Nd$^+$ isotope shift measurements in a cryogenically-cooled neutral plasma

We report measurements of the isotope shifts of two transitions ($4f^46s\rightarrow [25044.7]^{\circ}_{7/2}$ and $4f^46s\rightarrow [25138.6]^{\circ}_{7/2}$) in neodymium ions (Nd$^+$) with hundredfold improved accuracy, using laser spectroscopy of a cryogenically-cooled neutral plasma. The isotope shifts were measured across a set of five spin-zero isotopes that spans a nuclear shape transition. We discuss the prospects for further improvements to the accuracy of Nd$^+$ isotope shifts using optical clock transitions, which could enable higher precision tests of King plot linearity for new physics searches.

==> figures/Fig_ODtimetrace.csv <==
,Time [ms],Optical depth
0,-0.12000300007503073,0.00011575608368730173
1,-0.1100027500687828,-2.6347728635300882e-05
2,-0.1000025000625071,3.659509093267843e-05
3,-0.09000225005623141,-2.983053491334431e-06
4,-0.08000200005001123,8.785827230894938e-05
5,-0.0700017500437633,-2.6347728635300882e-05
6,-0.060001500037515365,-5.3672288231609855e-06
7,-0.05000125003132294,5.280827826936729e-05
8,-0.04000100002504725,-7.760505104670301e-05
9,-0.03000075001877156,-0.00015436692046932876
10,-0.020000500012523625,-0.0003802081337198615
11,-0.010000250006247935,-2.983053491334431e-06
12,0.0,0.001001260126940906
13,0.01000025000627569,0.003711602883413434
14,0.02000050001244036,0.006387020461261272
15,0.03000075001871605,0.009158938191831112
16,0.040001000024963984,0.011955148540437222
17,0.05000125003121192,0.01564348302781582
18,0.06000150003748761,0.020483653992414474
19,0.07000175004373554,0.02617877721786499
20,0.08000200005001123,0.032657310366630554
21,0.09000225005625917,0.03979330137372017
22,0.10000250006253486,0.04721987992525101
23,0.11000275006869953,0.05473381653428078
24,0.12000300007494746,0.06203963980078697
25,0.13000325008122315,0.06979624927043915
26,0.1400035000874711,0.0779934823513031
27,0.15000375009374678,0.08702558279037476
28,0.16000400010002247,0.09666825830936432
29,0.17000425010624265,0.10692312568426132
30,0.18000450011249058,0.11750959604978561
31,0.19000475011873852,0.12832555174827576
32,0.20000500012493094,0.13874347507953644
33,0.21000525013120663,0.14917102456092834
34,0.22000550013748232,0.15938591957092285
35,0.23000575014373026,0.16893936693668365
36,0.24000600015000595,0.17808407545089722
37,0.2500062501562539,0.18630795180797577
38,0.2600065001625296,0.19391854107379913
39,0.27000675016869424,0.20079569518566132
40,0.28000700017496993,0.20710432529449463
41,0.29000725018121787,0.21288228034973145
42,0.3000075001874658,0.21827368438243866
43,0.3100077501937415,0.22290809452533722
44,0.32000800019998943,0.22749395668506622
45,0.3300082502062651,0.23137275874614716
46,0.34000850021251305,0.23506329953670502
47,0.35000875021878874,0.23817329108715057
48,0.3600090002249534,0.2408810257911682
49,0.37000925023120135,0.24269643425941467
50,0.38000950023747704,0.24408960342407227
51,0.390009750243725,0.24472305178642273
52,0.40001000025000066,0.24519319832324982
53,0.41001025025627635,0.2453300654888153
54,0.42001050026249653,0.2450086623430252
55,0.43001075026874447,0.24475868046283722
56,0.4400110002749924,0.24405993521213531
57,0.4500112502811848,0.24331408739089966
58,0.4600115002874605,0.2420285940170288
59,0.4700117502937362,0.2409404069185257
60,0.48001200029998414,0.23939181864261627
61,0.49001225030625983,0.2378099411725998
62,0.5000125003125078,0.23597121238708496
63,0.5100127503187835,0.23420637845993042
64,0.5200130003249481,0.23208336532115936
65,0.5300132503312238,0.23007911443710327
66,0.5400135003374718,0.22796206176280975
67,0.5500137503437197,0.2256157547235489
68,0.5600140003499954,0.22302743792533875
69,0.5700142503562433,0.22065193951129913
70,0.580014500362519,0.2180592119693756
71,0.5900147503687669,0.21527092158794403
72,0.6000150003750426,0.21251648664474487
73,0.6100152503812073,0.20978939533233643
74,0.6200155003874552,0.20672906935214996
75,0.6300157503937309,0.2037580907344818
76,0.6400160003999789,0.20095527172088623
77,0.6500162504062545,0.19803231954574585
78,0.6600165004125302,0.1950697898864746
79,0.6700167504187504,0.19222067296504974
80,0.6800170004249984,0.18930640816688538
81,0.6900172504312463,0.1864342838525772
82,0.7000175004374387,0.18354782462120056
83,0.7100177504437144,0.1807202398777008
84,0.7200180004499901,0.17799505591392517
85,0.730018250456238,0.17509134113788605
86,0.7400185004625137,0.17251698672771454
87,0.7500187504687617,0.16985267400741577
88,0.7600190004750373,0.16715408861637115
89,0.770019250481202,0.1645287275314331
90,0.7800195004874777,0.16211546957492828
91,0.7900197504937256,0.15966998040676117
92,0.8000200004999736,0.15724126994609833
93,0.8100202505062493,0.15478315949440002
94,0.8200205005124972,0.15244221687316895
95,0.8300207505187729,0.15025295317173004
96,0.8400210005250208,0.14787393808364868
97,0.8500212505312965,0.14571353793144226
98,0.8600215005374612,0.1435738205909729
99,0.8700217505437091,0.1415219008922577
100,0.8800220005499848,0.13959993422031403
101,0.8900222505562327,0.1376095563173294
102,0.9000225005625084,0.13568982481956482
103,0.9100227505687841,0.13375775516033173
104,0.9200230005750043,0.13192525506019592
105,0.9300232505812522,0.13024449348449707
106,0.9400235005875002,0.12840504944324493
107,0.9500237505936926,0.12685976922512054
108,0.9600240005999683,0.12510563433170319
109,0.970024250606244,0.12352598458528519
110,0.9800245006124919,0.12188021838665009
111,0.9900247506187676,0.12034504860639572
112,1.0000250006250155,0.11889339238405228
113,1.0100252506312912,0.11744920164346695
114,1.020025500637456,0.11582410335540771
115,1.0300257506437316,0.11438420414924622
116,1.0400260006499795,0.113089919090271
117,1.0500262506562275,0.11144569516181946
118,1.0600265006625031,0.11023054271936417
119,1.070026750668751,0.10883522033691406
120,1.0800270006750268,0.10753760486841202
121,1.0900272506812747,0.10625473409891129
122,1.1000275006875504,0.1049630418419838
123,1.110027750693715,0.10364215075969696
124,1.120028000699963,0.1024106815457344
125,1.1300282507062387,0.10113950818777084
126,1.1400285007124866,0.1001221090555191
127,1.1500287507187623,0.09873560816049576
128,1.160029000725038,0.09768470376729965
129,1.1700292507312582,0.09633741527795792
130,1.1800295007375061,0.09515345096588135
131,1.190029750743754,0.0939784124493599
132,1.2000300007499465,0.09283529967069626
133,1.2100302507562222,0.09156617522239685
134,1.2200305007624979,0.09052270650863647
135,1.2300307507687458,0.08939892053604126
136,1.2400310007750215,0.08810354769229889
137,1.2500312507812694,0.08697239309549332
138,1.2600315007875451,0.08580699563026428
139,1.2700317507937098,0.08464282006025314
140,1.2800320007999855,0.08356358855962753
141,1.2900322508062334,0.08253361284732819
142,1.3000325008124813,0.08129759132862091
143,1.310032750818757,0.08031780272722244
144,1.320033000825005,0.07919793576002121
145,1.3300332508312807,0.07826313376426697
146,1.3400335008375286,0.07715798169374466
147,1.3500337508438043,0.07619993388652802
148,1.360034000849969,0.07512225210666656
149,1.3700342508562169,0.0742940902709961
150,1.3800345008624926,0.07323089987039566
151,1.3900347508687405,0.07238425314426422
152,1.4000350008750162,0.07138562947511673
153,1.410035250881292,0.07063053548336029
154,1.420035500887512,0.06968364119529724
155,1.43003575089376,0.06881514936685562
156,1.440036000900008,0.06788495182991028
157,1.4500362509062004,0.06709010899066925
158,1.460036500912476,0.06626863777637482
159,1.4700367509187517,0.06560942530632019
160,1.4800370009250274,0.06469963490962982
161,1.4900372509312754,0.06387751549482346
162,1.5000375009375233,0.06317771971225739
163,1.510037750943799,0.062376707792282104
164,1.5200380009499637,0.06164081022143364
165,1.5300382509562394,0.06098711118102074
166,1.5400385009624873,0.060276858508586884
167,1.5500387509687352,0.05947563797235489
168,1.560039000975011,0.05892956256866455
169,1.5700392509812588,0.05806776508688927
170,1.5800395009875345,0.05741393566131592
171,1.5900397509937825,0.056703757494688034
172,1.6000400010000582,0.056124769151210785
173,1.6100402510062228,0.05549923703074455
174,1.6200405010124708,0.054942984133958817
175,1.6300407510187465,0.05419529229402542
176,1.6400410010249944,0.05373567342758179
177,1.65004125103127,0.05309196189045906
178,1.6600415010375458,0.05248798429965973
179,1.670041751043766,0.05188192427158356
180,1.680042001050014,0.05129097402095795
181,1.6900422510562618,0.050854701548814774
182,1.7000425010624542,0.050247061997652054
183,1.71004275106873,0.04977941885590553
184,1.7200430010750056,0.04912609979510307
185,1.7300432510812813,0.048622313886880875
186,1.7400435010875293,0.04823117330670357
187,1.7500437510937772,0.04759105667471886
188,1.7600440011000529,0.04712709039449692
189,1.7700442511062175,0.0467219203710556
190,1.7800445011124932,0.046148620545864105
191,1.7900447511187412,0.045821841806173325
192,1.800045001124989,0.0451856330037117
193,1.8100452511312648,0.044920142740011215
194,1.8200455011375127,0.044350236654281616
195,1.8300457511437884,0.043960828334093094
196,1.8400460011500364,0.043447498232126236
197,1.850046251156312,0.04298059642314911
198,1.8600465011624767,0.0426572784781456
199,1.8700467511687247,0.04216165095567703
200,1.8800470011750003,0.04172927886247635
201,1.8900472511812483,0.041336044669151306
202,1.900047501187524,0.040955010801553726
203,1.9100477511937997,0.04043347388505936
204,1.9200480012000198,0.04002616927027702
205,1.9300482512062678,0.039597202092409134
206,1.9400485012125157,0.039282165467739105
207,1.9500487512187081,0.03865982964634895
208,1.9600490012249838,0.0384831540286541
209,1.9700492512312595,0.03804512321949005
210,1.9800495012375352,0.03765321150422096
211,1.9900497512437831,0.0372084341943264
212,2.000050001250031,0.03698123246431351
213,2.010050251256307,0.03641100972890854
214,2.0200505012624714,0.03619851544499397
215,2.030050751268747,0.03568674251437187
216,2.0400510012749953,0.035409122705459595
217,2.0500512512812428,0.03494836762547493
218,2.0600515012875187,0.034743402153253555
219,2.0700517512937666,0.034333594143390656
220,2.080052001300042,0.03397205099463463
221,2.0900522513062905,0.03362993523478508
222,2.100052501312566,0.0331772081553936
223,2.1100527513187304,0.032919686287641525
224,2.1200530013249788,0.03260921314358711
225,2.1300532513312542,0.03229403495788574
226,2.140053501337502,0.03190922737121582
227,2.150053751343778,0.031728941947221756
228,2.1600540013500535,0.031365878880023956
229,2.170054251356274,0.031029386445879936
230,2.1800545013625214,0.03087802603840828
231,2.19005475136877,0.030527440831065178
232,2.2000550013749622,0.030186500400304794
233,2.2100552513812377,0.029934542253613472
234,2.220055501387513,0.029701802879571915
235,2.230055751393789,0.02952670119702816
236,2.240056001400037,0.02916928566992283
237,2.250056251406285,0.028941510245203972
238,2.260056501412561,0.02859381213784218
239,2.2700567514187253,0.028462015092372894
240,2.280057001425001,0.028188908472657204
241,2.290057251431249,0.027911033481359482
242,2.3000575014374967,0.02769077569246292
243,2.3100577514437726,0.027456169947981834
244,2.3200580014500205,0.027281397953629494
245,2.330058251456296,0.02698473259806633
246,2.3400585014625443,0.026867475360631943
247,2.35005875146882,0.02672157995402813
248,2.3600590014749843,0.026391541585326195
249,2.3700592514812326,0.02613099291920662
250,2.380059501487508,0.02613099291920662
251,2.390059751493756,0.025748489424586296
252,2.400060001500032,0.025550169870257378
253,2.4100602515063074,0.025373408570885658
254,2.420060501512528,0.025170395150780678
255,2.4300607515187753,0.02497219108045101
256,2.4400610015250788,0.024783555418252945
257,2.450061251531216,0.024633198976516724
258,2.4600615015374916,0.024408837780356407
259,2.470061751543767,0.024155886843800545
260,2.480062001550043,0.02419167011976242
261,2.490062251556291,0.023941215127706528
262,2.500062501562539,0.023712247610092163
263,2.5100627515688148,0.023468991741538048
264,2.520063001574979,0.02327820099890232
265,2.5300632515812547,0.02321871928870678
266,2.540063501587503,0.023140087723731995
267,2.5500637515937505,0.02284684218466282
268,2.5600640016000265,0.022599102929234505
269,2.5700642516062744,0.02246333844959736
270,2.58006450161255,0.022275175899267197
271,2.5900647516187982,0.022158408537507057
272,2.6000650016250737,0.02188464254140854
273,2.610065251631238,0.02197042480111122
274,2.6200655016374865,0.021801363676786423
275,2.630065751643762,0.021627577021718025
276,2.64006600165001,0.021406324580311775
277,2.650066251656286,0.021246977150440216
278,2.6600665016625613,0.021092280745506287
279,2.6700667516687817,0.02105904370546341
280,2.680067001675029,0.02088063955307007
281,2.6900672516813326,0.02055252529680729
282,2.70006750168747,0.020528674125671387
283,2.7100677516937455,0.02027919702231884
284,2.720068001700021,0.02018650248646736
285,2.730068251706297,0.020017802715301514
286,2.740068501712545,0.019872842356562614
287,2.7500687517187927,0.019758787006139755
288,2.7600690017250686,0.019649546593427658
289,2.770069251731233,0.019409706816077232
290,2.7800695017375086,0.019288593903183937
291,2.790069751743757,0.01902035064995289
292,2.8000700017500044,0.019065488129854202
293,2.8100702517562803,0.0188209917396307
294,2.8200705017625283,0.0186572577804327
295,2.8300707517688037,0.018462708219885826
296,2.840071001775052,0.018403450027108192
297,2.8500712517813276,0.018123548477888107
298,2.860071501787492,0.018054723739624023
299,2.8700717517937404,0.017898274585604668
300,2.880072001800016,0.017718128859996796
301,2.890072251806264,0.017594793811440468
302,2.9000725018125397,0.017452672123908997
303,2.910072751818815,0.01733161322772503
304,2.9200730018250356,0.017239313572645187
305,2.930073251831283,0.01700235716998577
306,2.9400735018375865,0.016741877421736717
307,2.950073751843724,0.01670866273343563
308,2.9600740018499994,0.016547638922929764
309,2.970074251856275,0.016507400199770927
310,2.9800745018625507,0.016419842839241028
311,2.9900747518687987,0.016263529658317566
312,3.0000750018750466,0.0162137933075428
313,3.0100752518813225,0.015896711498498917
314,3.020075501887487,0.01580914668738842
315,3.0300757518937624,0.015844693407416344
316,3.040076001900011,0.015518225729465485
317,3.0500762519062583,0.015503999777138233
318,3.060076501912534,0.015333726070821285
319,3.070076751918782,0.015310000628232956
320,3.0800770019250576,0.015094860456883907
321,3.090077251931306,0.015061821788549423
322,3.1000775019375815,0.014905720017850399
323,3.110077751943746,0.014815881848335266
324,3.1200780019499943,0.01482773944735527
325,3.1300782519562698,0.014584275893867016
326,3.1400785019625177,0.014513395726680756
327,3.1500787519687936,0.014378664083778858
328,3.160079001975069,0.014388097450137138
329,3.1700792519812895,0.014286515302956104
330,3.180079501987537,0.01422986388206482
331,3.1900797519938404,0.013856660574674606
332,3.2000800019999778,0.013896791264414787
333,3.2100802520062532,0.01393220853060484
334,3.2200805020125287,0.01376697700470686
335,3.2300807520188046,0.013629989698529243
336,3.2400810020250526,0.013431702740490437
337,3.2500812520313005,0.013556880876421928
338,3.2600815020375764,0.013365615159273148
339,3.270081752043741,0.013424694538116455
340,3.2800820020500163,0.013129634782671928
341,3.2900822520562647,0.013077698647975922
342,3.300082502062512,0.013032830320298672
343,3.310082752068788,0.012954995036125183
344,3.320083002075036,0.01268373616039753
345,3.3300832520813115,0.012754547409713268
346,3.34008350208756,0.012584681622684002
347,3.3500837520938354,0.012516296468675137
348,3.3600840021,0.012299402616918087
349,3.370084252106248,0.012403075583279133
350,3.3800845021125236,0.012285222299396992
351,3.3900847521187716,0.012188560329377651
352,3.4000850021250475,0.012129553593695164
353,3.410085252131323,0.012172088958323002
354,3.4200855021375434,0.011988205835223198
355,3.430085752143791,0.011971676722168922
356,3.4400860021500943,0.011792595498263836
357,3.4500862521562317,0.011858578771352768
358,3.460086502162507,0.011693568900227547
359,3.4700867521687826,0.011625304818153381
360,3.4800870021750585,0.01154287625104189
361,3.4900872521813064,0.0112836342304945
362,3.5000875021875544,0.01126253604888916
363,3.5100877521938303,0.011147046461701393
364,3.5200880021999947,0.011081171222031116
365,3.53008825220627,0.011048204265534878
366,3.5400885022125186,0.01093515008687973
367,3.550088752218766,0.010855128057301044
368,3.560089002225042,0.010751494206488132
369,3.57008925223129,0.010537211783230305
370,3.5800895022375654,0.01054678950458765
371,3.5900897522438138,0.010318398475646973
372,3.6000900022500892,0.010236077010631561
373,3.6100902522562537,0.010214820504188538
374,3.620090502262502,0.010240774601697922
375,3.6300907522687775,0.010137204080820084
376,3.6400910022750255,0.010033705271780491
377,3.6500912522813014,0.009904331527650356
378,3.660091502287577,0.009800917468965054
379,3.6700917522937972,0.009636186063289642
380,3.6800920023000447,0.009568062610924244
381,3.690092252306348,0.009551573544740677
382,3.7000925023124855,0.009382311254739761
383,3.710092752318761,0.009344708174467087
384,3.7200930023250365,0.009213076904416084
385,3.7300932523313124,0.009144862182438374
386,3.7400935023375603,0.009081464260816574
387,3.7500937523438083,0.009001590311527252
388,3.760094002350084,0.008844085969030857
389,3.7700942523562486,0.008874635212123394
390,3.780094502362524,0.008672598749399185
391,3.7900947523687725,0.00856925081461668
392,3.80009500237502,0.008564502000808716
393,3.810095252381296,0.008606825023889542
394,3.820095502387544,0.008240461349487305
395,3.8300957523938193,0.008327366784214973
396,3.8400960024000677,0.008181747980415821
397,3.850096252406343,0.008162938989698887
398,3.8600965024125076,0.008256868459284306
399,3.870096752418756,0.00815128069370985
400,3.8800970024250314,0.007874112576246262
401,3.8900972524312794,0.00800334382802248
402,3.9000975024375553,0.007878858596086502
403,3.9100977524438307,0.007918809540569782
404,3.920098002450051,0.0077239940874278545
405,3.9300982524562986,0.007625369355082512
406,3.940098502462602,0.0076957629062235355
407,3.9500987524687394,0.007613717578351498
408,3.960099002475015,0.0074821943417191505
409,3.9700992524812904,0.0074987090192735195
410,3.9800995024875663,0.007385995239019394
411,3.990099752493814,0.00726170651614666
412,4.000100002500062,0.007296890020370483
413,4.010100252506338,0.007219440303742886
414,4.020100502512502,0.0071443370543420315
415,4.030100752518778,0.006947391666471958
416,4.040101002525026,0.007088148966431618
417,4.050101252531274,0.006928605493158102
418,4.06010150253755,0.007029442582279444
419,4.070101752543797,0.006930946372449398
420,4.080102002550073,0.006937968544661999
421,4.0901022525563215,0.006930946372449398
422,4.1001025025625975,0.006799632683396339
423,4.1101027525687615,0.006734042894095182
424,4.12010300257501,0.006541737355291843
425,4.130103252581286,0.00660731503739953
426,4.140103502587533,0.006623815279453993
427,4.150103752593809,0.006560456473380327
428,4.160104002600084,0.006377722602337599
429,4.170104252606305,0.00641281483694911
430,4.1801045026125525,0.006347190123051405
431,4.190104752618856,0.0065347179770469666
432,4.200105002624993,0.006208876147866249
433,4.210105252631269,0.006197240669280291
434,4.220105502637544,0.006276891101151705
435,4.23010575264382,0.0060683623887598515
436,4.240106002650068,0.006101165432482958
437,4.250106252656316,0.006058947648853064
438,4.260106502662592,0.006019130349159241
439,4.270106752668756,0.006014453247189522
440,4.280107002675032,0.005932485684752464
441,4.29010725268128,0.005892553366720676
442,4.300107502687528,0.005798965226858854
443,4.310107752693804,0.0057355985045433044
444,4.320108002700051,0.005693516228348017
445,4.330108252706327,0.005634831730276346
446,4.340108502712575,0.005674753803759813
447,4.350108752718851,0.005632494110614061
448,4.360109002725015,0.005393656436353922
449,4.370109252731264,0.005477977450937033
450,4.38010950273754,0.005484989378601313
451,4.390109752743787,0.00547791738063097
452,4.400110002750063,0.005384188145399094
453,4.410110252756338,0.00544046051800251
454,4.420110502762559,0.005201608873903751
455,4.430110752768806,0.005349191837012768
456,4.44011100277511,0.00526482192799449
457,4.450111252781247,0.00524373073130846
458,4.460111502787523,0.00511263869702816
459,4.470111752793798,0.005124380812048912
460,4.480112002800074,0.005030744709074497
461,4.4901122528063215,0.005124380812048912
462,4.50011250281257,0.0049535296857357025
463,4.510112752818846,0.004969942849129438
464,4.52011300282501,0.004934721160680056
465,4.530113252831286,0.004913696553558111
466,4.540113502837534,0.004892612807452679
467,4.550113752843782,0.004852842073887587
468,4.5601140028500575,0.0046867080964148045
469,4.570114252856305,0.004801333881914616
470,4.580114502862581,0.004632873460650444
471,4.590114752868829,0.004766237922012806
472,4.600115002875105,0.0046235318295657635
473,4.610115252881269,0.004597843158990145
474,4.620115502887518,0.004483120981603861
475,4.6301157528937935,0.004576705861836672
476,4.640116002900041,0.004485456272959709
477,4.650116252906317,0.004632873460650444
478,4.660116502912592,0.004480845760554075
479,4.670116752918813,0.004508926533162594
480,4.68011700292506,0.0044995262287557125
481,4.690117252931364,0.004473840817809105
482,4.700117502937501,0.0044386968947947025
483,4.710117752943777,0.0042656282894313335
484,4.720118002950052,0.0045182667672634125
485,4.730118252956328,0.004274966195225716
486,4.740118502962575,0.004394214600324631
487,4.750118752968824,0.004197809845209122
488,4.7601190029751,0.004289033357053995
489,4.770119252981264,0.004214209970086813
490,4.78011950298754,0.004296037368476391
491,4.790119752993788,0.004099591635167599
492,4.8001200030000355,0.004179074894636869
493,4.810120253006311,0.003996655810624361
494,4.820120503012559,0.003980319015681744
495,4.830120753018835,0.0039639221504330635
496,4.840121003025083,0.0039733173325657845
497,4.850121253031359,0.0040130531415343285
498,4.860121503037523,0.004029450472444296
499,4.8701217530437715,0.003872788045555353
500,4.880122003050047,0.003823663806542754
501,4.890122253056295,0.00391012616455555
502,4.900122503062571,0.0038259972352534533
503,4.910122753068846,0.003758268430829048
504,4.920123003075067,0.003858786541968584
505,4.930123253081314,0.003807329572737217
506,4.940123503087618,0.003725542686879635
507,4.950123753093755,0.003690424608066678
508,4.960124003100031,0.0036787588614970446
509,4.970124253106306,0.0036273710429668427
510,4.980124503112582,0.0036880914121866226
511,4.990124753118829,0.003671759506687522
512,5.000125003125078,0.0035127601586282253
513,5.010125253131354,0.0035712006501853466
514,5.020125503137518,0.0035244838800281286
515,5.0301257531437935,0.0035455389879643917
516,5.040126003150042,0.0035314823035150766
517,5.050126253156289,0.0035899835638701916
518,5.060126503162565,0.00341694219969213
519,5.070126753168813,0.0035244838800281286
520,5.080127003175116,0.0033375194761902094
521,5.090127253181337,0.0034637136850506067
522,5.100127503187613,0.0033795624040067196
523,5.110127753193777,0.0033445165026932955
524,5.120128003200025,0.003332854714244604
525,5.130128253206301,0.0033211931586265564
526,5.140128503212549,0.0032721557654440403
527,5.150128753218825,0.0032347815576940775
528,5.1601290032251,0.0031856887508183718
529,5.1701292532313206,0.0031249390449374914
530,5.180129503237568,0.0031599176581948996
531,5.1901297532438715,0.0031926848459988832
532,5.200130003250009,0.0030875704251229763
533,5.210130253256285,0.002991733141243458
534,5.22013050326256,0.003038484835997224
535,5.230130753268836,0.0029170666821300983
536,5.240131003275083,0.003003450809046626
537,5.250131253281332,0.0031413219403475523
538,5.2601315032876075,0.0029053501784801483
539,5.2701317532937715,0.002879705745726824
540,5.280132003300047,0.0028959650080651045
541,5.290132253306296,0.0028376239351928234
542,5.300132503312543,0.0030641332268714905
543,5.310132753318819,0.002807199489325285
544,5.320133003325067,0.0028398954309523106
545,5.33013325333137,0.0027489231433719397
546,5.340133503337591,0.0028398954309523106
547,5.350133753343867,0.002592401346191764
548,5.360134003350031,0.002599393017590046
549,5.370134253356279,0.0026134366635233164
550,5.380134503362555,0.0025386789347976446
551,5.390134753368803,0.002671764697879553
552,5.400135003375079,0.0025806885678321123
553,5.410135253381354,0.00260178348980844
554,5.420135503387574,0.00242431228980422
555,5.430135753393822,0.0026507878210395575
556,5.440136003400125,0.002431362634524703
557,5.450136253406263,0.0024639866314828396
558,5.460136503412539,0.002657839795574546
559,5.470136753418814,0.0023285984061658382
560,5.48013700342509,0.002361278748139739
561,5.490137253431337,0.0024009505286812782
562,5.5001375034375855,0.002319218823686242
563,5.510137753443861,0.00245932606048882
564,5.520138003450025,0.002260911278426647
565,5.530138253456301,0.0023940198589116335
566,5.54013850346255,0.002288929419592023
567,5.550138753468797,0.002225844655185938
568,5.560139003475073,0.0022631813772022724
569,5.5701392534813206,0.0023285984061658382
570,5.580139503487624,0.0022795500699430704
571,5.590139753493845,0.00221425574272871
572,5.600140003500121,0.0021861798595637083
573,5.610140253506285,0.00217919098213315
574,5.620140503512533,0.0020858298521488905
575,5.630140753518809,0.002197887981310487
576,5.6401410035250565,0.0021768612787127495
577,5.6501412535313325,0.001971515128389001
578,5.6601415035376075,0.0020461706444621086
579,5.670141753543828,0.002197887981310487
580,5.680142003550076,0.0020998665131628513
581,5.690142253556379,0.0019925374072045088
582,5.700142503562517,0.0020461706444621086
583,5.7101427535687925,0.001978502608835697
584,5.7201430035750676,0.002067194553092122
585,5.7301432535813435,0.0019691858906298876
586,5.740143503587591,0.0019621385727077723
587,5.750143753593839,0.0019644678104668856
588,5.760144003600115,0.0018478378187865019
589,5.770144253606279,0.001733490382321179
590,5.780144503612555,0.0018828313332051039
591,5.7901447536188035,0.0018221607897430658
592,5.800145003625051,0.0017662110039964318
593,5.810145253631327,0.0018081879243254662
594,5.820145503637574,0.0016705601010471582
595,5.830145753643878,0.0016961735673248768
596,5.840146003650099,0.0015865596942603588
597,5.850146253656375,0.001717190258204937
598,5.860146503662539,0.001661186572164297
599,5.870146753668787,0.0015888880006968975
600,5.880147003675063,0.0016402307664975524
601,5.89014725368131,0.0016005294164642692
602,5.900147503687586,0.0015515765408053994
603,5.910147753693861,0.001535219606012106
604,5.920148003700082,0.0014582742005586624
605,5.93014825370633,0.0015026259934529662
606,5.940148503712633,0.0016518131596967578
607,5.9501487537187705,0.001532891415990889
608,5.960149003725046,0.0014395908219739795
609,5.970149253731321,0.0013905861414968967
610,5.980149503737597,0.00148155412171036
611,5.990149753743845,0.0013253497891128063
612,6.000150003750093,0.001381274894811213
613,6.010150253756369,0.0012460332363843918
614,6.020150503762533,0.001346298959106207
615,6.030150753768809,0.001302013755775988
616,6.040151003775057,0.0012180441990494728
617,6.050151253781305,0.0011807465925812721
618,6.060151503787581,0.0012414379743859172
619,6.070151753793828,0.0011667230864986777
620,6.080152003800132,0.0011667230864986777
621,6.090152253806353,0.0011224457994103432
622,6.1001525038126285,0.0010804975172504783
623,6.1101527538187925,0.0011877883225679398
624,6.120153003825041,0.0011201186571270227
625,6.130153253831317,0.0009942197939381003
626,6.140153503837564,0.0010874788276851177
627,6.15015375384384,0.0010595539351925254
628,6.160154003850115,0.0009778720559552312
629,6.170154253856336,0.001092192716896534
630,6.180154503862584,0.0010291835060343146
631,6.190154753868887,0.0009290091693401337
632,6.200155003875024,0.000914989213924855
633,6.2101552538813,0.001010567881166935
634,6.220155503887575,0.0009382565622217953
635,6.230155753893851,0.0010361644672229886
636,6.240156003900099,0.0009592573042027652
637,6.250156253906347,0.000912662479095161
638,6.260156503912623,0.0008847424178384244
639,6.270156753918787,0.0010291835060343146
640,6.280157003925063,0.0008380914223380387
641,6.290157253931311,0.00103383744135499
642,6.300157503937559,0.0007518345955759287
643,6.310157753943835,0.0008800295181572437
644,6.320158003950082,0.0007611399632878602
645,6.330158253956386,0.0009173158905468881
646,6.3401585039626065,0.0008263395284302533
647,6.350158753968882,0.000898642698302865
648,6.360159003975046,0.000898642698302865
649,6.370159253981295,0.0008054012432694435
650,6.380159503987571,0.00082872569328174
651,6.390159753993818,0.0007099019130691886
652,6.400160004000094,0.0009056227281689644
653,6.410160254006369,0.0007680593407712877
654,6.42016050401259,0.0007938286871649325
655,6.4301607540188375,0.0008240726892836392
656,6.440161004025141,0.0009055630653165281
657,6.450161254031278,0.0008892763871699572
658,6.460161504037554,0.000779810594394803
659,6.470161754043829,0.0007029232219792902
660,6.480162004050105,0.0008007483556866646
661,6.490162254056353,0.0007378766895271838
662,6.500162504062601,0.0007914426387287676
663,6.510162754068877,0.0008240726892836392
664,6.520163004075041,0.0007774842088110745
665,6.530163254081317,0.0007448556134477258
666,6.540163504087565,0.000807727687060833
667,6.550163754093813,0.0007634662906639278
668,6.560164004100089,0.0007285118917934597
669,6.570164254106336,0.000914989213924855
670,6.5801645041126395,0.0007308382191695273
671,6.59016475411886,0.0007214734796434641
672,6.600165004125136,0.000833438360132277
673,6.6101652541313,0.000681868230458349
674,6.620165504137549,0.0007611399632878602
675,6.630165754143825,0.0008123806328512728
676,6.640166004150072,0.0007518345955759287
677,6.650166254156348,0.0006633186712861061
678,6.660166504162623,0.0007634662906639278
679,6.670166754168844,0.000749508268199861
680,6.680167004175091,0.0008683367632329464
681,6.690167254181395,0.0008567038457840681
682,6.700167504187532,0.0007471819408237934
683,6.710167754193808,0.0006725635612383485
684,6.720168004200083,0.0006842540460638702
685,6.730168254206359,0.0007587539730593562
686,6.7401685042126065,0.0008660102030262351
687,6.750168754218855,0.0008217461872845888
688,6.760169004225131,0.0008147667394950986
689,6.770169254231295,0.0008590304059907794
690,6.780169504237571,0.000898642698302865
691,6.790169754243819,0.0008567038457840681
692,6.800170004250067,0.0007052494329400361
693,6.8101702542563425,0.0007984815747477114
694,6.82017050426259,0.0007587539730593562
695,6.830170754268893,0.0008939893450587988
696,6.840171004275114,0.0008496645023114979
697,6.85017125428139,0.0007238593534566462
698,6.860171504287554,0.0010525131365284324
699,6.870171754293803,0.0007867898093536496
700,6.8801720043000785,0.0007425292860716581
701,6.890172254306326,0.0008427444845438004
702,6.900172504312602,0.0009336030343547463
703,6.910172754318877,0.0009452965459786355
704,6.920173004325098,0.000914989213924855
705,6.930173254331345,0.000984912272542715
706,6.940173504337649,0.0009032960515469313
707,6.950173754343786,0.0008357649203389883
708,6.960174004350062,0.0009080090676434338
709,6.970174254356337,0.0010245295707136393
710,6.980174504362613,0.0008707230444997549
711,6.99017475436886,0.0009243556996807456
712,7.000175004375109,0.000912662479095161
713,7.010175254381385,0.0010898059699684381
714,7.020175504387549,0.0009056227281689644
715,7.030175754393825,0.0009313359623774886
716,7.040176004400073,0.0008963160216808319
717,7.0501762544063205,0.0011854609474539757
718,7.060176504412596,0.0009662974043749273
719,7.070176754418844,0.0010082409717142582
720,7.080177004425147,0.0010245295707136393
721,7.090177254431368,0.0010059139458462596
722,7.100177504437644,0.0009895659750327468
723,7.110177754443808,0.000970951106864959
724,7.120178004450056,0.0011271002003923059
725,7.130178254456332,0.001148164621554315
726,7.14017850446258,0.0010572269093245268
727,7.150178754468856,0.0010291835060343146
728,7.160179004475131,0.0010828246595337987
729,7.170179254481352,0.000973277899902314
730,7.180179504487599,0.001225086161866784
731,7.190179754493903,0.001264713006094098
732,7.20018000450004,0.0011364687234163284
733,7.210180254506316,0.001201692852191627
734,7.220180504512591,0.0011574139352887869
735,7.230180754518867,0.0011643958278000355
736,7.240181004525114,0.0011737647000700235
737,7.250181254531363,0.00123206852003932
738,7.2601815045376386,0.0012530157109722495
739,7.2701817545438026,0.0012436461402103305
740,7.2801820045500785,0.001201692852191627
741,7.290182254556327,0.001264713006094098
742,7.300182504562574,0.0013136517954990268
743,7.31018275456885,0.0012506882194429636
744,7.320183004575098,0.001462989835999906
745,7.330183254581401,0.001225086161866784
746,7.340183504587622,0.0013416435103863478
747,7.350183754593898,0.0014093281934037805
748,7.360184004600062,0.00129264360293746
749,7.37018425460631,0.0014093281934037805
750,7.380184504612586,0.0013999571092426777
751,7.390184754618834,0.001376619329676032
752,7.40018500462511,0.0015282351523637772
753,7.410185254631385,0.001402284950017929
754,7.4201855046376055,0.0014278915477916598
755,7.430185754643853,0.0015469201607629657
756,7.4401860046501564,0.0014302792260423303
757,7.450186254656294,0.0015259070787578821
758,7.46018650466257,0.0014232357498258352
759,7.470186754668845,0.0014255637070164084
760,7.480187004675121,0.0014348155818879604
761,7.490187254681368,0.0015468604397028685
762,7.5001875046876165,0.001511878683231771
763,7.510187754693892,0.0015632174909114838
764,7.520188004700056,0.0014466344146057963
765,7.530188254706332,0.0015936042182147503
766,7.540188504712581,0.0015515765408053994
767,7.550188754718828,0.0015328318113461137
768,7.560189004725104,0.0016005294164642692
769,7.570189254731352,0.001521191094070673
770,7.580189504737655,0.0016190962633118033
771,7.590189754743876,0.0015048347413539886
772,7.600190004750152,0.0016750976210460067
773,7.610190254756316,0.0015864999732002616
774,7.620190504762564,0.001535219606012106
775,7.63019075476884,0.0014978505205363035
776,7.640191004775088,0.0016798143042251468
777,7.6501912547813635,0.0016611268511041999
778,7.6601915047876386,0.0016681122360751033
779,7.670191754793859,0.0017521792324259877
780,7.680192004800107,0.0016750976210460067
781,7.69019225480641,0.001565426355227828
782,7.700192504812548,0.0018010821659117937
783,7.710192754818824,0.0015888282796368003
784,7.720193004825099,0.0017381476936861873
785,7.7301932548313745,0.001591156586073339
786,7.740193504837622,0.0018664690433070064
787,7.75019375484387,0.0017638822318986058
788,7.760194004850146,0.0018711269367486238
789,7.77019425485631,0.0018035303801298141
790,7.780194504862586,0.0016238127136602998
791,7.790194754868835,0.0018175628501921892
792,7.800195004875082,0.0017287734663113952
793,7.810195254881358,0.0018057397101074457
794,7.8201955048876055,0.0018430607160553336
795,7.830195754893909,0.0019504332449287176
796,7.84019600490013,0.0018012016080319881
797,7.850196254906406,0.001724235713481903
798,7.86019650491257,0.0016752170631662011
799,7.870196754918818,0.0017871693708002567
800,7.880197004925094,0.001735819038003683
801,7.8901972549313415,0.0017078759847208858
802,7.900197504937617,0.0018244895618408918
803,7.910197754943892,0.0018291472224518657
804,7.920198004950113,0.0018734558252617717
805,7.930198254956361,0.0018524358747527003
806,7.940198504962664,0.0018035303801298141
807,7.950198754968802,0.0019177066860720515
808,7.9601990049750775,0.0018385223811492324
809,7.9701992549813525,0.0018221607897430658
810,7.980199504987628,0.0017918269149959087
811,7.990199754993876,0.0018081879243254662
812,8.000200005000124,0.0018711269367486238
813,8.0102002550064,0.0018920875154435635
814,8.020200505012564,0.0017777947941794991
815,8.030200755018841,0.0020345239900052547
816,8.040201005025088,0.0017964246217161417
817,8.050201255031336,0.0018595419824123383
818,8.060201505037611,0.001917826128192246
819,8.07020175504386,0.0019201551331207156
820,8.080202005050163,0.0020158300176262856
821,8.090202255056383,0.0018197722965851426
822,8.10020250506266,0.0019388474756851792
823,8.110202755068824,0.0018477780977264047
824,8.120203005075071,0.002039122860878706
825,8.130203255081348,0.001943445997312665
826,8.140203505087594,0.001952762366272509
827,8.150203755093871,0.0019084502710029483
828,8.160204005100146,0.0019411168759688735
829,8.170204255106366,0.0020063933916389942
830,8.180204505112615,0.001910779275931418
831,8.190204755118918,0.002116232644766569
832,8.200205005125055,0.00199713627807796
833,8.210205255131331,0.002106795087456703
834,8.220205505137606,0.0019294116646051407
835,8.230205755143881,0.0018548842053860426
836,8.24020600515013,0.00201809941790998
837,8.250206255156378,0.002078782068565488
838,8.260206505162653,0.002060087164863944
839,8.270206755168818,0.0020904887933284044
840,8.280207005175095,0.0020507099106907845
841,8.290207255181341,0.002060087164863944
842,8.30020750518759,0.0019224245334044099
843,8.310207755193865,0.002151116030290723
844,8.320208005200113,0.0020017947535961866
845,8.330208255206417,0.002132479567080736
846,8.340208505212637,0.0020063933916389942
847,8.350208755218913,0.002060087164863944
848,8.360209005225078,0.0021207721438258886
849,8.370209255231325,0.002078782068565488
850,8.380209505237602,0.0019574803300201893
851,8.390209755243848,0.0021977685391902924
852,8.400210005250125,0.002053098985925317
853,8.4102102552564,0.0021674828603863716
854,8.42021050526262,0.00217919098213315
855,8.430210755268869,0.0021837905514985323
856,8.440211005275172,0.002253921702504158
857,8.450211255281337,0.002230564132332802
858,8.460211505287585,0.0022257850505411625
859,8.47021175529386,0.002363608917221427
860,8.480212005300135,0.002244542818516493
861,8.490212255306384,0.00216521299444139
862,8.500212505312632,0.0021954388357698917
863,8.510212755318907,0.002074123127385974
864,8.520213005325072,0.0023029688745737076
865,8.530213255331349,0.0020835602190345526
866,8.540213505337595,0.002188509562984109
867,8.550213755343844,0.0021021959837526083
868,8.560214005350119,0.0022235149517655373
869,8.570214255356367,0.002134809037670493
870,8.58021450536267,0.0021021959837526083
871,8.59021475536889,0.0021278802305459976
872,8.600215005375167,0.0022562516387552023
873,8.610215255381332,0.0021699320059269667
874,8.620215505387579,0.0020041239913553
875,8.630215755393856,0.002118562115356326
876,8.640216005400102,0.0021908392664045095
877,8.650216255406379,0.002244542818516493
878,8.660216505412654,0.0020858298521488905
879,8.670216755418874,0.0021722617093473673
880,8.680217005425122,0.0021441869903355837
881,8.690217255431426,0.002018159255385399
882,8.70021750543759,0.002197887981310487
883,8.71021775544384,0.00198316085152328
884,8.720218005450114,0.0020321947522461414
885,8.73021825545639,0.002125550527125597
886,8.740218505462638,0.0021744719706475735
887,8.750218755468886,0.002305298810824752
888,8.760219005475161,0.0020835602190345526
889,8.770219255481326,0.0021418575197458267
890,8.780219505487603,0.002116232644766569
891,8.79021975549385,0.0021488461643457413
892,8.800220005500098,0.0020881593227386475
893,8.810220255506373,0.00198316085152328
894,8.820220505512621,0.002062535844743252
895,8.830220755518924,0.00198316085152328
896,8.840221005525144,0.0019808318465948105
897,8.850221255531421,0.0020881593227386475
898,8.860221505537586,0.0020064532291144133
899,8.870221755543833,0.002050829352810979
900,8.88022200555011,0.0019388474756851792
901,8.890222255556356,0.002048499882221222
902,8.900222505562633,0.001994866644963622
903,8.910222755568908,0.0018664690433070064
904,8.920223005575128,0.0020998665131628513
905,8.930223255581376,0.0018711269367486238
906,8.94022350558768,0.0018012016080319881
907,8.950223755593845,0.0019061809871345758
908,8.960224005600093,0.001950552687048912
909,8.970224255606368,0.001950552687048912
910,8.980224505612643,0.0019271423807367682
911,8.990224755618891,0.0020858298521488905
912,9.00022500562514,0.0018734558252617717
913,9.010225255631415,0.0017638822318986058
914,9.02022550563758,0.0019902081694453955
915,9.030225755643857,0.0018035303801298141
916,9.040226005650103,0.0018711269367486238
917,9.050226255656352,0.0018338049994781613
918,9.060226505662627,0.0019644678104668856
919,9.070226755668875,0.001868798048235476
920,9.080227005675178,0.0017824522219598293
921,9.090227255681398,0.0020392423029989004
922,9.100227505687675,0.0018408512696623802
923,9.11022775569384,0.0019318602280691266
924,9.120228005700087,0.0017288929084315896
925,9.130228255706363,0.0020041239913553
926,9.14022850571261,0.001861870987340808
927,9.150228755718887,0.0019038519822061062
928,9.160229005725162,0.002025206806138158
929,9.170229255731382,0.002020488493144512
930,9.18022950573763,0.001798813114874065
931,9.190229755743934,0.002018159255385399
932,9.200230005750099,0.0020017947535961866
933,9.210230255756347,0.0020135005470365286
934,9.220230505762622,0.00199713627807796
935,9.230230755768897,0.0019061809871345758
936,9.240231005775145,0.0019248132593929768
937,9.250231255781394,0.0019574803300201893
938,9.260231505787669,0.0020345239900052547
939,9.270231755793834,0.0018711269367486238
940,9.28023200580011,0.002020488493144512
941,9.290232255806357,0.001917826128192246
942,9.300232505812605,0.0017894981428980827
943,9.31023275581888,0.0019598095677793026
944,9.320233005825129,0.001922484254464507
945,9.330233255831432,0.0018757848301902413
946,9.340233505837652,0.0018012016080319881
947,9.350233755843929,0.001934189349412918
948,9.360234005850094,0.001952762366272509
949,9.37023425585634,0.0020345239900052547
950,9.380234505862617,0.0019925374072045088
951,9.390234755868864,0.0020135005470365286
952,9.40023500587514,0.002050829352810979
953,9.410235255881416,0.002041452331468463
954,9.420235505887636,0.0018548842053860426
955,9.430235755893884,0.0018734558252617717
956,9.440236005900188,0.001868798048235476
957,9.450236255906352,0.001952762366272509
958,9.4602365059126,0.001861870987340808
959,9.470236755918876,0.001934189349412918
960,9.48023700592515,0.0019691858906298876
961,9.4902372559314,0.0018991939723491669
962,9.500237505937648,0.0019248132593929768
963,9.510237755943923,0.001934189349412918
964,9.520238005950088,0.0019574803300201893
965,9.530238255956364,0.0018408512696623802
966,9.540238505962611,0.0019435057183727622
967,9.55023875596886,0.0018664690433070064
968,9.560239005975134,0.0018501667072996497
969,9.570239255981383,0.0018478378187865019
970,9.580239505987686,0.0018874893430620432
971,9.590239755993906,0.0019551513250917196
972,9.600240006000183,0.00181284558493644
973,9.610240256006348,0.0018244895618408918
974,9.620240506012594,0.0018152340780943632
975,9.630240756018871,0.0018874893430620432
976,9.640241006025118,0.001868798048235476
977,9.650241256031395,0.0017404762329533696
978,9.66024150603767,0.0018197722965851426
979,9.67024175604389,0.0017078759847208858
980,9.680242006050138,0.0017708683153614402
981,9.690242256056441,0.0018012016080319881
982,9.700242506062606,0.0018711269367486238
983,9.710242756068855,0.001686799805611372
984,9.72024300607513,0.0016494250157848
985,9.730243256081405,0.0016681719571352005
986,9.740243506087653,0.0018572130938991904
987,9.750243756093901,0.001710204523988068
988,9.760244006100177,0.0019201551331207156
989,9.770244256106341,0.0015772465849295259
990,9.780244506112618,0.001724235713481903
991,9.790244756118865,0.001656529726460576
992,9.800245006125113,0.0017894981428980827
993,9.810245256131388,0.0017591651994735003
994,9.820245506137637,0.0016285291640087962
995,9.83024575614394,0.0017475219210609794
996,9.84024600615016,0.0016985021065920591
997,9.850246256156437,0.0017521792324259877
998,9.860246506162602,0.001684590708464384
999,9.870246756168848,0.0016402307664975524
1000,9.880247006175125,0.001511878683231771
1001,9.890247256181372,0.0017894981428980827
1002,9.900247506187648,0.0015469201607629657
1003,9.910247756193924,0.001679874025285244
1004,9.920248006200143,0.001679874025285244
1005,9.930248256206392,0.0017265642527490854
1006,9.940248506212695,0.001656529726460576
1007,9.950248756218832,0.0017475219210609794
1008,9.960249006225109,0.001656529726460576
1009,9.970249256231384,0.0015375477960333228
1010,9.980249506237659,0.0014792261645197868
1011,9.990249756243907,0.0016542013036087155
1012,10.000250006250155,0.0015795748913660645
1013,10.01025025625643,0.0015888880006968975
1014,10.020250506262595,0.0016402307664975524
1015,10.030250756268872,0.0015795748913660645
1016,10.040251006275119,0.0017054877243936062
1017,10.050251256281367,0.0015375477960333228
1018,10.060251506287642,0.0016192157054319978
1019,10.07025175629389,0.001532891415990889
1020,10.080252006300167,0.0014302792260423303
1021,10.090252256306414,0.001516534830443561
1022,10.10025250631269,0.0015702021773904562
1023,10.110252756318856,0.001542263780720532
1024,10.120253006325102,0.0015469201607629657
1025,10.130253256331379,0.0014069406315684319
1026,10.140253506337626,0.0015585013898089528
1027,10.150253756343902,0.0014559462433680892
1028,10.160254006350177,0.0014862698735669255
1029,10.170254256356397,0.0014536181697621942
1030,10.180254506362646,0.001437262981198728
1031,10.19025475636895,0.0014326070668175817
1032,10.200255006375086,0.001535219606012106
1033,10.210255256381362,0.0015072821406647563
1034,10.220255506387637,0.001532891415990889
1035,10.230255756393912,0.0014651983510702848
1036,10.24025600640016,0.001518863020464778
1037,10.25025625640641,0.001497910125181079
1038,10.260256506412684,0.0015469201607629657
1039,10.27025675641885,0.0014349350240081549
1040,10.280257006425126,0.0014419187791645527
1041,10.290257256431373,0.001451290212571621
1042,10.300257506437621,0.001381274894811213
1043,10.310257756443896,0.00148155412171036
1044,10.320258006450144,0.0014163118321448565
1045,10.330258256456421,0.0014768980909138918
1046,10.340258506462668,0.001327677397057414
1047,10.350258756468945,0.0012972988188266754
1048,10.36025900647511,0.001509550609625876
1049,10.370259256481356,0.0015049540670588613
1050,10.380259506487633,0.001327677397057414
1051,10.39025975649388,0.001350954407826066
1052,10.400260006500156,0.001432487741112709
1053,10.410260256506431,0.0013905861414968967
1054,10.420260506512651,0.001374351209960878
1055,10.4302607565189,0.0013603250263258815
1056,10.440261006525203,0.001451290212571621
1057,10.45026125653134,0.0013882583007216454
1058,10.460261506537616,0.0013300051214173436
1059,10.470261756543891,0.0013416435103863478
1060,10.480262006550166,0.001234395895153284
1061,10.490262256556415,0.001204020227305591
1062,10.500262506562663,0.001308936858549714
1063,10.510262756568938,0.0012903159949928522
1064,10.520263006575103,0.0012272942112758756
1065,10.53026325658138,0.00123672338668257
1066,10.540263506587626,0.0011666633654385805
1067,10.550263756593875,0.0012530157109722495
1068,10.56026400660015,0.001085092080757022
1069,10.570264256606398,0.001078051165677607
1070,10.580264506612675,0.0011550866765901446
1071,10.590264756618922,0.0010176083305850625
1072,10.600265006625198,0.0011410635197535157
1073,10.610265256631363,0.0011364687234163284
1074,10.62026550663761,0.0010385510977357626
1075,10.630265756643887,0.0011574139352887869
1076,10.640266006650133,0.0010851518018171191
1077,10.65026625665641,0.001201692852191627
1078,10.660266506662685,0.0009988736128434539
1079,10.670266756668905,0.0009616437600925565
1080,10.680267006675153,0.0009546036599203944
1081,10.690267256681457,0.0010222025448456407
1082,10.700267506687593,0.0008567038457840681
1083,10.71026775669387,0.0009405832970514894
1084,10.720268006700145,0.0009499500738456845
1085,10.73026825670642,0.0008613570244051516
1086,10.740268506712669,0.0009942197939381003
1087,10.750268756718917,0.0008707230444997549
1088,10.760269006725192,0.0008730496629141271
1089,10.770269256731357,0.001010567881166935
1090,10.780269506737634,0.0009266824345104396
1091,10.79026975674388,0.0009405832970514894
1092,10.800270006750129,0.0008707230444997549
1093,10.810270256756404,0.0009313359623774886
1094,10.820270506762652,0.0007425292860716581
1095,10.830270756768929,0.0008473379421047866
1096,10.840271006775176,0.0010128947906196117
1097,10.850271256781452,0.000807727687060833
1098,10.860271506787617,0.0007938286871649325
1099,10.870271756793864,0.0007214734796434641
1100,10.88027200680014,0.0007750981603749096
1101,10.890272256806387,0.000681868230458349
1102,10.900272506812664,0.0007564275874756277
1103,10.910272756818939,0.0006026623887009919
1104,10.920273006825159,0.000796155130956322
1105,10.930273256831407,0.0007354907575063407
1106,10.94027350683771,0.0007634662906639278
1107,10.950273756843847,0.0004838654713239521
1108,10.960274006850124,0.0006166780367493629
1109,10.9702742568564,0.0006329602329060435
1110,10.980274506862674,0.0007191472104750574
1111,10.990274756868923,0.0008123806328512728
1112,11.000275006875171,0.0007774842088110745
1113,11.010275256881446,0.0007052494329400361
1114,11.02027550688761,0.0007168209413066506
1115,11.030275756893888,0.0006003364105708897
1116,11.040276006900134,0.000604988366831094
1117,11.050276256906383,0.0008590304059907794
1118,11.060276506912658,0.0006026623887009919
1119,11.070276756918906,0.000646976288408041
1120,11.080277006925183,0.0005863209953531623
1121,11.09027725693143,0.0006772158667445183
1122,11.100277506937706,0.0006073740078136325
1123,11.110277756943871,0.0005816691555082798
1124,11.120278006950118,0.0006166780367493629
1125,11.130278256956395,0.0005980104324407876
1126,11.140278506962641,0.000649302382953465
1127,11.150278756968918,0.0006958849262446165
1128,11.160279006975193,0.0006166780367493629
1129,11.170279256981413,0.0006306341965682805
1130,11.180279506987661,0.0005490469629876316
1131,11.190279756993965,0.0005933585343882442
1132,11.200280007000101,0.0006586068193428218
1133,11.210280257006378,0.0006073740078136325
1134,11.220280507012653,0.0005607359344139695
1135,11.230280757018928,0.0005677136359736323
1136,11.240281007025176,0.0005653877160511911
1137,11.250281257031425,0.000583995075430721
1138,11.2602815070377,0.0005328257102519274
1139,11.270281757043865,0.0005724250804632902
1140,11.280282007050142,0.00044194399379193783
1141,11.290282257056388,0.0005607359344139695
1142,11.300282507062636,0.0005397435743361712
1143,11.310282757068912,0.0004977601347491145
1144,11.32028300707516,0.0006120260222814977
1145,11.330283257081437,0.0003883371828123927
1146,11.340283507087683,0.0004349075607024133
1147,11.35028375709396,0.0005001454846933484
1148,11.360284007100125,0.0005257886368781328
1149,11.370284257106372,0.0003812414943240583
1150,11.380284507112648,0.00043723316048271954
1151,11.390284757118895,0.00020660819427575916
1152,11.400285007125172,0.00043258199002593756
1153,11.410285257131447,0.0005024712299928069
1154,11.420285507137667,0.00036967385676689446
1155,11.430285757143915,0.00033473322400823236
1156,11.440286007150219,0.00045345284161157906
1157,11.450286257156355,0.00032060229568742216
1158,11.460286507162632,0.0002437502407701686
1159,11.470286757168907,0.0002740968484431505
1160,11.480287007175182,0.0002647960209287703
1161,11.49028725718143,0.0003090353566221893
1162,11.500287507187679,0.00013435505388770252
1163,11.510287757193954,0.00017161366122309119
1164,11.520288007200119,0.00014591997023671865
1165,11.530288257206395,0.00015760425594635308
1166,11.540288507212642,0.00017393863527104259
1167,11.55028875721889,0.00025078532053157687
1168,11.560289007225165,0.00023677482386119664
1169,11.570289257231414,0.00015992921544238925
1170,11.58028950723769,0.00017161366122309119
1171,11.590289757243937,0.00014359505439642817
1172,11.600290007250214,0.0001809136156225577
1173,11.610290257256379,0.00015527931100223213
1174,11.620290507262625,0.00015056983102113008
1175,11.630290757268902,0.00015760425594635308
1176,11.640291007275149,0.0002135237882612273
1177,11.650291257281426,0.0002786876866593957
1178,11.6602915072877,0.00023212457017507404
1179,11.67029175729392,7.140608067857102e-05
1180,11.680292007300169,0.00014824490062892437
1181,11.690292257306472,0.00012964566121809185
1182,11.700292507312609,0.0001925386895891279
1183,11.710292757318886,0.00010401268082205206
1184,11.72029300732516,0.00014591997023671865
1185,11.730293257331436,0.00012964566121809185
1186,11.740293507337684,0.0001086623378796503
1187,11.750293757343933,0.00015527931100223213
1188,11.760294007350208,0.0001320301671512425
1189,11.770294257356372,-2.646693610586226e-05
1190,11.78029450736265,0.00012034617975587025
1191,11.790294757368896,4.350950621301308e-05
1192,11.800295007375144,0.00011331200948916376
1193,11.81029525738142,2.7177256924915127e-05
1194,11.820295507387668,0.00013435505388770252
1195,11.830295757393944,0.00012499591684900224
1196,11.840296007400191,6.675659824395552e-05
1197,11.850296257406468,9.477304411120713e-05
1198,11.860296507412633,0.00016928867262322456
1199,11.87029675741888,3.182655564160086e-05
1200,11.880297007425156,0.00016928867262322456
1201,11.890297257431403,0.00015295438061002642
1202,11.90029750743768,5.0483577069826424e-05
1203,11.910297757443955,7.373082917183638e-05
1204,11.920298007450175,3.647587800514884e-05
1205,11.930298257456423,0.00016457911988254637
1206,11.940298507462726,0.0001901540526887402
1207,11.950298757468863,0.00014359505439642817
1208,11.96029900747514,-5.197671998757869e-05
1209,11.970299257481415,0.00022049904509913176
1210,11.98029950748769,8.773905574344099e-05
1211,11.990299757493938,-4.7327790525741875e-05
1212,12.000300007500186,-5.9009678807342425e-05
1213,12.010300257506461,8.076472295215353e-05
1214,12.020300507512626,5.507337482413277e-05
1215,12.030300757518903,0.00028339779237285256
1216,12.04030100752515,0.00011098717368440703
1217,12.050301257531398,0.00017858861247077584
1218,12.060301507537673,5.0483577069826424e-05
1219,12.070301757543922,0.00016690409393049777
1220,12.080302007550198,8.076472295215353e-05
1221,12.090302257556445,8.773905574344099e-05
1222,12.100302507562722,0.00011331200948916376
1223,12.110302757568887,-7.75139869801933e-06
1224,12.120303007575133,0.00018562324112281203
1225,12.13030325758141,0.00017161366122309119
1226,12.140303507587657,0.00012267104466445744
1227,12.150303757593933,3.182655564160086e-05
1228,12.160304007600208,0.00010401268082205206
1229,12.170304257606428,0.0001086623378796503
1230,12.180304507612677,0.00012964566121809185
1231,12.19030475761898,9.006384061649442e-05
1232,12.200305007625117,0.00015056983102113008
1233,12.210305257631394,2.950190355477389e-05
1234,12.220305507637669,0.00018562324112281203
1235,12.230305757643944,9.006384061649442e-05
1236,12.240306007650192,0.0001948637218447402
1237,12.25030625765644,0.00014359505439642817
1238,12.260306507662715,0.00029734932468272746
1239,12.27030675766888,-5.197671998757869e-05
1240,12.280307007675157,0.00012267104466445744
1241,12.290307257681404,0.0002018388477154076
1242,12.300307507687652,0.00014359505439642817
1243,12.310307757693927,0.00018323861877433956
1244,12.320308007700175,0.00013435505388770252
1245,12.330308257706452,5.280827826936729e-05
1246,12.340308507712699,0.0003533362760208547
1247,12.350308757718976,0.00020416389452293515
1248,12.36030900772514,8.076472295215353e-05
1249,12.370309257731387,0.0002786876866593957
1250,12.380309507737664,0.00010168785956921056
1251,12.39030975774391,0.00017626362387090921
1252,12.400310007750187,0.00026008603163063526
1253,12.410310257756462,0.00020654857507906854
1254,12.420310507762682,0.00018323861877433956
1255,12.43031075776893,0.00015992921544238925
1256,12.440311007775234,0.00016690409393049777
1257,12.45031125778137,0.00022985906980466098
1258,12.460311507787647,0.00029734932468272746
1259,12.470311757793922,0.00012499591684900224
1260,12.480312007800197,0.00015295438061002642
1261,12.490312257806446,0.00023212457017507404
1262,12.500312507812694,0.0002158488641725853
1263,12.51031275781897,0.0003253126051276922
1264,12.520313007825134,0.0002461350231897086
1265,12.530313257831411,0.00031136066536419094
1266,12.540313507837658,0.0001901540526887402
1267,12.550313757843906,0.00028339779237285256
1268,12.560314007850181,0.0002135237882612273
1269,12.57031425785643,0.00029502404504455626
1270,12.580314507862706,0.0003067100769840181
1271,12.590314757868953,0.00012267104466445744
1272,12.60031500787523,0.00023212457017507404
1273,12.610315257881394,9.477304411120713e-05
1274,12.620315507887641,0.0002740968484431505
1275,12.630315757893918,0.00017626362387090921
1276,12.640316007900164,0.0003136859741061926
1277,12.650316257906441,0.00014824490062892437
1278,12.660316507912716,0.0002786876866593957
1279,12.670316757918936,0.0002461350231897086
1280,12.680317007925185,0.0002461350231897086
1281,12.690317257931488,0.00017393863527104259
1282,12.700317507937624,0.00016690409393049777
1283,12.710317757943901,0.00034397508716210723
1284,12.720318007950176,0.00025078532053157687
1285,12.730318257956451,0.00029502404504455626
1286,12.7403185079627,0.0001878290349850431
1287,12.750318757968948,0.0001878290349850431
1288,12.760319007975223,0.0001413297577528283
1289,12.770319257981388,0.00017858861247077584
1290,12.780319507987636,0.00030438476824201643
1291,12.790319757993911,0.00020416389452293515
1292,12.80032000800016,0.00020416389452293515
1293,12.810320258006435,0.00012267104466445744
1294,12.820320508012683,0.0002158488641725853
1295,12.83032075801896,0.00018323861877433956
1296,12.840321008025207,0.0002647960209287703
1297,12.850321258031483,0.0002926987945102155
1298,12.86032150803762,0.0003718800435308367
1299,12.870321758043895,0.00014824490062892437
1300,12.880322008050172,0.00023212457017507404
1301,12.890322258056447,0.0001739982544677332
1302,12.900322508062695,0.0002088736364385113
1303,12.91032275806897,0.00012964566121809185
1304,12.920323008075218,0.00020654857507906854
1305,12.930323258081438,0.00037420549779199064
1306,12.940323508087687,0.0002228837547590956
1307,12.950323758093878,0.00017632324306759983
1308,12.960324008100155,0.00015992921544238925
1309,12.97032425810643,0.00021596810256596655
1310,12.980324508112705,0.0002508449542801827
1311,12.990324758118954,6.675659824395552e-05
1312,13.000325008125202,0.00028113217558711767
1313,13.010325258131477,0.00027648170362226665
1314,13.020325508137642,0.0003719993110280484
1315,13.03032575814389,0.0003253722097724676
1316,13.040326008150165,0.00035339590976946056
1317,13.050326258156414,0.0002717716561164707
1318,13.060326508162689,0.000246194627834484
1319,13.070326758168937,0.0002857826475519687
1320,13.080327008175214,0.0004045560781378299
1321,13.09032725818146,0.0003464197216089815
1322,13.100327508187737,0.00036728879786096513
1323,13.110327758193874,0.0002974685630761087
1324,13.120328008200149,0.00019492334104143083
1325,13.130328258206426,0.0003487451176624745
1326,13.1403285082127,0.00035339590976946056
1327,13.150328758218949,0.0002997938427142799
1328,13.160329008225224,0.00026485565467737615
1329,13.170329258231472,0.0005490469629876316
1330,13.180329508237692,0.0003370585909578949
1331,13.19032975824394,0.0002555549144744873
1332,13.200330008250132,0.0003230468719266355
1333,13.210330258256409,0.0004558381042443216
1334,13.220330508262684,0.0003929881495423615
1335,13.230330758268959,0.00020195808610878885
1336,13.240331008275207,0.0002740968484431505
1337,13.250331258281456,0.0003160709165968001
1338,13.26033150828773,0.00036967385676689446
1339,13.270331758293896,0.0003789756738115102
1340,13.280332008300144,0.00038130112807266414
1341,13.29033225830642,0.0003929881495423615
1342,13.300332508312668,0.0004465355887077749
1343,13.310332758318943,0.0003929881495423615
1344,13.320333008325191,0.0004838654713239521
1345,13.330333258331468,0.00029043314862065017
1346,13.340333508337714,0.00042089447379112244
1347,13.350333758343991,0.00023450932349078357
1348,13.360334008350128,0.0005933585343882442
1349,13.370334258356403,0.00026485565467737615
1350,13.38033450836268,0.0003487451176624745
1351,13.390334758368954,0.0003370585909578949
1352,13.400335008375203,0.00024851979105733335
1353,13.410335258381478,0.0002392191963735968
1354,13.420335508387726,0.00026485565467737615
1355,13.430335758393946,0.0003860116994474083
1356,13.440336008400195,0.00035107051371596754
1357,13.450336258406386,0.00040223056566901505
1358,13.460336508412663,0.0003766501904465258
1359,13.470336758418938,0.0003557213058229536
1360,13.480337008425213,0.000267180847004056
1361,13.490337258431461,0.0003743247361853719
1362,13.50033750843771,0.0003230468719266355
1363,13.510337758443985,0.00027648170362226665
1364,13.52033800845015,0.00031839622533880174
1365,13.530338258456398,0.0003789756738115102
1366,13.540338508462673,0.00023450932349078357
1367,13.550338758468921,0.0002997938427142799
1368,13.560339008475196,0.0003883371828123927
1369,13.570339258481445,0.0003300229145679623
1370,13.580339508487722,0.00018562324112281203
1371,13.590339758493968,0.0002694464346859604
1372,13.600340008500245,0.00020893325563520193
1373,13.610340258506382,0.0003136859741061926
1374,13.620340508512657,0.00029281803290359676
1375,13.630340758518933,0.00022294337395578623
1376,13.640341008525208,0.0002392191963735968
1377,13.650341258531457,0.00040223056566901505
1378,13.660341508537732,0.0001646983582759276
1379,13.67034175854398,0.0003626379475463182
1380,13.6803420085502,0.0001646983582759276
1381,13.690342258556448,0.00012511514069046825
1382,13.70034250856264,0.0003883371828123927
1383,13.710342758568917,0.00017870785086415708
1384,13.720343008575192,0.0002625304623506963
1385,13.730343258581467,0.0001530139852548018
1386,13.740343508587715,0.0001413297577528283
1387,13.750343758593964,0.00022061826894059777
1388,13.760344008600239,0.00019259830878581852
1389,13.770344258606404,0.00022061826894059777
1390,13.780344508612652,0.000309154624119401
1391,13.790344758618927,0.00011343123333062977
1392,13.800345008625175,7.617480878252536e-05
1393,13.81034525863145,0.00013208977179601789
1394,13.820345508637699,0.00020195808610878885
1395,13.830345758643976,0.00014836412447039038
1396,13.840346008650222,0.00032072156318463385
1397,13.850346258656499,0.00024386947916354984
1398,13.860346508662635,0.0002392191963735968
1399,13.87034675866891,0.00019492334104143083
1400,13.880347008675187,0.00028810789808630943
1401,13.890347258681462,0.0004279308195691556
1402,13.90034750868771,0.0005350322462618351
1403,13.910347758693986,0.00035339590976946056
1404,13.920348008700234,0.00029281803290359676
1405,13.930348258706454,0.0003370585909578949
1406,13.940348508712702,0.0002555549144744873
1407,13.950348758718894,0.0003579870972316712
1408,13.96034900872517,0.0003440347209107131
1409,13.970349258731446,0.00033240788616240025
1410,13.98034950873772,0.00024154434504453093
1411,13.99034975874397,0.0004558381042443216
1412,14.000350008750218,0.00027880692505277693
1413,14.010350258756493,0.00019259830878581852
1414,14.020350508762657,0.0003557213058229536
1415,14.030350758768906,0.0002997938427142799
1416,14.04035100877518,0.0003370585909578949
1417,14.05035125878143,0.00043723316048271954
1418,14.060351508787704,0.000309154624119401
1419,14.070351758793953,0.00045118684647604823
1420,14.08035200880023,0.00028345739701762795
1421,14.090352258806476,0.0004721773730125278
1422,14.100352508812753,0.00043723316048271954
1423,14.11035275881889,0.0005234628333710134
1424,14.120353008825164,0.0005141000729054213
1425,14.130353258831441,0.00039531366201117635
1426,14.140353508837716,0.0003440347209107131
1427,14.150353758843965,0.00041159227839671075
1428,14.16035400885024,0.0005584100726991892
1429,14.170354258856488,0.00039531366201117635
1430,14.180354508862708,0.00046048942022025585
1431,14.190354758868956,0.0004581637622322887
1432,14.200355008875148,0.0004558381042443216
1433,14.210355258881425,0.00043025639024563134
1434,14.2203555088877,0.00047921406803652644
1435,14.230355758893975,0.0004279308195691556
1436,14.240356008900223,0.0006003364105708897
1437,14.250356258906471,0.0005956844543106854
1438,14.260356508912746,0.0006445905892178416
1439,14.270356758918911,0.0005281144403852522
1440,14.28035700892516,0.0006282484973780811
1441,14.290357258931435,0.0005328257102519274
1442,14.300357508937683,0.0006633186712861061
1443,14.310357758943958,0.0006096999859437346
1444,14.320358008950206,0.000651628477498889
1445,14.330358258956483,0.00040002429159358144
1446,14.34035850896273,0.000583995075430721
1447,14.350358758969007,0.0006282484973780811
1448,14.360359008975143,0.0006120260222814977
1449,14.370359258981418,0.0006912325625307858
1450,14.380359508987695,0.0005513728247024119
1451,14.39035975899397,0.0006235964247025549
1452,14.400360009000218,0.0004931086441501975
1453,14.410360259006493,0.0005793431773781776
1454,14.420360509012742,0.00035107051371596754
1455,14.430360759018962,0.000665644824039191
1456,14.44036100902521,0.0005747510003857315
1457,14.450361259031402,0.0006795420194976032
1458,14.460361509037678,0.0006003364105708897
1459,14.470361759043953,0.0005677136359736323
1460,14.480362009050229,0.0005443952395580709
1461,14.490362259056477,0.0005770769203081727
1462,14.500362509062725,0.000665644824039191
1463,14.510362759069,0.0006912325625307858
1464,14.520363009075165,0.000768119003623724
1465,14.530363259081414,0.0006748897139914334
1466,14.540363509087689,0.0007121684611774981
1467,14.550363759093937,0.0007099019130691886
1468,14.560364009100212,0.0007261856226250529
1469,14.57036425910646,0.0007099019130691886
1470,14.580364509112737,0.0006609329138882458
1471,14.590364759118984,0.0007611399632878602
1472,14.60036500912526,0.0007005970110185444
1473,14.610365259131397,0.0005956844543106854
1474,14.620365509137672,0.0009382565622217953
1475,14.630365759143949,0.0006842540460638702
1476,14.640366009150224,0.0008240726892836392
1477,14.650366259156472,0.0005909728934057057
1478,14.660366509162747,0.0006633186712861061
1479,14.670366759168996,0.0008590304059907794
1480,14.680367009175216,0.0008240726892836392
1481,14.690367259181464,0.000749508268199861
1482,14.700367509187656,0.0008450113818980753
1483,14.710367759193932,0.0008263991912826896
1484,14.720368009200207,0.0008263991912826896
1485,14.730368259206482,0.0009290091693401337
1486,14.74036850921273,0.0008543772855773568
1487,14.75036875921898,0.0008519910625182092
1488,14.760369009225254,0.0008194196852855384
1489,14.770369259231419,0.000803074799478054
1490,14.780369509237667,0.000817093241494149
1491,14.790369759243942,0.000970951106864959
1492,14.80037000925019,0.0008870690944604576
1493,14.810370259256466,0.0007844633655622602
1494,14.820370509262714,0.0009452965459786355
1495,14.830370759268991,0.0009965467033907771
1496,14.840371009275238,0.0010478590847924352
1497,14.850371259281514,0.0010595539351925254
1498,14.860371509287651,0.0009965467033907771
1499,14.870371759293926,0.0011877883225679398
1500,14.880372009300203,0.001026856480166316
1501,14.890372259306478,0.0012087345821782947
1502,14.900372509312726,0.0011597411939874291
1503,14.910372759319001,0.0011341414647176862
1504,14.92037300932525,0.00111546425614506
1505,14.93037325933147,0.0011411231243982911
1506,14.940373509337718,0.0012110620737075806
1507,14.95037375934391,0.0010757837444543839
1508,14.960374009350186,0.001204020227305591
1509,14.970374259356461,0.0012157168239355087
1510,14.980374509362736,0.0012460332363843918
1511,14.990374759368985,0.001225086161866784
1512,15.000375009375233,0.0012460332363843918
1513,15.010375259381508,0.001225086161866784
1514,15.020375509387673,0.0012949712108820677
1515,15.030375759393921,0.0012879885034635663
1516,15.040376009400196,0.001264713006094098
1517,15.050376259406445,0.0013136517954990268
1518,15.06037650941272,0.0014489622553810477
1519,15.070376759418968,0.0013649804750457406
1520,15.080377009425245,0.0013999571092426777
1521,15.090377259431492,0.0014675264246761799
1522,15.100377509437768,0.0016285291640087962
1523,15.110377759443905,0.001395301427692175
1524,15.12037800945018,0.0014116560341790318
1525,15.130378259456457,0.0014955821679905057
1526,15.140378509462732,0.0015259070787578821
1527,15.15037875946898,0.0014909260207787156
1528,15.160379009475255,0.0013393157860264182
1529,15.170379259481503,0.0015445919707417488
1530,15.180379509487723,0.0014839419163763523
1531,15.190379759493972,0.0014536181697621942
1532,15.200380009500163,0.001381274894811213
1533,15.21038025950644,0.0015235788887366652
1534,15.220380509512715,0.001514206756837666
1535,15.23038075951899,0.0014909260207787156
1536,15.240381009525239,0.0014349350240081549
1537,15.250381259531487,0.0015375477960333228
1538,15.260381509537762,0.001497910125181079
1539,15.270381759543927,0.0015702021773904562
1540,15.280382009550175,0.00148155412171036
1541,15.29038225955645,0.0015936042182147503
1542,15.300382509562699,0.0014466344146057963
1543,15.310382759568974,0.0016402307664975524
1544,15.320383009575222,0.001511878683231771
1545,15.330383259581499,0.0015655457973480225
1546,15.340383509587745,0.001556173199787736
1547,15.350383759594022,0.0016309171915054321
1548,15.360384009600159,0.001745133544318378
1549,15.370384259606434,0.0016005294164642692
1550,15.38038450961271,0.0016379023436456919
1551,15.390384759618986,0.0015655457973480225
1552,15.400385009625234,0.001684590708464384
1553,15.410385259631509,0.0014255637070164084
1554,15.420385509637757,0.0016402307664975524
1555,15.430385759643977,0.0014955821679905057
1556,15.440386009650226,0.0015002979198470712
1557,15.450386259656417,0.0015026259934529662
1558,15.460386509662694,0.0014651983510702848
1559,15.470386759668969,0.0016215440118685365
1560,15.480387009675244,0.001535219606012106
1561,15.490387259681492,0.0015515765408053994
1562,15.50038750968774,0.0016355740372091532
1563,15.510387759694016,0.0015819031978026032
1564,15.52038800970018,0.0015936042182147503
1565,15.530388259706429,0.001735819038003683
1566,15.540388509712704,0.0016051860293373466
1567,15.550388759718953,0.0016542013036087155
1568,15.560389009725228,0.0014326070668175817
1569,15.570389259731476,0.0015469201607629657
1570,15.580389509737753,0.0016355740372091532
1571,15.590389759744,0.0014792261645197868
1572,15.600390009750276,0.001530563342384994
1573,15.610390259756413,0.001623872434720397
1574,15.620390509762688,0.0016542013036087155
1575,15.630390759768964,0.0014885979471728206
1576,15.64039100977524,0.0014792261645197868
1577,15.650391259781488,0.0015632174909114838
1578,15.660391509787763,0.0015655457973480225
1579,15.670391759794011,0.001616887398995459
1580,15.680392009800231,0.0015702021773904562
1581,15.69039225980648,0.0015819031978026032
1582,15.700392509812671,0.0015492483507841825
1583,15.710392759818948,0.0015002979198470712
1584,15.720393009825223,0.0017195187974721193
1585,15.730393259831498,0.0015282351523637772
1586,15.740393509837746,0.0015748586738482118
1587,15.750393759843995,0.0015259070787578821
1588,15.76039400985027,0.001518863020464778
1589,15.770394259856435,0.0015888880006968975
1590,15.780394509862683,0.001679874025285244
1591,15.790394759868958,0.001532891415990889
1592,15.800395009875206,0.0016728885238990188
1593,15.810395259881481,0.001532891415990889
1594,15.82039550988773,0.0016121709486469626
1595,15.830395759894007,0.001530563342384994
1596,15.840396009900253,0.001556173199787736
1597,15.85039625990653,0.0015981413889676332
1598,15.860396509912666,0.0015981413889676332
1599,15.870396759918941,0.0016121709486469626
1600,15.880397009925218,0.001518863020464778
1601,15.890397259931493,0.0014722420601174235
1602,15.900397509937742,0.0016494847368448973
1603,15.910397759944017,0.0015819031978026032
1604,15.920398009950265,0.0015632174909114838
1605,15.930398259956485,0.0015632174909114838
1606,15.940398509962733,0.0016355740372091532
1607,15.950398759968925,0.001572530483826995
1608,15.960399009975202,0.001539935590699315
1609,15.970399259981477,0.0015748586738482118
1610,15.980399509987752,0.0015819031978026032
1611,15.990399759994,0.0015981413889676332
1612,16.00040001000025,0.0016192157054319978
1613,16.010400260006524,0.0015235788887366652
1614,16.02040051001269,0.0016005294164642692
1615,16.030400760018935,0.0015702021773904562
1616,16.040401010025214,0.0014745701337233186
1617,16.05040126003146,0.001595932524651289
1618,16.060401510037735,0.0014489622553810477
1619,16.070401760043985,0.001542263780720532
1620,16.08040201005026,0.0014862698735669255
1621,16.090402260056507,0.0015445919707417488
1622,16.100402510062782,0.0013882583007216454
1623,16.110402760068922,0.0014699141029268503
1624,16.120403010075197,0.001395301427692175
1625,16.130403260081472,0.001521191094070673
1626,16.140403510087747,0.0015026259934529662
1627,16.150403760093994,0.0014069406315684319
1628,16.160404010100272,0.0014536181697621942
1629,16.17040426010652,0.0015585013898089528
1630,16.18040451011274,0.0014302792260423303
1631,16.190404760118987,0.0013999571092426777
1632,16.20040501012518,0.001357997301965952
1633,16.210405260131456,0.001376619329676032
1634,16.22040551013773,0.0014862698735669255
1635,16.230405760144006,0.0014046127907931805
1636,16.240406010150256,0.001332273124717176
1637,16.250406260156502,0.0014209079090505838
1638,16.260406510162777,0.0014093281934037805
1639,16.270406760168942,0.001413983991369605
1640,16.28040701017519,0.001362652750685811
1641,16.290407260181468,0.0013253497891128063
1642,16.300407510187714,0.0013556695776060224
1643,16.31040776019399,0.001376619329676032
1644,16.32040801020024,0.001437262981198728
1645,16.330408260206514,0.0013346007326617837
1646,16.34040851021276,0.0014046127907931805
1647,16.350408760219036,0.001395301427692175
1648,16.360409010225176,0.0012996861478313804
1649,16.37040926023145,0.0012764103012159467
1650,16.380409510237726,0.001395301427692175
1651,16.390409760244,0.0013346007326617837
1652,16.400410010250248,0.00123672338668257
1653,16.410410260256526,0.001234395895153284
1654,16.420410510262773,0.001332273124717176
1655,16.430410760268995,0.00129264360293746
1656,16.44041101027524,0.001332273124717176
1657,16.450411260281435,0.0014163118321448565
1658,16.46041151028771,0.001234395895153284
1659,16.470411760293985,0.0012810654006898403
1660,16.48041201030026,0.0012740230886265635
1661,16.49041226030651,0.0013696957612410188
1662,16.500412510312756,0.0012996861478313804
1663,16.51041276031903,0.00126936798915267
1664,16.520413010325196,0.0013346007326617837
1665,16.530413260331443,0.001376619329676032
1666,16.54041351033772,0.0012903159949928522
1667,16.550413760343968,0.001234395895153284
1668,16.560414010350243,0.001353341736830771
1669,16.570414260356493,0.00129264360293746
1670,16.58041451036277,0.0013183667324483395
1671,16.590414760369015,0.0013859305763617158
1672,16.60041501037529,0.0013416435103863478
1673,16.610415260381455,0.0013089965796098113
1674,16.620415510387705,0.001283393008634448
1675,16.63041576039398,0.001229741028510034
1676,16.640416010400255,0.001353341736830771
1677,16.6504162604065,0.0012436461402103305
1678,16.66041651041278,0.0014209079090505838
1679,16.670416760419027,0.0013089965796098113
1680,16.68041701042525,0.001376619329676032
1681,16.690417260431495,0.0013439712347462773
1682,16.70041751043769,0.0013253497891128063
1683,16.710417760443963,0.0012857206165790558
1684,16.72041801045024,0.0013300051214173436
1685,16.730418260456513,0.0011901156976819038
1686,16.740418510462764,0.001395301427692175
1687,16.75041876046901,0.001346298959106207
1688,16.760419010475285,0.0013859305763617158
1689,16.77041926048145,0.0014885979471728206
1690,16.780419510487697,0.0014651983510702848
1691,16.790419760493975,0.001516534830443561
1692,16.800420010500222,0.0015002979198470712
1693,16.810420260506497,0.0013789471704512835
1694,16.820420510512747,0.001234395895153284
1695,16.830420760519022,0.0013300051214173436
1696,16.84042101052527,0.0012436461402103305
1697,16.850421260531544,0.0014232357498258352
1698,16.86042151053771,0.0013043413637205958
1699,16.87042176054396,0.0014209079090505838
1700,16.880422010550234,0.00123672338668257
1701,16.89042226055651,0.0014209079090505838
1702,16.900422510562755,0.0012576706940308213
1703,16.910422760569034,0.0013043413637205958
1704,16.92042301057528,0.001350954407826066
1705,16.930423260581502,0.0013905861414968967
1706,16.94042351058775,0.001259998301975429
1707,16.950423760593942,0.00129264360293746
1708,16.960424010600217,0.0013999571092426777
1709,16.970424260606492,0.0012996861478313804
1710,16.980424510612767,0.0012996861478313804
1711,16.990424760619018,0.0013393157860264182
1712,17.000425010625264,0.00129264360293746
1713,17.01042526063154,0.00123672338668257
1714,17.020425510637704,0.001350954407826066
1715,17.03042576064395,0.0013160391245037317
1716,17.04042601065023,0.0013369284570217133
1717,17.050426260656476,0.0012787379091605544
1718,17.06042651066275,0.001357997301965952
1719,17.070426760669,0.0012810654006898403
1720,17.080427010675276,0.0012996861478313804
1721,17.090427260681523,0.0012483607279136777
1722,17.100427510687798,0.0012903159949928522
1723,17.110427760693963,0.00122741365339607
1724,17.120428010700213,0.001413983991369605
1725,17.130428260706488,0.001357997301965952
1726,17.140428510712763,0.0013066689716652036
1727,17.15042876071901,0.001327677397057414
1728,17.160429010725288,0.0013929737033322453
1729,17.170429260731535,0.0013836027355864644
1730,17.180429510737756,0.001225086161866784
1731,17.190429760744003,0.001276290975511074
1732,17.200430010750196,0.0013416435103863478
1733,17.21043026075647,0.0013859305763617158
1734,17.220430510762746,0.0012343362905085087
1735,17.23043076076902,0.0013042219216004014
1736,17.24043101077527,0.0012622660724446177
1737,17.250431260781518,0.001357997301965952
1738,17.260431510787793,0.0012622660724446177
1739,17.270431760793958,0.0012529561063274741
1740,17.280432010800205,0.0012156571028754115
1741,17.290432260806483,0.001404553186148405
1742,17.30043251081273,0.0013205750146880746
1743,17.310432760819005,0.001374351209960878
1744,17.320433010825255,0.0012483607279136777
1745,17.33043326083153,0.0012949712108820677
1746,17.340433510837777,0.001350954407826066
1747,17.35043376084405,0.0014068810269236565
1748,17.360434010850216,0.0013485669624060392
1749,17.370434260856467,0.0014489622553810477
1750,17.38043451086274,0.001308936858549714
1751,17.390434760869017,0.0014301597839221358
1752,17.400435010875263,0.0012599385809153318
1753,17.410435260881542,0.0013578778598457575
1754,17.42043551088779,0.0013369284570217133
1755,17.43043576089401,0.0013556695776060224
1756,17.440436010900257,0.0014209079090505838
1757,17.45043626090645,0.0013836027355864644
1758,17.460436510912725,0.0013603250263258815
1759,17.470436760919,0.0012972988188266754
1760,17.480437010925275,0.0012972988188266754
1761,17.490437260931525,0.0014116560341790318
1762,17.500437510937772,0.0014232357498258352
1763,17.510437760944047,0.001444246736355126
1764,17.520438010950212,0.001413983991369605
1765,17.53043826095646,0.0013416435103863478
1766,17.540438510962737,0.0014582742005586624
1767,17.550438760968984,0.0014489622553810477
1768,17.56043901097526,0.001395301427692175
1769,17.57043926098151,0.0014255637070164084
1770,17.580439510987784,0.001374351209960878
1771,17.59043976099403,0.0014349350240081549
1772,17.600440011000305,0.0014675264246761799
1773,17.61044026100647,0.0015026259934529662
1774,17.62044051101272,0.0014489622553810477
1775,17.630440761018995,0.001509550609625876
1776,17.64044101102527,0.0013905861414968967
1777,17.650441261031517,0.0015072821406647563
1778,17.660441511037796,0.0014069406315684319
1779,17.670441761044042,0.0014116560341790318
1780,17.680442011050264,0.0014069406315684319
1781,17.69044226105651,0.0014326070668175817
1782,17.700442511062704,0.00148155412171036
1783,17.71044276106898,0.0014582742005586624
1784,17.720443011075254,0.0014722420601174235
1785,17.73044326108153,0.0014745701337233186
1786,17.74044351108778,0.0014559462433680892
1787,17.750443761094026,0.001514206756837666
1788,17.7604440111003,0.0014885979471728206
1789,17.770444261106466,0.0013300051214173436
1790,17.780444511112712,0.001560889300890267
1791,17.79044476111899,0.0014745701337233186
1792,17.800445011125237,0.0015002979198470712
1793,17.810445261131512,0.001535219606012106
1794,17.820445511137763,0.0014209079090505838
1795,17.830445761144038,0.0014326070668175817
1796,17.840446011150284,0.001532891415990889
1797,17.85044626115656,0.001556173199787736
1798,17.860446511162724,0.001437262981198728
1799,17.870446761168974,0.001532891415990889
1800,17.88044701117525,0.0015282351523637772
1801,17.890447261181524,0.0013905861414968967
1802,17.90044751118777,0.0014302792260423303
1803,17.91044776119405,0.001497910125181079
1804,17.920448011200296,0.0015678739873692393
1805,17.930448261206518,0.0015072821406647563
1806,17.940448511212765,0.0016494847368448973
1807,17.950448761218958,0.0014768980909138918
1808,17.960449011225233,0.0015702021773904562
1809,17.970449261231508,0.0014255637070164084
1810,17.980449511237783,0.0015002979198470712
1811,17.990449761244033,0.0015678739873692393
1812,18.00045001125028,0.001532891415990889
1813,18.010450261256555,0.001521191094070673
1814,18.02045051126272,0.001511878683231771
1815,18.030450761268966,0.0015049540670588613
1816,18.040451011275245,0.001516534830443561
1817,18.05045126128149,0.0015795748913660645
1818,18.060451511287766,0.0014651983510702848
1819,18.070451761294017,0.001509550609625876
1820,18.08045201130029,0.0014606021577492356
1821,18.090452261306538,0.001542263780720532
1822,18.100452511312813,0.0014909260207787156
1823,18.110452761318978,0.001514206756837666
1824,18.12045301132523,0.001560889300890267
1825,18.130453261331503,0.0015936042182147503
1826,18.14045351133778,0.0015072821406647563
1827,18.150453761344025,0.0015912161907181144
1828,18.160454011350303,0.001623872434720397
1829,18.17045426135655,0.001595932524651289
1830,18.180454511362772,0.0015795748913660645
1831,18.19045476136902,0.0015282351523637772
1832,18.20045501137521,0.001609842642210424
1833,18.210455261381487,0.001616887398995459
1834,18.22045551138776,0.0015981413889676332
1835,18.230455761394037,0.0016494847368448973
1836,18.240456011400287,0.0016309171915054321
1837,18.250456261406534,0.001539935590699315
1838,18.26045651141281,0.0016891283448785543
1839,18.270456761418973,0.0015981413889676332
1840,18.28045701142522,0.0016542013036087155
1841,18.2904572614315,0.0015259070787578821
1842,18.300457511437745,0.001661186572164297
1843,18.31045776144402,0.0016542013036087155
1844,18.32045801145027,0.0017031591851264238
1845,18.330458261456545,0.001556173199787736
1846,18.340458511462792,0.0017054877243936062
1847,18.350458761469067,0.001656529726460576
1848,18.360459011475232,0.0017218474531546235
1849,18.370459261481482,0.0017125330632552505
1850,18.380459511487757,0.001724235713481903
1851,18.390459761494032,0.0016121709486469626
1852,18.40046001150028,0.0017031591851264238
1853,18.410460261506557,0.0016658434178680182
1854,18.420460511512804,0.0016961735673248768
1855,18.430460761519026,0.0016075143357738853
1856,18.440461011525272,0.0016588581493124366
1857,18.450461261531466,0.0016285291640087962
1858,18.46046151153774,0.0015912161907181144
1859,18.470461761544016,0.0016518131596967578
1860,18.48046201155029,0.0015819031978026032
1861,18.49046226155654,0.001679874025285244
1862,18.500462511562787,0.0016285291640087962
1863,18.510462761569062,0.0015912161907181144
1864,18.520463011575227,0.0016424994682893157
1865,18.530463261581474,0.0017218474531546235
1866,18.540463511587753,0.0016121709486469626
1867,18.550463761594,0.0017008306458592415
1868,18.560464011600274,0.0015702021773904562
1869,18.570464261606524,0.0017218474531546235
1870,18.5804645116128,0.0016938450280576944
1871,18.590464761619046,0.0017311618430539966
1872,18.60046501162532,0.0016448278911411762
1873,18.610465261631486,0.001661186572164297
1874,18.620465511637736,0.0016262007411569357
1875,18.63046576164401,0.0016681719571352005
1876,18.640466011650286,0.0016542013036087155
1877,18.650466261656533,0.001623872434720397
1878,18.66046651166281,0.0016471563139930367
1879,18.670466761669058,0.001679874025285244
1880,18.68046701167528,0.0017428048886358738
1881,18.690467261681583,0.0016075143357738853
1882,18.70046751168772,0.0016938450280576944
1883,18.710467761693995,0.0014559462433680892
1884,18.72046801170027,0.0017288929084315896
1885,18.730468261706545,0.001745133544318378
1886,18.740468511712795,0.0016285291640087962
1887,18.75046876171904,0.0015772465849295259
1888,18.760469011725316,0.001735819038003683
1889,18.77046926173148,0.0017031591851264238
1890,18.780469511737728,0.0017731970874592662
1891,18.790469761744006,0.0016728885238990188
1892,18.800470011750253,0.001656529726460576
1893,18.810470261756528,0.0017428048886358738
1894,18.820470511762778,0.0016938450280576944
1895,18.830470761769053,0.0016938450280576944
1896,18.8404710117753,0.001733490382321179
1897,18.850471261781575,0.001710204523988068
1898,18.86047151178774,0.001735819038003683
1899,18.87047176179399,0.001794155570678413
1900,18.880472011800265,0.001733490382321179
1901,18.89047226180654,0.0016822024481371045
1902,18.900472511812787,0.0016424994682893157
1903,18.910472761819065,0.0017894981428980827
1904,18.92047301182531,0.0017078759847208858
1905,18.930473261831533,0.0017871693708002567
1906,18.940473511837837,0.0016822024481371045
1907,18.950473761843973,0.001691516488790512
1908,18.96047401185025,0.0016262007411569357
1909,18.970474261856523,0.0017078759847208858
1910,18.9804745118628,0.001686799805611372
1911,18.99047476186905,0.0016262007411569357
1912,19.000475011875295,0.0017265642527490854
1913,19.01047526188157,0.0017918269149959087
1914,19.020475511887735,0.0018664690433070064
1915,19.03047576189398,0.0015888880006968975
1916,19.04047601190026,0.001754507888108492
1917,19.050476261906507,0.001686799805611372
1918,19.060476511912782,0.0016494847368448973
1919,19.070476761919032,0.001609842642210424
1920,19.080477011925307,0.0017918269149959087
1921,19.090477261931554,0.0016448278911411762
1922,19.10047751193783,0.0016215440118685365
1923,19.110477761943994,0.001532891415990889
1924,19.120478011950244,0.001516534830443561
1925,19.13047826195652,0.0015492483507841825
1926,19.140478511962794,0.0017008306458592415
1927,19.15047876196904,0.0015515765408053994
1928,19.16047901197532,0.001556173199787736
1929,19.170479261981566,0.0015819031978026032
1930,19.180479511987787,0.0015842313878238201
1931,19.19047976199409,0.0016121709486469626
1932,19.200480012000227,0.0014536181697621942
1933,19.210480262006502,0.0015888880006968975
1934,19.220480512012777,0.0016051860293373466
1935,19.230480762019052,0.0015492483507841825
1936,19.240481012025302,0.0014489622553810477
1937,19.25048126203155,0.0015026259934529662
1938,19.260481512037824,0.0013720234856009483
1939,19.27048176204399,0.001462989835999906
1940,19.280482012050236,0.0014278915477916598
1941,19.290482262056514,0.0014163118321448565
1942,19.30048251206276,0.0013369284570217133
1943,19.310482762069036,0.001332273124717176
1944,19.320483012075286,0.0013556695776060224
1945,19.33048326208156,0.0013300051214173436
1946,19.340483512087808,0.001362652750685811
1947,19.350483762094083,0.001302013755775988
1948,19.360484012100247,0.0012764103012159467
1949,19.370484262106498,0.0013183667324483395
1950,19.380484512112773,0.0013416435103863478
1951,19.390484762119048,0.00123672338668257
1952,19.400485012125294,0.0011434503830969334
1953,19.410485262131573,0.0011318143224343657
1954,19.42048551213782,0.0012879885034635663
1955,19.43048576214404,0.001192442956380546
1956,19.440486012150345,0.0012506882194429636
1957,19.45048626215648,0.0011691100662574172
1958,19.460486512162756,0.0011015012860298157
1959,19.47048676216903,0.0011528191389515996
1960,19.480487012175306,0.0010945198591798544
1961,19.490487262181556,0.0011550866765901446
1962,19.500487512187803,0.0010898059699684381
1963,19.510487762194078,0.0010945198591798544
1964,19.520488012200243,0.0010664754081517458
1965,19.53048826220649,0.00103383744135499
1966,19.540488512212768,0.0010828246595337987
1967,19.550488762219015,0.0010291835060343146
1968,19.56048901222529,0.0010525131365284324
1969,19.57048926223154,0.0009616437600925565
1970,19.580489512237815,0.0010642079869285226
1971,19.59048976224406,0.0009918928844854236
1972,19.600490012250336,0.0010035870363935828
1973,19.6104902622565,0.0010222025448456407
1974,19.62049051226275,0.000970951106864959
1975,19.630490762269027,0.0010757837444543839
1976,19.6404910122753,0.0009290091693401337
1977,19.650491262281548,0.0010595539351925254
1978,19.660491512287827,0.000914989213924855
1979,19.670491762294073,0.0008753762813284993
1980,19.680492012300295,0.0008590304059907794
1981,19.6904922623066,0.0008683367632329464
1982,19.700492512312735,0.0008519910625182092
1983,19.71049276231901,0.0009056227281689644
1984,19.720493012325285,0.0007657926762476563
1985,19.73049326233156,0.0009173158905468881
1986,19.74049351233781,0.0008777028997428715
1987,19.750493762344057,0.0008240726892836392
1988,19.760494012350332,0.0009452965459786355
1989,19.770494262356497,0.0007587539730593562
1990,19.780494512362743,0.0008217461872845888
1991,19.790494762369022,0.0008963160216808319
1992,19.80049501237527,0.0008217461872845888
1993,19.810495262381544,0.0008357649203389883
1994,19.820495512387794,0.0008007483556866646
1995,19.83049576239407,0.0007285118917934597
1996,19.840496012400315,0.0008519910625182092
1997,19.85049626240659,0.0007774842088110745
1998,19.860496512412755,0.0007564275874756277
1999,19.870496762419005,0.000779810594394803


==> figures/Figure1_NormalizationScheme3.csv <==
,index,RampUp,Cycle,Fringe,Net Phase (rad),WM Freq (GHz),HeTemp (K),Flowrate (sccm),MaxOD_399nm,MaxOD_399nm_err,MaxOD_397nm,MaxOD_397nm_err,Norm_MaxOD_399nm,Norm_MaxOD_399nm_err,Norm_MaxOD_397nm,Norm_MaxOD_397nm_err,OmitRun,Frequency (GHz)
1,10.0,0.0,0.0,4.0,12.5664,753632.6,7.904,0.6991207003593445,0.06296689063310623,0.00143073000115195,0.0019221886759623887,0.0007308379889175621,32.75791363279174,12.477152263906069,0.030526974678844236,0.01162741056997786,0,1.5123540485849352
3,21.0,1.0,1.0,4.0,25.1327,753634.1,8.022,0.7006974220275879,0.02146649546921253,0.001761992056226652,0.1190280094742775,0.0018075941266908493,0.18034826898328954,0.015054402489880204,5.544827270244865,0.46284925235885904,0,3.0246960622668864
5,20.0,0.0,1.0,4.0,11.5405,753632.4,8.449,0.7029048800468445,0.09274008870124817,0.001668440290458425,0.039021965116262436,0.000892947689260064,2.3766124649268026,0.06917939348602183,0.4207669591730426,0.012247854231230459,0,1.3888879788717885
6,21.0,1.0,1.0,5.0,33.4676,753635.1,8.065,0.6994360685348511,0.030753497034311295,0.001549196042087541,0.007632459979504347,0.0006824979259043349,4.0293034115992095,0.41354117902995297,0.24818185622886746,0.02547175205105576,0,4.0277931910826625
7,21.0,1.0,1.0,4.0,28.082,753634.3,8.037,0.7006974220275879,0.04725194349884987,0.002082700271604555,0.0200797151774168,0.000908064222690582,2.353217816156728,0.14860443312977226,0.4249500378308365,0.02683536519516172,0,3.379641455974834
8,11.0,1.0,0.0,3.0,21.927,753633.8,7.882999999999999,0.7019588351249695,0.08746805042028427,0.0014703687521551805,0.0587051585316658,0.0007649916628414767,1.4899551011876349,0.0316907886056329,0.6711611639860191,0.01427534732505533,0,2.63889317730789
9,21.0,1.0,1.0,4.0,29.4925,753634.5,8.048,0.7013281583786011,0.0367814227938652,0.0014099301042968992,0.10318951308727264,0.0012199828472690673,0.3564453566396546,0.014298616577973869,2.8054791046441983,0.11254030747657684,0,3.549393762564553
11,20.0,0.0,1.0,1.0,27.9538,753634.5,8.263,0.7000667452812195,0.06724335998296738,0.0014327958654264774,0.026545168831944462,0.0006319128739498478,2.5331675382695886,0.08093071210255656,0.3947626775144536,0.012612045638552848,0,3.3642127103493094
13,21.0,1.0,1.0,3.0,21.7988,753633.6,7.996,0.7032201886177063,0.05044326558709145,0.0017197125337554751,0.03976304456591606,0.000855108018125333,1.26859666149232,0.05113458877557279,0.7882726089028527,0.03177368892952846,0,2.623464431682366
14,20.0,0.0,1.0,1.0,30.7748,753634.9,8.251,0.7003821134567261,0.10622935742139816,0.0013805144671804545,0.3761184811592102,0.0020019116949456114,0.2824358885370259,0.0039663420050647605,3.5406265300767723,0.049722207058148636,0,3.7037173235287484
17,20.0,0.0,1.0,1.0,26.2868,753634.3,8.272,0.7013281583786011,0.07020346820354463,0.002186562307651056,0.07958073168992996,0.0012964686166349775,0.8821666590988139,0.031007653052965493,1.1335726528381382,0.03984442981039653,0,3.1635908776055572
20,20.0,0.0,1.0,4.0,9.1042,753632.1,8.472999999999999,0.7000667452812195,0.05894538015127183,0.0021409787110510184,0.0037449898663908243,0.0011557841760779148,15.739796969885932,4.89116410790101,0.06353322103920678,0.019743038045589318,0,1.0956816374719067
22,21.0,1.0,1.0,3.0,24.4916,753634.0,8.015,0.7000667452812195,0.037055708467960365,0.0016615859566297849,0.10209345817565918,0.0013790633738244116,0.3629586961801542,0.01699758094636226,2.755134428584268,0.12902465476326894,0,2.9475402992362807
23,21.0,1.0,1.0,2.0,16.4132,753633.0,7.926,0.6991207003593445,0.04946179687976837,0.0013002635303995948,0.030372355133295063,0.0007541060081610639,1.628513714616319,0.058886833112482585,0.6140568489075339,0.0222042116432002,0,1.9753126965745367
24,21.0,1.0,1.0,5.0,33.0829,753635.0,8.064,0.6997514367103577,0.032095957547426224,0.001914586233478679,0.010112762451171877,0.0009266391758291344,3.173807127616937,0.3470138824573403,0.31507900757373786,0.03444972718964948,0,3.981494919303106
25,20.0,0.0,1.0,4.0,9.7453,753632.2,8.463,0.6994360685348511,0.04955950006842613,0.0012195047972346088,0.01916707679629326,0.0004987796363445928,2.585657718969984,0.092604134359574,0.3867487922563693,0.01385122897696559,0,1.1728374005025122
26,10.0,0.0,0.0,3.0,15.6438,753632.9,7.902,0.7000667452812195,0.10479101538658142,0.001455319441410786,0.10537504404783248,0.0009637946304130252,0.9944576188173552,0.016536936964812968,1.0055732703714777,0.01672178026592011,0,1.8827161530154228
28,11.0,1.0,0.0,2.0,14.8745,753632.8,7.867000000000001,0.6997514367103577,0.059084795415401466,0.0014876654599714528,0.07973042130470276,0.000990889705942957,0.7410571077957724,0.020807890617722945,1.349423667191368,0.037890008433226915,0,1.7901316443592927
29,21.0,1.0,1.0,2.0,15.5156,753632.9,7.902,0.7029048800468445,0.040201079100370414,0.0016269195859741085,0.0535309836268425,0.0011073829886625753,0.7509871176776217,0.03413256541468078,1.3315807641180777,0.06052070197521212,0,1.8672874073898984
31,10.0,0.0,0.0,2.0,20.0036,753633.6,7.9079999999999995,0.7013281583786011,0.07980252802371979,0.0012938668485398392,0.24891044199466705,0.0018515085218662485,0.3206073935035219,0.005719077962456505,3.1190796602418804,0.05563895315420948,0,2.4074138533130895
33,20.0,0.0,1.0,3.0,14.4898,753632.8,8.408999999999999,0.7010127902030945,0.06966632604598999,0.00147966947166849,0.08909863233566284,0.001099312645265891,0.7819011832138435,0.019205843159539455,1.2789339899572811,0.03141446278615718,0,1.743833372579736
34,21.0,1.0,1.0,5.0,33.8523,753635.1,8.066,0.6988053917884827,0.0380774550139904,0.0012793530812762652,0.009197681210935116,0.0005428878031909866,4.139897235046607,0.28117050167070434,0.241551889630116,0.016405543937624268,0,4.07409146286222
38,20.0,0.0,1.0,0.0,32.9547,753635.0,8.238,0.6994360685348511,0.1221471056342125,0.002067544706905929,0.029753880575299263,0.0009397310529745336,4.105249576608679,0.1471048206619831,0.2435905494510991,0.008728663976030311,0,3.966066173677582
39,11.0,1.0,0.0,3.0,22.0553,753633.6,7.882999999999999,0.6997514367103577,0.08289936184883118,0.001495110650650378,0.05178017541766167,0.0006657235861429078,1.600986500724659,0.03545979627475723,0.6246148856017005,0.013834418081346628,0,2.6543339578363985
41,10.0,0.0,0.0,2.0,20.1318,753633.5,7.9079999999999995,0.6997514367103577,0.06430458277463913,0.001651223318864175,0.21590392291545868,0.001641171599174863,0.2978388808609968,0.007976017971656455,3.3575200024563148,0.08991317655496366,0,2.4228425989386135
42,11.0,1.0,0.0,2.0,12.9511,753632.6,7.865,0.7022742033004761,0.06134551018476486,0.0015222475927960154,0.00405812030658126,0.0007261575351995247,15.116730296358574,2.730863703291829,0.06615187149570878,0.011950451005663115,0,1.5586523203644922
43,20.0,0.0,1.0,1.0,30.6466,753634.8,8.253,0.6994360685348511,0.09880226850509644,0.0017856658381714258,0.41551873087883,0.0018466025753910054,0.23778054071383925,0.0044254517813955615,4.2055586087823125,0.07827174074516649,0,3.688288577903224
45,11.0,1.0,0.0,2.0,13.2075,753632.6,7.864,0.7019588351249695,0.058172956109046936,0.001272532634689071,0.005684947595000267,0.0006975447285451397,10.23280428481139,1.2753652915582077,0.09772492194386104,0.012179943063352816,0,1.5895098116155406
46,10.0,0.0,0.0,1.0,30.5183,753634.7,7.936,0.7006974220275879,0.09936615824699402,0.0015529604112051322,0.4294589459896088,0.002265402315671156,0.23137522032058985,0.003816505713878245,4.321983999040242,0.07129059285074864,0,3.6728477973747156
49,21.0,1.0,1.0,3.0,23.0811,753633.8,8.003,0.6997514367103577,0.030528001487255093,0.0017007338226621832,0.014333016239106657,0.0008467846455305316,2.1299076885130104,0.17295633752007938,0.4695039157768136,0.038125444666940296,0,2.777787992646561
50,20.0,0.0,1.0,1.0,26.1586,753634.2,8.274,0.7000667452812195,0.07075458765029907,0.0017648259460332871,0.13678523898124695,0.0022754828853047155,0.517267712344308,0.01550843421634194,1.9332349113148817,0.05796117896279208,0,3.148162131980033
51,21.0,1.0,1.0,3.0,23.3375,753633.8,8.003,0.7019588351249695,0.03430991619825363,0.0015823256867449414,0.017189351841807362,0.0007373999672300856,1.9959982501961595,0.12571969500668045,0.5010024432144284,0.031556076941615385,0,2.80864548389761
54,10.0,0.0,0.0,2.0,24.1069,753634.0,7.92,0.6981747150421143,0.08893392235040665,0.0017718684747937976,0.11945779621601105,0.0017208868898392446,0.7444798511902126,0.018303766966707928,1.3432196968142025,0.03302437302537229,0,2.901242027456724
59,10.0,0.0,0.0,1.0,28.4667,753634.4,7.93,0.6978593468666077,0.1232421174645424,0.0011775653354076647,0.0607965737581253,0.0006739297155320429,2.0271227446936746,0.02966624070587425,0.4933100388803113,0.007219421909381709,0,3.4259397277543906
60,11.0,1.0,0.0,3.0,24.4916,753634.0,7.88,0.6991207003593445,0.04407389089465141,0.0015173291094564305,0.11240280419588088,0.00183254170121099,0.3921066846147824,0.014936192969336725,2.5503263250470485,0.09714745404839244,0,2.9475402992362807
61,21.0,1.0,1.0,2.0,15.2592,753632.8,7.895,0.6991207003593445,0.036981672048568726,0.002449186814926589,0.05857647210359573,0.0013066260757860324,0.6313400367158437,0.04411975496281938,1.5839324957148002,0.11068950094168838,0,1.8364299161388498
62,21.0,1.0,1.0,4.0,25.261,753634.0,8.021,0.6991207003593445,0.022400559857487682,0.0011806001448902888,0.1215774267911911,0.0012450147956648712,0.1842493335211032,0.00989229255756259,5.427428044864347,0.2913970163629853,0,3.0401368427953943
63,20.0,0.0,1.0,4.0,12.4381,753632.5,8.437999999999999,0.7035355567932129,0.0946606770157814,0.0018853946598033976,0.004069012589752674,0.0007457236677039724,23.263795559191212,4.28863582727424,0.04298524707439296,0.007924247364469441,0,1.4969132680564268
65,10.0,0.0,0.0,0.0,32.1853,753635.0,7.946000000000001,0.6997514367103577,0.09829282015562056,0.0021380776319405125,0.036147847771644585,0.0010799420208676706,2.719188726713746,0.10048908896665992,0.3677567467737122,0.013590649329182577,0,3.8734696301184677
66,21.0,1.0,1.0,2.0,15.9003,753632.9,7.912000000000001,0.6997514367103577,0.048158939927816384,0.001550480213827473,0.05094659328460693,0.000880420757701116,0.9452828309595176,0.0345405336169738,1.0578844418288451,0.03865498444393902,0,1.9135856791694554
68,20.0,0.0,1.0,1.0,27.0562,753634.3,8.269,0.6997514367103577,0.07965166866779327,0.002554466460991905,0.02833790704607964,0.0011316398021016453,2.810781633882611,0.14396092549812955,0.3557729237822976,0.018221763924124924,0,3.2561874211646713
69,21.0,1.0,1.0,3.0,23.7222,753634.0,8.006,0.7006974220275879,0.027176545932888985,0.0013080980730965088,0.016083197668194767,0.0005936395218794617,1.6897476791342183,0.1024941238841871,0.5918043340721577,0.03589675990125895,0,2.854943755677167
70,11.0,1.0,0.0,3.0,24.7481,753634.0,7.877999999999999,0.7000667452812195,0.042318902909755714,0.0012295293002122169,0.15447373688220978,0.0019141923416094433,0.2739553257653433,0.008653188195210975,3.650230187007027,0.11529664070508736,0,2.9784098253903135
71,21.0,1.0,1.0,2.0,18.7213,753633.3,7.962999999999999,0.7010127902030945,0.04452123492956162,0.001523554621846558,0.01537888403981924,0.0006515161960635879,2.8949587508616723,0.1576571157437684,0.3454280651502735,0.018811733477146462,0,2.2530902923488942
72,11.0,1.0,0.0,4.0,29.4925,753634.6,7.886,0.7051122784614563,0.04295403510332108,0.0010958642577558956,0.12206891179084778,0.0013234538134079144,0.3518834932920373,0.009754429238899636,2.8418497004350067,0.0787778407879887,0,3.549393762564553
73,20.0,0.0,1.0,1.0,27.8255,753634.4,8.264,0.6997514367103577,0.06537467241287231,0.0025389120152019048,0.02279001474380493,0.001123203972374835,2.868566481759003,0.17999570357445888,0.3486061788558586,0.021874206100005438,0,3.348771929820801
74,20.0,0.0,1.0,4.0,8.4631,753632.0,8.481,0.6991207003593445,0.07053709775209427,0.0016373958602940426,0.002182001480832696,0.0008423357608182354,32.32678729676017,12.501913845136356,0.0309340978062556,0.011963311482226634,0,1.018525874441301
76,21.0,1.0,1.0,2.0,13.2075,753632.5,7.879,0.6994360685348511,0.03616280108690262,0.0016470660616359342,0.003353012027218938,0.0007788816993867612,10.785168914797136,2.5530235268281345,0.09271992009582816,0.021948301346073684,0,1.5895098116155406
77,21.0,1.0,1.0,2.0,13.3357,753632.7,7.879,0.7013281583786011,0.04182592779397965,0.0010761316191818574,0.006941153202205896,0.00050913387540039,6.025789458254197,0.4683942149505932,0.1659533587968608,0.012899818978174236,0,1.604938557241065
78,21.0,1.0,1.0,1.0,8.4631,753632.0,7.8870000000000005,0.7010127902030945,0.06111890450119972,0.0013379408657595395,0.005236723460257053,0.0008132907533076493,11.671211009144946,1.8305182394421289,0.08568091170800125,0.013438234603987112,0,1.018525874441301
79,21.0,1.0,1.0,4.0,28.8514,753634.5,8.042,0.7006974220275879,0.037419792264699936,0.0013777761184212687,0.03590074554085732,0.0005939092277089581,1.0423124005075006,0.042073099678972985,0.9594052603740504,0.03872654027007134,0,3.472237999533948
81,10.0,0.0,0.0,3.0,17.952,753633.1,7.906000000000001,0.6994360685348511,0.10059651732444763,0.0017271643552645645,0.014946623705327509,0.0008260137314896765,6.730384019007012,0.3894862267549263,0.14857993201813444,0.0085982964612151,0,2.1605057836927646
85,21.0,1.0,1.0,1.0,10.5147,753632.2,7.882999999999999,0.7003821134567261,0.06264720112085342,0.0017993753660159395,0.0598975382745266,0.0009076014554873248,1.0459061077556209,0.03396497205291419,0.9561087678758,0.031048874597484875,0,1.265433944061626
86,10.0,0.0,0.0,0.0,33.0829,753635.0,7.954,0.6997514367103577,0.12319748103618622,0.001233598113129617,0.024646647274494168,0.0005804989289940074,4.998549281941417,0.12792778086664347,0.20005804556389287,0.005120081921762398,0,3.981494919303106
87,10.0,0.0,0.0,1.0,27.4409,753634.3,7.928,0.7032201886177063,0.11891911923885345,0.0012778824726111494,0.03065066784620285,0.0005392052235074144,3.8798214719352586,0.07997980839073744,0.2577438181714065,0.005313208697967158,0,3.302485692944228
90,20.0,0.0,1.0,1.0,30.2619,753634.6,8.254,0.6991207003593445,0.09075301885604857,0.001889538835730696,0.4761060774326325,0.0017642127158388984,0.19061512372500614,0.004031098139983103,5.246173443418192,0.11094523664502652,0,3.641990306123667
92,10.0,0.0,0.0,1.0,26.9279,753634.3,7.9270000000000005,0.7000667452812195,0.1078636199235916,0.0012787809043925847,0.03753068298101425,0.0006360373201402198,2.8740116447696114,0.059441264786546426,0.3479457022451149,0.007196328747008493,0,3.240746640636163
93,21.0,1.0,1.0,4.0,30.0054,753634.7,8.049,0.6997514367103577,0.03503596410155296,0.0015101192522957597,0.2033529281616211,0.0021261290041662702,0.17229141679094506,0.007641459210138795,5.8041196632179295,0.2574239882829457,0,3.6111207799696348
94,20.0,0.0,1.0,2.0,23.0811,753633.7,8.317,0.6994360685348511,0.10330801457166673,0.0017590082768743954,0.038069095462560654,0.0007765346962206772,2.7136976415230505,0.07210437178876374,0.368500891440048,0.009791262252036116,0,2.777787992646561
95,11.0,1.0,0.0,3.0,20.2601,753633.5,7.877000000000001,0.6988053917884827,0.06153178587555885,0.001337871054722747,0.2083493024110794,0.0019524648839780512,0.2953299346985804,0.00699230974776218,3.386043480558853,0.08016886219008824,0,2.4382833794671224
96,21.0,1.0,1.0,2.0,16.285,753633.1,7.9239999999999995,0.7003821134567261,0.04415212944149971,0.0018082036166195512,0.03426747769117355,0.0007704886237170636,1.2884557725377084,0.060196949579401485,0.7761228761701509,0.03626063900681333,0,1.9598839509490125
97,11.0,1.0,0.0,2.0,16.1568,753632.9,7.865,0.6994360685348511,0.053142067044973366,0.0015478441852122306,0.0485788956284523,0.0009775554988600142,1.0939332061276514,0.0387272756652133,0.9141325945665733,0.032361998690626906,0,1.944455205323488
98,21.0,1.0,1.0,1.0,8.5913,753632.0,7.8870000000000005,0.7066890001296997,0.06270463764667511,0.0013991512008899275,0.0020953300409018998,0.0006742926062743741,29.925900179279136,9.65349686600678,0.03341587033336446,0.010779291436699338,0,1.0339546200668253
99,10.0,0.0,0.0,1.0,26.2868,753634.2,7.925,0.7000667452812195,0.10784178227186204,0.001832325640014465,0.11398486793041228,0.001769134695682247,0.946106129961912,0.021772457924751826,1.0569638736409601,0.02432359408532417,0,3.1635908776055572
101,10.0,0.0,0.0,3.0,13.9769,753632.8,7.9079999999999995,0.6991207003593445,0.10555672645568848,0.0015917768728965947,0.08088552206754683,0.0010724235098226401,1.3050138486778748,0.026204140007469432,0.7662753931792464,0.015386493949846225,0,1.6821063551746547
102,20.0,0.0,1.0,2.0,25.0045,753634.1,8.285,0.6997514367103577,0.07792782783508301,0.0015105836070883562,0.3497171401977539,0.0020407501912201157,0.22283102221131426,0.0045109218271818935,4.487705482281026,0.09084771237457194,0,3.009267316641362
103,21.0,1.0,1.0,2.0,15.3874,753632.9,7.899,0.7006974220275879,0.036064114421606064,0.0017190808323645107,0.05291888490319252,0.0012465458384068,0.6814980037387439,0.03623526494081018,1.467355728870712,0.07801933873078358,0,1.8518586617643742
104,11.0,1.0,0.0,5.0,33.5958,753635.1,7.905,0.7000667452812195,0.07106305658817291,0.001987881937140773,0.013018039986491205,0.0009409832347642436,5.458813820046252,0.42309685140759495,0.1831899810042481,0.014198524941020575,0,4.0432219367081865
105,20.0,0.0,1.0,0.0,33.4676,753635.0,8.231,0.7013281583786011,0.12287762761116028,0.001924970748295851,0.02279757708311081,0.0008184629970993747,5.389942412002723,0.21112620369042925,0.1855307392103348,0.007267313385413822,0,4.0277931910826625
108,20.0,0.0,1.0,4.0,11.2841,753632.4,8.451,0.7047969698905945,0.08352121710777283,0.0013783161128030335,0.061879146844148636,0.0009755148125240502,1.3497473925769017,0.0308045808156124,0.7408793715769488,0.016908703511395704,0,1.35803048762074
109,10.0,0.0,0.0,4.0,10.7712,753632.4,7.904,0.7006974220275879,0.06608358770608902,0.001350529185278605,0.06919616460800171,0.0008575202764558974,0.955018071889598,0.022825419704556527,1.0471006040978899,0.02502623925654045,0,1.2963034702156588
110,21.0,1.0,1.0,2.0,13.7204,753632.7,7.879,0.7029048800468445,0.03672100603580475,0.001390089917851456,0.017522189766168594,0.0006989866690817794,2.0956859003264956,0.11525067071285873,0.4771707438811349,0.02624164635945049,0,1.651236829020622
111,10.0,0.0,0.0,1.0,30.2619,753634.6,7.935,0.7003821134567261,0.1146211475133896,0.0013510770456585438,0.5327088236808777,0.0023674113698359837,0.21516660212494254,0.002710511038327155,4.647561425073403,0.058546570051099214,0,3.641990306123667
114,10.0,0.0,0.0,2.0,24.4916,753634.1,7.922999999999999,0.7000667452812195,0.08573602139949799,0.0011891217342058233,0.2569573521614075,0.002108962906982515,0.33365856504328784,0.005377258378446877,2.997075767769556,0.04830102527410949,0,2.9475402992362807
115,11.0,1.0,0.0,5.0,33.9805,753635.1,7.903,0.7013281583786011,0.06595394760370255,0.001650453475961182,0.013165995478630066,0.0007228353105832138,5.0094159390190764,0.3022472521352836,0.19962407038530244,0.012044483322707042,0,4.089520208487744
116,11.0,1.0,0.0,1.0,12.4381,753632.5,7.859,0.7029048800468445,0.05824289470911026,0.002041607555388491,0.004227082710713147,0.0011399117122889027,13.778508417045886,3.746891007191164,0.07257679639422103,0.019736341373775067,0,1.4969132680564268
117,11.0,1.0,0.0,4.0,27.3126,753634.2,7.881,0.7003821134567261,0.0748482495546341,0.0016183035902356125,0.024043727666139603,0.0007833815669677075,3.1130052125836416,0.12172724683367887,0.3212329988904995,0.012561112454615298,0,3.2870449124157197
118,21.0,1.0,1.0,4.0,30.6466,753634.8,8.052,0.7010127902030945,0.044366758316755295,0.001718486424790112,0.2344440370798111,0.0026149437744190395,0.18924242590845528,0.007627908819786937,5.284227335384841,0.2129945444518862,0,3.688288577903224
120,21.0,1.0,1.0,4.0,28.7231,753634.4,8.041,0.7022742033004761,0.0388890951871872,0.0012720725939445864,0.02876783721148968,0.0006717255957060477,1.3518254744453002,0.05432889518287642,0.7397404612532057,0.029729637990768807,0,3.456797219005439
121,11.0,1.0,0.0,3.0,23.8505,753634.0,7.876,0.7006974220275879,0.060381967574357986,0.0017119760955514466,0.0363614447414875,0.0008768976812937423,1.6606041922603714,0.061810379033547726,0.6021904585455887,0.022414504712543,0,2.870384536205675
122,11.0,1.0,0.0,4.0,31.2877,753634.8,7.8870000000000005,0.6997514367103577,0.04759175330400467,0.0015295900776525107,0.11555171012878418,0.0020858071243097416,0.4118654172314968,0.015182149069300313,2.4279775823905383,0.08949990955917912,0,3.7654443409338296
125,11.0,1.0,0.0,3.0,22.4399,753633.7,7.882000000000001,0.7025895118713379,0.09541991353034973,0.001483390222877486,0.05043097957968712,0.0008040878233364317,1.8920892341497075,0.042134453484973404,0.5285162993115351,0.011769394924653004,0,2.7006201947129718
126,10.0,0.0,0.0,3.0,12.6946,753632.7,7.905,0.7010127902030945,0.07200511544942856,0.0014920170581790427,0.0032156496308743954,0.0007798255495749051,22.39208984650763,5.4500806483758355,0.044658627526718515,0.01086960276306473,0,1.5277827942104594
127,11.0,1.0,0.0,3.0,23.9787,753633.9,7.877999999999999,0.6991207003593445,0.05479225143790245,0.0015686209461401699,0.04318651929497719,0.0009556360112144929,1.2687350666918662,0.045907267794418026,0.7881866169329006,0.028519345799955582,0,2.8858132818311995
130,10.0,0.0,0.0,2.0,21.5423,753633.7,7.914,0.7057429552078247,0.0759209468960762,0.0017360677366466935,0.05882614478468895,0.0010152933130215236,1.2905987154853742,0.03697447868443976,0.7748341819973961,0.02219829417346317,0,2.5925949055283333
131,10.0,0.0,0.0,4.0,8.3348,753632.1,7.907,0.6991207003593445,0.08940577507019043,0.0022122716375047747,0.0076197274029254905,0.0009789802596560236,11.733461099391072,1.5352150439006538,0.08522634468459579,0.0111510802642235,0,1.0030850939127927
132,10.0,0.0,0.0,0.0,31.9288,753634.9,7.943,0.6984900236129761,0.10052744299173356,0.0012547590844950187,0.040595419704914086,0.0006364669646999276,2.4763247608341548,0.04962564603912509,0.4038242543208056,0.008092654010448692,0,3.842600103964435
134,20.0,0.0,1.0,2.0,19.6189,753633.3,8.363,0.7003821134567261,0.10169654339551926,0.001451741675338382,0.20384471118450165,0.0017554434216617185,0.4988922342138807,0.008317344405320445,2.0044409021032963,0.033417287701770486,0,2.3611155815335327
135,11.0,1.0,0.0,3.0,21.7988,753633.6,7.882999999999999,0.7000667452812195,0.0698200985789299,0.0013298928665044186,0.05243610963225365,0.0007097791828403147,1.331527053944202,0.03111416163857482,0.7510174104520336,0.017549231938600682,0,2.623464431682366
136,21.0,1.0,1.0,3.0,20.5165,753633.6,7.989,0.7006974220275879,0.05526760220527649,0.0012249033240764385,0.19305308163166046,0.0012501242317199555,0.2862818958296943,0.006610181733241146,3.4930605622190236,0.08065394793676044,0,2.469140870718171
137,21.0,1.0,1.0,3.0,20.773,753633.5,7.9910000000000005,0.7029048800468445,0.05332493782043457,0.0019319959492503321,0.15496008098125458,0.00131306842303703,0.3441204824027244,0.012804149798907614,2.9059589624476327,0.10812589127174564,0,2.5000103968722036
138,11.0,1.0,0.0,1.0,9.1042,753632.1,7.847,0.7032201886177063,0.08041560649871826,0.001577252557483783,0.004661201033741236,0.0007301886376779112,17.252121484701124,2.723688471486957,0.057963885826260976,0.009151081374402244,0,1.0956816374719067
139,20.0,0.0,1.0,2.0,24.8763,753634.1,8.287,0.6997514367103577,0.07845853269100189,0.0015684146719564444,0.3415087759494781,0.0021211059905057307,0.2297408975007097,0.004809169088737407,4.352729578750387,0.09111574286286878,0,2.993838571015838
142,10.0,0.0,0.0,1.0,26.1586,753634.2,7.9270000000000005,0.7041662335395813,0.10832071304321288,0.0017621533480972414,0.14327499270439148,0.0017472727920304955,0.7560336315403127,0.015371286286288453,1.3226924812361058,0.026892302074418097,0,3.148162131980033
143,10.0,0.0,0.0,1.0,28.8514,753634.6,7.932,0.7003821134567261,0.1028229519724846,0.001439122772587735,0.07600223273038864,0.000828066841382796,1.3528938332277702,0.023996193819611197,0.7391562999545747,0.013110369343896986,0,3.472237999533948
145,21.0,1.0,1.0,4.0,30.3901,753634.7,8.052,0.6997514367103577,0.03934813663363457,0.0018190852441320586,0.22412832081317904,0.002370722350013454,0.17556075238895402,0.008325997072273059,5.696033916421733,0.2701353296016024,0,3.6574190517491916
147,21.0,1.0,1.0,1.0,10.2583,753632.3,7.8839999999999995,0.7003821134567261,0.0674278736114502,0.0016764412531651586,0.049270741641521454,0.0009254551288497037,1.3685175291663838,0.042643294603140036,0.7307177136482411,0.02276931794495592,0,1.2345764528105774
148,11.0,1.0,0.0,5.0,32.9547,753635.1,7.901,0.7038509249687195,0.08603063225746155,0.0016250154085697694,0.023005535826087,0.000882115800951124,3.739562203976471,0.15984259356298014,0.2674109816749801,0.011430125380104609,0,3.966066173677582
149,10.0,0.0,0.0,2.0,23.3375,753633.7,7.916,0.7073196768760681,0.08596022427082063,0.0019588335958591746,0.03400283306837082,0.0008988192410873789,2.5280312407491765,0.0882285201636949,0.3955647319072102,0.013805245110333087,0,2.80864548389761
150,11.0,1.0,0.0,4.0,30.903,753634.6,7.8870000000000005,0.6988053917884827,0.05161045491695404,0.001965222845517451,0.21796013414859766,0.0025306554766516788,0.2367885077633867,0.009426267176800543,4.22317792972985,0.168119660353535,0,3.7191460691542724
151,10.0,0.0,0.0,1.0,29.236,753634.7,7.931,0.7029048800468445,0.10612238198518753,0.0024369382223141025,0.18712235987186432,0.002022967690450737,0.5671282793668105,0.014394306869978531,1.7632695042407047,0.04475361794134677,0,3.5185242364105207
153,10.0,0.0,0.0,2.0,21.6706,753633.7,7.912999999999999,0.7000667452812195,0.06689872592687607,0.0015745152373915013,0.04814437031745911,0.0008968871659667307,1.3895441042379957,0.041708968175820836,0.719660496525502,0.021601543020786696,0,2.6080356860568417
156,20.0,0.0,1.0,4.0,11.1559,753632.3,8.452,0.6997514367103577,0.08835648745298386,0.0014278415832042533,0.07133813947439194,0.0008884014411852401,1.238558898563663,0.02526880881676934,0.8073899442002185,0.01647219374406579,0,1.3426017419952159
158,21.0,1.0,1.0,3.0,20.0036,753633.4,7.983,0.7029048800468445,0.05380682274699211,0.0017940688625141899,0.17051070928573608,0.0015311145728092222,0.3155627172767457,0.010896621434430612,3.1689421634781048,0.1094259911342545,0,2.4074138533130895
159,20.0,0.0,1.0,2.0,24.2351,753634.0,8.294,0.6988053917884827,0.08512447029352188,0.0016645007603756747,0.14652767777442932,0.0015831481963597895,0.5809446487274982,0.012978412930502236,1.7213343856258958,0.038454934557120415,0,2.916670773082248
161,10.0,0.0,0.0,1.0,27.3126,753634.3,7.928999999999999,0.6994360685348511,0.10444391518831253,0.0014515830734010615,0.02901661954820156,0.0005870820297116966,3.599451514840085,0.0883530639115541,0.27782010561251513,0.006819443864126558,0,3.2870449124157197
162,10.0,0.0,0.0,3.0,15.7721,753633.0,7.903,0.7010127902030945,0.0958012193441391,0.002177256386449754,0.09311802685260773,0.0010147971976056456,1.0288149629263352,0.025930907389061668,0.971992084131072,0.024498707371841132,0,1.898156933543931
163,10.0,0.0,0.0,3.0,16.285,753633.0,7.901,0.6991207003593445,0.0843031033873558,0.0012641093810663035,0.044790424406528466,0.000723876564512439,1.8821679969406169,0.04149468642934872,0.5313022013048023,0.01171320428261487,0,1.9598839509490125
164,11.0,1.0,0.0,2.0,18.5931,753633.3,7.874,0.6994360685348511,0.060976162552833564,0.0014135899242785051,0.01435369625687599,0.0006781172389235861,4.248115709124298,0.22355640324251186,0.2353984845215383,0.012387807237769707,0,2.2376615467233703
165,11.0,1.0,0.0,1.0,8.5913,753631.9,7.845,0.7032201886177063,0.07913033664226532,0.0010834483176587137,0.004841585177928209,0.0005137484446857299,16.34389022070793,1.7486545912477536,0.061184943516873765,0.006546258629445289,0,1.0339546200668253
166,20.0,0.0,1.0,0.0,32.6982,753635.1,8.241,0.7006974220275879,0.12153946608304975,0.002060430173091634,0.03593633323907852,0.0010263661687916312,3.3820775557280056,0.11232921922677523,0.2956762473723776,0.009820319452755062,0,3.935196647523549
170,21.0,1.0,1.0,4.0,31.1595,753634.7,8.052999999999999,0.6994360685348511,0.039462029933929436,0.0018852596023439653,0.10693401843309402,0.001444661808961704,0.3690315814571194,0.018321488358559675,2.709795178102386,0.13453450410301246,0,3.750015595308305
172,21.0,1.0,1.0,4.0,25.7739,753634.1,8.024,0.6997514367103577,0.02895875833928585,0.00195765119878049,0.115690678358078,0.0017949708306617535,0.2503119417249387,0.017361377107333847,3.9950151523289046,0.27709011456317834,0,3.101863860200476
173,21.0,1.0,1.0,3.0,22.6964,753633.7,8.001,0.6994360685348511,0.03343282639980316,0.0017289170395163912,0.020618973299860958,0.0008307528093949007,1.6214593187347799,0.10629641023363497,0.6167283930257943,0.040430255332556515,0,2.731489720867004
174,11.0,1.0,0.0,3.0,21.1577,753633.6,7.88,0.7000667452812195,0.07426251471042633,0.0018039963483429298,0.14059233665466309,0.0017359857020270565,0.5282116826384167,0.014393872766735637,1.8931803912495864,0.05158953989811554,0,2.5463086686517604
177,10.0,0.0,0.0,2.0,23.0811,753633.8,7.917000000000001,0.7010127902030945,0.08248552680015564,0.0015586784686307182,0.028570696711540226,0.0007975447959909275,2.88706739051408,0.09732066339831946,0.3463722403175137,0.011675922883275756,0,2.777787992646561
180,11.0,1.0,0.0,2.0,13.7204,753632.8,7.8660000000000005,0.7044816017150879,0.07299435138702393,0.0017770728330601473,0.025778770446777344,0.0007933749134223045,2.8315683844474866,0.1111142920347167,0.3531611687333931,0.01385848685608245,0,1.651236829020622
181,21.0,1.0,1.0,2.0,13.0793,753632.5,7.879,0.7000667452812195,0.03797541931271553,0.001825401829576077,0.003125301096588373,0.0008827928834578569,12.150963423706624,3.4815819970697657,0.08229800100039739,0.02358061897534776,0,1.5740810659900164
182,11.0,1.0,0.0,3.0,18.9778,753633.3,7.877999999999999,0.6988053917884827,0.07829839736223221,0.0019171275378861811,0.040109559893608086,0.0009495016602089053,1.952113101463124,0.06648389953067313,0.5122654006320086,0.01744642838733688,0,2.283959818502927
183,11.0,1.0,0.0,2.0,16.4132,753632.9,7.8660000000000005,0.7000667452812195,0.06542188674211502,0.001149107710197791,0.039999563246965415,0.000656298345605217,1.635565027002596,0.03931229184860202,0.6114095028264583,0.01469578305802466,0,1.9753126965745367
184,21.0,1.0,1.0,4.0,26.1586,753634.1,8.029,0.7003821134567261,0.03803807497024536,0.0015262758994102155,0.08256275206804277,0.0014309752311351515,0.4607171395994274,0.020137128358761202,2.1705291903606074,0.09486997803192627,0,3.148162131980033
185,11.0,1.0,0.0,5.0,32.1853,753634.9,7.898,0.7006974220275879,0.0664725974202156,0.0011953061975366074,0.027538212016224858,0.0005101387708222272,2.4138312749226976,0.062317853062881866,0.4142791629178907,0.010695440178418263,0,3.8734696301184677
186,21.0,1.0,1.0,5.0,32.4418,753635.0,8.058,0.7006974220275879,0.04830993711948395,0.001392817214362471,0.0218302458524704,0.000803403145130433,2.2129818164194885,0.10345844100039717,0.4518789953809733,0.02112565771488436,0,3.9043391562725005
188,20.0,0.0,1.0,2.0,21.7988,753633.8,8.338,0.7000667452812195,0.13708797097206116,0.0020863578478808294,0.0847504511475563,0.0011618196202191242,1.6175485689554816,0.03313213059688881,0.6182194582545002,0.01266294454555552,0,2.623464431682366
189,20.0,0.0,1.0,4.0,10.6429,753632.3,8.454,0.7057429552078247,0.07617678493261337,0.001988335692696952,0.08150684088468553,0.0011485813836184535,0.9346060294544722,0.02772289926386056,1.0699695577437032,0.031738141345011614,0,1.2808626896871502
190,21.0,1.0,1.0,1.0,9.1042,753632.0,7.8870000000000005,0.6994360685348511,0.06879676878452301,0.0016526943056934032,0.0023694669362157588,0.0009328816583252775,29.03470300978217,11.452498280061151,0.03444154395734949,0.013585181939050764,0,1.0956816374719067
191,11.0,1.0,0.0,2.0,16.285,753632.9,7.865,0.6997514367103577,0.06341184675693512,0.0011026815496109278,0.04890738800168037,0.0006970804905705758,1.296569891541875,0.0291521987780265,0.7712657886963614,0.01734121217023614,0,1.9598839509490125
192,20.0,0.0,1.0,1.0,27.6973,753634.4,8.264,0.6994360685348511,0.07923129945993422,0.0026680652999998573,0.02261459454894066,0.001114992511143016,3.5035472021604597,0.20918435254793824,0.28542501136658033,0.01704171308635091,0,3.3333431841952765
193,11.0,1.0,0.0,5.0,33.2111,753635.1,7.902,0.7003821134567261,0.07698455452919006,0.0013553918480729507,0.016357744112610817,0.0006197712173244734,4.706306321899222,0.1966264325005701,0.2124808568764074,0.008877312695917386,0,3.9969236649286306
194,20.0,0.0,1.0,0.0,32.57,753635.0,8.243,0.6997514367103577,0.11712616682052612,0.0016205319981748725,0.03779198974370957,0.0005507259164533434,3.0992326049734293,0.06227747697994779,0.32266051873462825,0.006483696317465045,0,3.919767901898025
197,10.0,0.0,0.0,1.0,30.3901,753634.7,7.935,0.6991207003593445,0.1088179498910904,0.0021001181502420907,0.4958879351615906,0.0018647742566087824,0.21944060779706376,0.00431471214718364,4.5570416981563815,0.08960202656949075,0,3.6574190517491916
198,20.0,0.0,1.0,2.0,19.4907,753633.4,8.365,0.7016434669494629,0.09527566283941268,0.0014129374054456336,0.181240051984787,0.001769050304781314,0.5256876821432935,0.009333024313956427,1.9022701767005012,0.033772778807513594,0,2.3456868359080083
199,21.0,1.0,1.0,4.0,30.5183,753634.8,8.051,0.7032201886177063,0.046847473829984665,0.00225029634632902,0.24495637416839602,0.002347751667487806,0.191248233441679,0.009367603339995716,5.228806467929803,0.2561141823467209,0,3.6728477973747156
201,20.0,0.0,1.0,3.0,15.6438,753633.0,8.398,0.7013281583786011,0.08529556542634964,0.0018951238619708038,0.09746287018060684,0.0012014260242350881,0.8751595891675449,0.02223678434326776,1.1426487378732877,0.029033371602960288,0,1.8827161530154228
202,21.0,1.0,1.0,1.0,12.1817,753632.5,7.882000000000001,0.7019588351249695,0.036758169531822205,0.0013328640859466894,0.004295022692531347,0.000764008924038425,8.558317886362117,1.5536814580504927,0.11684539103104875,0.021212172755687063,0,1.4660557768053781
203,21.0,1.0,1.0,2.0,16.7979,753633.0,7.932,0.7041662335395813,0.04468315094709397,0.001373920923603089,0.015723470598459244,0.0007057710237490336,2.8418122237893524,0.15461754198467734,0.3518881337861838,0.019145557135737054,0,2.0216109683540933
204,20.0,0.0,1.0,3.0,14.2333,753632.7,8.411,0.7051122784614563,0.08571141213178635,0.0013808184060990845,0.09238916635513306,0.0009747975563232971,0.9277214581883096,0.0178657673020592,1.07790974453996,0.02075804596153264,0,1.7129638464257033
205,11.0,1.0,0.0,2.0,13.8487,753632.7,7.8660000000000005,0.7025895118713379,0.06953750550746918,0.0016492163792235885,0.03445124626159668,0.0010803254092354123,2.0184322209842285,0.07935860922088987,0.4954340252814533,0.01947895738003607,0,1.6666776095491302
206,10.0,0.0,0.0,2.0,19.4907,753633.4,7.907,0.7041662335395813,0.07128053158521652,0.001363377807017134,0.1425587683916092,0.0014776736194737627,0.5000080485362274,0.010877677942956243,1.9999678063733135,0.04350931101548729,0,2.3456868359080083
208,20.0,0.0,1.0,2.0,21.2859,753633.5,8.343,0.7003821134567261,0.13254231214523315,0.0016469074765741998,0.14014802873134613,0.0015910186367247712,0.9457308343544909,0.015917269273288816,1.0573833100012546,0.01779645355632204,0,2.561737414277285
209,10.0,0.0,0.0,3.0,16.0285,753633.0,7.901,0.7003821134567261,0.09700539708137512,0.001408239515895709,0.07578442990779878,0.0010120662330605347,1.280017507546,0.025248833832149764,0.7812393143880987,0.015410243622327046,0,1.9290144247949799
210,20.0,0.0,1.0,2.0,18.9778,753633.3,8.371,0.7022742033004761,0.09494252502918243,0.0011249757581076587,0.056476574391126626,0.0007704848598994968,1.6810956764420792,0.03037710555387247,0.5948501409012185,0.010748838255973472,0,2.283959818502927
211,20.0,0.0,1.0,1.0,29.236,753634.5,8.259,0.7025895118713379,0.07127906382083893,0.0025300459398174195,0.17296269536018372,0.0019447694461930856,0.4121065740355448,0.01534406842305298,2.4265567768247944,0.09034860291457307,0,3.5185242364105207
212,20.0,0.0,1.0,2.0,24.4916,753634.1,8.291,0.7022742033004761,0.08390099555253983,0.0016409066762941968,0.2483415007591248,0.002374649122503772,0.3378452465499046,0.007354901746087794,2.9599350892518346,0.06443788088943586,0,2.9475402992362807
215,11.0,1.0,0.0,1.0,11.4123,753632.4,7.858,0.7010127902030945,0.04380115494132042,0.002055291004357736,0.03390053287148476,0.0011641858131671008,1.2920491576745543,0.07512916223022666,0.7739643604580898,0.04500393321096517,0,1.3734592332462643
216,21.0,1.0,1.0,5.0,33.2111,753635.1,8.064,0.6994360685348511,0.03674011304974556,0.0012349428631363555,0.009692942723631859,0.0005573071766652339,3.7903982409976895,0.2524427928333988,0.263824520912817,0.017570871091274743,0,3.9969236649286306
217,10.0,0.0,0.0,0.0,31.5442,753634.9,7.941,0.7025895118713379,0.12891937792301178,0.002130510447518535,0.10143066197633743,0.0012943132184402304,1.271009923538576,0.0265375790835916,0.7867759184884519,0.016427195233711337,0,3.796313867087862
219,21.0,1.0,1.0,2.0,13.8487,753632.8,7.877999999999999,0.7041662335395813,0.0391443744301796,0.0016122448581581046,0.02529828250408173,0.0008356455508618147,1.5473135152105242,0.08169279758132954,0.6462814356429519,0.03412142270040687,0,1.6666776095491302
220,21.0,1.0,1.0,4.0,25.3892,753634.1,8.022,0.7029048800468445,0.025787027552723885,0.001165108005957669,0.13059009611606598,0.0013952009935923025,0.1974654152165174,0.009167908931106377,5.0641779417601684,0.2351192593906509,0,3.0555655884209187
221,21.0,1.0,1.0,2.0,13.9769,753632.7,7.879,0.7022742033004761,0.031007014214992527,0.001466454830457834,0.02569651231169701,0.0006459401992364612,1.2066623609803335,0.0646283742110388,0.8287322388903934,0.04438658152247881,0,1.6821063551746547
222,11.0,1.0,0.0,2.0,15.3874,753632.9,7.864,0.7000667452812195,0.06871593743562697,0.0015086056244589846,0.09208182990550996,0.0008958444540318476,0.7462486085055006,0.017919876255788333,1.3400359995346365,0.032178658715429034,0,1.8518586617643742
223,21.0,1.0,1.0,3.0,19.7472,753633.4,7.98,0.7025895118713379,0.056529045104980476,0.0013162246865522918,0.15197564661502838,0.0015623738160284461,0.371961208022855,0.009467371570785836,2.6884523935048503,0.0684280435988772,0,2.3765563620620407
224,21.0,1.0,1.0,4.0,28.5949,753634.5,8.04,0.7035355567932129,0.040112849324941635,0.00150498250905924,0.026347670704126358,0.000763166835932226,1.5224438537809526,0.07216190366227668,0.6568386725832445,0.031133318246775524,0,3.4413684733799146
225,20.0,0.0,1.0,2.0,22.3117,753633.7,8.328,0.6997514367103577,0.11873123794794085,0.0025471845952527586,0.06287263333797455,0.0010751916093566995,1.888440671948572,0.05180990322193675,0.5295374193398188,0.014528008666579544,0,2.685191449087447
226,10.0,0.0,0.0,0.0,33.5958,753635.1,7.957000000000001,0.7038509249687195,0.16474273800849915,0.002103724654208629,0.02694193832576275,0.0008943933577964754,6.114732207332196,0.21749132054741144,0.163539459471487,0.005816839036616089,0,4.0432219367081865
228,20.0,0.0,1.0,1.0,30.903,753634.8,8.25,0.7022742033004761,0.10327364504337312,0.0014506974941022553,0.313469260931015,0.0030066457406238327,0.3294538186508197,0.0056038035217590865,3.0353267844798486,0.05162901129577039,0,3.7191460691542724
229,10.0,0.0,0.0,1.0,26.5433,753634.2,7.926,0.7063736915588379,0.08821441978216171,0.001447028595705222,0.0516853928565979,0.000799643508397278,1.7067572655762584,0.03848497906108366,0.5859063969839711,0.013211366299395792,0,3.1944604037595896
231,11.0,1.0,0.0,3.0,23.3375,753633.8,7.879,0.6991207003593445,0.05936229974031448,0.0015219384610459575,0.022828370332717896,0.0005992125528593588,2.600373959030957,0.09541290206943936,0.3845600731875715,0.014110275360754515,0,2.80864548389761
232,11.0,1.0,0.0,1.0,11.5405,753632.4,7.857,0.7047969698905945,0.04097302630543709,0.001991311464530788,0.027442146092653275,0.0010565711608914966,1.4930693163391568,0.09257510538797203,0.6697612689890989,0.04152735534976558,0,1.3888879788717885
233,11.0,1.0,0.0,1.0,11.9252,753632.5,7.858,0.7035355567932129,0.038954533636569984,0.0018115193908778808,0.009220780804753305,0.0010593767245088404,4.224645879933394,0.5236228531145019,0.2367062301599977,0.029338504364372905,0,1.4351862506513455
235,20.0,0.0,1.0,2.0,21.4141,753633.5,8.341000000000001,0.7003821134567261,0.11893080174922945,0.002002713253460736,0.1254475712776184,0.0016586093163977126,0.9480518477797611,0.020297422392094283,1.0547946321099375,0.02258274400813435,0,2.5771661599028093
236,10.0,0.0,0.0,3.0,14.8745,753632.8,7.906000000000001,0.7006974220275879,0.10938253253698348,0.0018489375996171933,0.13180646300315854,0.0012925566435553948,0.8298722994665465,0.016217414935151827,1.2050046743852203,0.023548274615099875,0,1.7901316443592927
237,10.0,0.0,0.0,3.0,17.5673,753633.2,7.904,0.6988053917884827,0.08949409425258636,0.0015004309628612962,0.015486691147089003,0.000808898304029449,5.778774394258411,0.3170042686005407,0.17304707395975955,0.009492784692993193,0,2.1142075119132073
244,11.0,1.0,0.0,2.0,13.464,753632.6,7.864,0.6991207003593445,0.06538669764995575,0.0013338209635910944,0.012580400332808495,0.000668736336723942,5.1975053194001655,0.2959286453658857,0.19239999548772144,0.010954615057451234,0,1.6203793377695734
251,11.0,1.0,0.0,3.0,22.3117,753633.7,7.882000000000001,0.6984900236129761,0.10147994011640547,0.0015353139509272974,0.05682009831070901,0.0006564707847749332,1.7859867042377038,0.03399840667466564,0.5599145825818568,0.01065864803837869,0,2.685191449087447
252,21.0,1.0,1.0,5.0,33.5958,753635.1,8.065,0.6997514367103577,0.029190404340624813,0.0020810423056592964,0.0068111587315797814,0.0009620767100532793,4.285673773139976,0.6780869661933051,0.23333553903878504,0.03691876613743402,0,4.0432219367081865
253,10.0,0.0,0.0,1.0,26.7997,753634.2,7.9270000000000005,0.7003821134567261,0.09542850404977797,0.0012044102042407243,0.04048313573002815,0.0006364607282860963,2.3572409184448233,0.04752404870182236,0.4242247757432213,0.008552744331386185,0,3.2253178950106385
255,21.0,1.0,1.0,3.0,24.7481,753634.0,8.019,0.7003821134567261,0.030549695715308186,0.001982861987099146,0.1274101436138153,0.0011472030147693464,0.23977443905805024,0.015711860710638903,4.170586339096372,0.27328881218114803,0,2.9784098253903135
257,10.0,0.0,0.0,1.0,26.0303,753634.1,7.928,0.6981747150421143,0.11260003596544264,0.0013897550689455358,0.2279406040906906,0.0019062465391647477,0.4939884950056662,0.007364789795872876,2.0243386437340605,0.030180517840992918,0,3.1327213514515244
258,10.0,0.0,0.0,2.0,19.6189,753633.3,7.9079999999999995,0.7035355567932129,0.07784058898687363,0.0012552837398032244,0.1915797293186188,0.0013988876660974597,0.40630910829514705,0.007192657328748219,2.4611803663372216,0.04356886576721146,0,2.3611155815335327
259,20.0,0.0,1.0,4.0,12.5664,753632.4,8.437000000000001,0.7000667452812195,0.0895790383219719,0.0017456791673400767,0.004804511554539204,0.0008560120530836996,18.644775291952303,3.3417210547091716,0.053634328348898516,0.00961293238948614,0,1.5123540485849352
260,21.0,1.0,1.0,1.0,11.2841,753632.4,7.881,0.7003821134567261,0.05311038717627525,0.00136029590352083,0.045996084809303284,0.0007700081589285487,1.1546719116739481,0.03533103940784791,0.8660468743457028,0.02649959346650478,0,1.35803048762074
264,21.0,1.0,1.0,2.0,14.2333,753632.8,7.877999999999999,0.7032201886177063,0.033580135554075234,0.001518933025292414,0.038052253425121314,0.0009971872385123811,0.8824742960401482,0.04613215908019914,1.133177481188081,0.05923789969049662,0,1.7129638464257033
266,20.0,0.0,1.0,1.0,29.8772,753634.6,8.257,0.6994360685348511,0.08518489450216292,0.002444764865834537,0.4040798842906952,0.002768295129544175,0.21081201468787025,0.006220191531801506,4.743562654531845,0.13996293474058133,0,3.59569203434411
267,10.0,0.0,0.0,2.0,21.927,753633.8,7.914,0.7003821134567261,0.05700749158859252,0.0014452970137915262,0.03898601606488228,0.0006544824808363262,1.4622548632237289,0.04446280318420391,0.6838753114456201,0.020794605742193658,0,2.63889317730789
268,20.0,0.0,1.0,4.0,8.3348,753632.1,8.482999999999999,0.6997514367103577,0.06833524256944656,0.0020189320106250514,0.0035564289428293705,0.001072483311641665,19.21456710311255,5.8221226355108096,0.0520438474951648,0.015769580491438083,0,1.0030850939127927
270,11.0,1.0,0.0,2.0,17.6955,753633.1,7.871,0.6988053917884827,0.062417320907115936,0.0017726859701906734,0.014157138764858248,0.0007252606729327937,4.408893770403114,0.2582511099014789,0.2268142650006667,0.01328565366467306,0,2.1296362575387318
271,11.0,1.0,0.0,1.0,8.4631,753632.0,7.845,0.6991207003593445,0.0721556544303894,0.0009126132372615395,0.0012163762003183365,0.0006511845381873894,59.3201794079049,31.765799570535197,0.01685766985166504,0.009027237730553556,0,1.018525874441301
273,11.0,1.0,0.0,3.0,24.6198,753634.0,7.879,0.7032201886177063,0.040545452386140816,0.0014466399968302293,0.12242630124092102,0.0013977629415397302,0.331182531655122,0.01240664795836179,3.019482926839129,0.11311484788270107,0,2.962969044861805
275,20.0,0.0,1.0,3.0,18.3366,753633.3,8.376,0.7006974220275879,0.10086224228143692,0.001345769567297407,0.019134754315018654,0.0005766420148345622,5.2711542892542536,0.17372396565043427,0.1897117680729996,0.006252421931071886,0,2.2067920205693374
278,10.0,0.0,0.0,3.0,13.3357,753632.7,7.905,0.7032201886177063,0.09447316825389862,0.0013645505396230738,0.02009735070168972,0.000722265099079686,4.700777214678133,0.1820716166802901,0.21273077925869566,0.008239538937592616,0,1.604938557241065
280,11.0,1.0,0.0,1.0,10.7712,753632.3,7.853,0.7006974220275879,0.0663575604557991,0.001549264623630501,0.06998654454946518,0.0008399493933971947,0.9481474029468452,0.024890101765765813,1.0546883289370372,0.027686939558996013,0,1.2963034702156588
281,21.0,1.0,1.0,5.0,32.0571,753634.9,8.056000000000001,0.6994360685348511,0.05430448055267334,0.001614575071655575,0.02550407312810421,0.0008688185714864025,2.129247366877745,0.09627564229295328,0.4696495182081008,0.021235582920721818,0,3.8580408844929432
282,21.0,1.0,1.0,1.0,10.8994,753632.3,7.882999999999999,0.7032201886177063,0.04861569032073021,0.0011975155440149571,0.053347006440162666,0.0006616604578841344,0.9113105601391264,0.0251327281449477,1.0973207638978022,0.03026264113809838,0,1.311732215841183
284,10.0,0.0,0.0,2.0,22.5682,753633.7,7.915,0.6997514367103577,0.07427586615085602,0.0015461785806624901,0.03547094762325287,0.000659224717899673,2.0939915939027443,0.058434535338390436,0.4775568359069761,0.013326611188484178,0,2.71606097524148
285,10.0,0.0,0.0,4.0,11.5405,753632.5,7.905,0.7022742033004761,0.06621292233467102,0.0011918838508164626,0.024874117225408558,0.0008299241200226486,2.661920490872153,0.10091624394086568,0.3756686209933939,0.014241997958653056,0,1.3888879788717885
287,11.0,1.0,0.0,2.0,13.9769,753632.7,7.865,0.7000667452812195,0.07319826632738112,0.0017586668082085971,0.04818552359938622,0.0010640103106656265,1.51909247549016,0.04957099959040516,0.6582877712414009,0.02148123525399398,0,1.6821063551746547
289,21.0,1.0,1.0,3.0,22.3117,753633.7,8.0,0.6984900236129761,0.043982699513435364,0.0014490235271730335,0.03091946803033352,0.0008317389113968096,1.4224921163031063,0.060502125299004464,0.7029915937944775,0.0298999797639915,0,2.685191449087447
290,20.0,0.0,1.0,1.0,25.3892,753634.1,8.281,0.6997514367103577,0.07148697972297667,0.0019996059708370147,0.318517804145813,0.003041180628294485,0.22443636993758426,0.006633504131812265,4.4556058373163845,0.1316911325013174,0,3.0555655884209187
291,20.0,0.0,1.0,1.0,29.749,753634.5,8.256,0.7038509249687195,0.0849517211318016,0.001859164712466892,0.35707908868789673,0.0026271411155713584,0.2379072979153177,0.005492935407534118,4.203317883741198,0.09704853039414407,0,3.5802632887185855
292,21.0,1.0,1.0,4.0,27.8255,753634.3,8.036,0.7010127902030945,0.04371752589941025,0.0018446120691842614,0.014912016689777374,0.0009334317581048283,2.931697758183164,0.22131067219723094,0.34109928187812977,0.025749213454126244,0,3.348771929820801
293,20.0,0.0,1.0,3.0,14.8745,753632.8,8.405,0.6994360685348511,0.08781048655509949,0.0018782149737340149,0.1161707118153572,0.0010923822967773005,0.7558745675473374,0.017661089906627698,1.3229708247028351,0.030911354452283383,0,1.7901316443592927
294,20.0,0.0,1.0,3.0,13.3357,753632.7,8.423,0.6994360685348511,0.07674864679574966,0.001100212858915608,0.01847880333662033,0.00043942811260439527,4.153334249932364,0.11532471718946075,0.2407704123539503,0.006685419001073978,0,1.604938557241065
295,21.0,1.0,1.0,3.0,22.4399,753633.7,8.001,0.6997514367103577,0.04350041970610618,0.0018093289328340973,0.02919825911521912,0.000862220241292305,1.4898292235317654,0.07599619162027224,0.6712178712868956,0.034238824933468984,0,2.7006201947129718
297,20.0,0.0,1.0,1.0,31.2877,753634.8,8.248,0.6984900236129761,0.09609691053628923,0.002489277497935349,0.14639043807983398,0.0015007201768688842,0.6564425367993146,0.018287565130590086,1.5233625853617048,0.04243873749123468,0,3.7654443409338296
298,11.0,1.0,0.0,5.0,32.57,753635.1,7.901,0.7038509249687195,0.06529507040977478,0.0009976996043945241,0.02479309402406216,0.0004448876108504288,2.633599112172313,0.06206928664916232,0.3797085119667869,0.008949060000613842,0,3.919767901898025
300,11.0,1.0,0.0,4.0,27.9538,753634.5,7.882999999999999,0.7032201886177063,0.09351717680692673,0.001188982645247324,0.029606888070702556,0.00043494711728258884,3.158629052253097,0.0613673008045757,0.3165930482677873,0.006150915635955494,0,3.3642127103493094
302,10.0,0.0,0.0,2.0,23.2093,753633.8,7.917000000000001,0.7006974220275879,0.08558472245931625,0.0017460654644418962,0.031283844262361526,0.0007101916715942933,2.735748258480037,0.08350020096314473,0.3655307087924797,0.011156687223600952,0,2.7932167382720854
304,20.0,0.0,1.0,3.0,18.2084,753633.3,8.378,0.6997514367103577,0.07982763648033142,0.0019198190064072405,0.01459032855927944,0.0007532222344817113,5.471270654118415,0.3115982082788689,0.18277289924366388,0.010409228774560872,0,2.1913632749438134
305,10.0,0.0,0.0,2.0,22.9529,753633.8,7.917000000000001,0.7006974220275879,0.07901660352945328,0.0010568509218208731,0.02935648523271084,0.0005490746362438444,2.69162343186125,0.061890952673959075,0.3715229954394113,0.008542767110675614,0,2.762359247021037
306,10.0,0.0,0.0,3.0,18.2084,753633.3,7.907,0.7029048800468445,0.1014818474650383,0.001682027437227008,0.01671333611011505,0.0007668162562129247,6.071908492501423,0.2962033518499192,0.16469286406983272,0.008034142547354297,0,2.1913632749438134
307,11.0,1.0,0.0,3.0,18.8496,753633.3,7.877000000000001,0.7006974220275879,0.07285894453525542,0.0018956687951429145,0.02902434952557087,0.0008115824042683174,2.5102696779152853,0.09587897037280448,0.39836357376171416,0.015215372922810276,0,2.2685310728774026
308,20.0,0.0,1.0,3.0,12.9511,753632.6,8.429,0.6994360685348511,0.10151417553424837,0.00166853587577205,0.007108982652425766,0.0006742712672389486,14.27970505732056,1.374584649441497,0.07002945761035484,0.006741134852120695,0,1.5586523203644922
309,10.0,0.0,0.0,4.0,11.9252,753632.5,7.902,0.7041662335395813,0.07985307276248932,0.0016580260874087015,0.013783901929855348,0.0009183887072239107,5.793212485757096,0.404296601208128,0.17261579865377807,0.012046508026785878,0,1.4351862506513455
310,11.0,1.0,0.0,3.0,21.6706,753633.7,7.882999999999999,0.7022742033004761,0.06706373393535614,0.0018033860521136625,0.053651221096515656,0.000761868264895731,1.2499945493265119,0.03801210726012546,0.8000034884462438,0.024327960812051345,0,2.6080356860568417
313,10.0,0.0,0.0,1.0,25.261,753634.2,7.93,0.7003821134567261,0.11025631427764893,0.001485111326740738,0.4773735404014587,0.0017320520683251801,0.2309644438712004,0.003221894818542779,4.3296707633390525,0.06039779787999519,0,3.0401368427953943
314,21.0,1.0,1.0,1.0,12.4381,753632.4,7.881,0.7029048800468445,0.033324364572763436,0.0015365133455933894,0.0015366553561761975,0.0007688483662477028,21.68629708595658,10.896471760454702,0.04611206772813101,0.023169416236630463,0,1.4969132680564268
316,10.0,0.0,0.0,3.0,16.6697,753633.1,7.901,0.7016434669494629,0.08036923408508301,0.0018369633602525505,0.02523727528750896,0.0008625960251794348,3.1845448119695106,0.13094080780185727,0.3140166205987665,0.012911606647790357,0,2.0061822227285693
317,11.0,1.0,0.0,2.0,15.2592,753632.8,7.864,0.7038509249687195,0.0555722750723362,0.0016573622004546213,0.08170945942401886,0.0008690587482140955,0.680120459296546,0.021534889488384074,1.4703277725747406,0.04655549713479962,0,1.8364299161388498
318,20.0,0.0,1.0,3.0,17.3108,753633.2,8.386000000000001,0.7019588351249695,0.08558706194162369,0.0016068321639874082,0.01914113387465477,0.0007790170188160206,4.47136844149821,0.2004074503459864,0.22364518001225875,0.010023812820356212,0,2.083337985759175
320,20.0,0.0,1.0,2.0,20.773,753633.5,8.353,0.7003821134567261,0.12290377914905548,0.0013956993810213892,0.3091886341571808,0.0017164019046021618,0.3975041950816842,0.005024561961548028,2.5156967206207907,0.031799095973376726,0,2.5000103968722036
321,21.0,1.0,1.0,4.0,29.749,753634.5,8.049,0.6994360685348511,0.034013744443655014,0.001659127562402475,0.15813572704792025,0.0016595023381973395,0.2150920925879561,0.010731857176488255,4.6491713757030695,0.2319668872655551,0,3.5802632887185855
323,21.0,1.0,1.0,4.0,27.4409,753634.4,8.035,0.7006974220275879,0.03818296641111374,0.0018889870753980144,0.014576962217688559,0.000946736845782048,2.6194049103578134,0.21385722691732512,0.3817661011650921,0.0311686976699807,0,3.302485692944228
328,21.0,1.0,1.0,4.0,27.6973,753634.4,8.036,0.7006974220275879,0.03979318588972092,0.0018022450827501816,0.013760998845100405,0.0007586886842397308,2.891736736384457,0.20632671777162934,0.3458129460465,0.024673909357987224,0,3.3333431841952765
329,20.0,0.0,1.0,0.0,32.1853,753635.0,8.247,0.7038509249687195,0.13261042535305026,0.0022063450942876365,0.0476263202726841,0.001032052331449925,2.7843936838661976,0.07607032857549814,0.3591446158617469,0.009811920308908808,0,3.8734696301184677
330,21.0,1.0,1.0,4.0,29.3643,753634.5,8.046,0.6994360685348511,0.03650084137916565,0.0018289024815290856,0.0888555496931076,0.0011701345584094163,0.4107885383100271,0.02128189422017029,2.4343425065216597,0.12611700397628545,0,3.5339650169390286
331,21.0,1.0,1.0,2.0,14.618,753632.7,7.88,0.7006974220275879,0.038294870406389236,0.0014457363477258268,0.05147050693631172,0.0008288548240561531,0.7440158002285526,0.030537221111981393,1.344057477936372,0.05516519995724135,0,1.7592621182052604
332,10.0,0.0,0.0,1.0,25.9021,753634.2,7.928999999999999,0.7025895118713379,0.1218794286251068,0.002112112070563726,0.2581091821193695,0.002019707596721295,0.4722010570268686,0.008978566375126562,2.1177419768950227,0.04026735353932462,0,3.1172926058260004
333,11.0,1.0,0.0,1.0,12.0535,753632.3,7.857,0.7000667452812195,0.04894720017910004,0.0009874937857026888,0.009053679183125496,0.0006829948142115238,5.4063325184229205,0.42217764213249,0.184968274998318,0.014444074599925518,0,1.450627031179854
334,10.0,0.0,0.0,1.0,28.2102,753634.5,7.932,0.7006974220275879,0.10029040277004242,0.0010596473913961316,0.04414141550660133,0.0005215261021586303,2.2720250725771134,0.03601196489695166,0.44013598796500936,0.00697622660057291,0,3.3950702016003578
335,11.0,1.0,0.0,5.0,31.6724,753634.9,7.894,0.7073196768760681,0.060073293745517724,0.0011022576081411108,0.051274925470352166,0.0008801925277583162,1.1715920246486342,0.02943811180557232,0.8535394394647783,0.02144653507432781,0,3.8117426127133864
336,21.0,1.0,1.0,2.0,15.1309,753632.8,7.892,0.6997514367103577,0.0357319675385952,0.0019510452228540336,0.05669783800840378,0.0012352915249435113,0.6302174614365188,0.03704954775768925,1.5867538765438174,0.0932829017379272,0,1.8209891356103416
337,20.0,0.0,1.0,2.0,21.1577,753633.7,8.344,0.7022742033004761,0.140236496925354,0.0017185643491536198,0.20506928861141205,0.0017212983902226942,0.6838493363630359,0.010157729078436149,1.4623104049765852,0.021720797451275097,0,2.5463086686517604
339,10.0,0.0,0.0,2.0,24.6198,753634.0,7.9239999999999995,0.7006974220275879,0.10079704225063324,0.0013757351477713712,0.3172125816345215,0.002103606377003745,0.31775865172576034,0.004821778184232245,3.1470425575163996,0.04775429737717778,0,2.962969044861805
341,10.0,0.0,0.0,2.0,24.8763,753634.1,7.9270000000000005,0.7006974220275879,0.10025185346603394,0.0014644651522456645,0.4002496600151062,0.0023472122672415947,0.2504733007449656,0.003942711094030308,3.992441497859326,0.06284519483337919,0,2.993838571015838
344,20.0,0.0,1.0,2.0,22.8246,753633.8,8.321,0.7000667452812195,0.10359422862529756,0.0018752765714202461,0.04202675446867943,0.0011063172066241448,2.464959046564052,0.07874941910844906,0.40568625324380825,0.01296068461168363,0,2.7469184664925286
345,21.0,1.0,1.0,4.0,26.415,753634.2,8.033,0.7057429552078247,0.036156065762043,0.001884328901027304,0.05987298488616944,0.0010932190493360221,0.6038794596725542,0.033347726940293615,1.6559596190641044,0.09144621218056674,0,3.1790196232310812
346,20.0,0.0,1.0,2.0,20.6448,753633.5,8.356,0.7000667452812195,0.11689768731594086,0.0017150373436281064,0.32249608635902405,0.0022610274558583147,0.3624778478266635,0.005894034242034918,2.758789277733184,0.044859012949375776,0,2.484581651246679
347,20.0,0.0,1.0,3.0,16.0285,753633.0,8.394,0.7019588351249695,0.09017922729253768,0.0020213368040240573,0.0738648772239685,0.0013021933851332405,1.2208674905002797,0.03481533784119559,0.8190897110301677,0.02335788710376511,0,1.9290144247949799
349,11.0,1.0,0.0,3.0,20.1318,753633.5,7.876,0.7003821134567261,0.06537530571222305,0.001809415739184197,0.21160680055618286,0.0016892703533752185,0.3089470921557907,0.008899421604624825,3.236800168670099,0.09323813067769653,0,2.4228425989386135
351,11.0,1.0,0.0,2.0,14.7463,753632.8,7.867000000000001,0.7070043683052063,0.06238401308655739,0.0016196334166601939,0.08251918852329254,0.0011652935232397273,0.7559940203356261,0.022342893503087116,1.3227617852797915,0.03909333262363507,0,1.7747028987337685
352,20.0,0.0,1.0,2.0,19.2342,753633.4,8.368,0.7025895118713379,0.08380992710590363,0.0018838994607479707,0.09431850910186768,0.001444878532277028,0.8885840955711634,0.02417123914290341,1.1253858863602784,0.030612714680401464,0,2.314817309753976
353,10.0,0.0,0.0,4.0,12.3099,753632.6,7.9,0.6994360685348511,0.07315780222415924,0.0019789256551230824,0.003072207793593407,0.0009256793254749289,23.812778021303767,7.203825146174139,0.04199426035489701,0.012704074613593849,0,1.4814845224309026
355,10.0,0.0,0.0,2.0,22.6964,753633.7,7.915,0.6981747150421143,0.07530244439840318,0.001802274357462683,0.034438781440258026,0.0009751639678757321,2.1865594904695613,0.08106846110453529,0.4573394889819582,0.016956231346872675,0,2.731489720867004
356,10.0,0.0,0.0,4.0,10.8994,753632.3,7.905,0.7003821134567261,0.06337565183639526,0.0018659728465100192,0.06597623229026794,0.0009959861964137,0.9605830711515746,0.03178335339029873,1.0410343780066529,0.03444529111674742,0,1.311732215841183
357,20.0,0.0,1.0,0.0,33.3394,753635.1,8.232999999999999,0.7000667452812195,0.12406568229198454,0.002096561829138661,0.02240513078868389,0.0008644350352792278,5.537378177441666,0.23323745246179686,0.1805908803689496,0.00760658844770236,0,4.0123644454571386
359,11.0,1.0,0.0,5.0,32.3135,753634.9,7.899,0.7032201886177063,0.06365009397268295,0.0017043795847280453,0.025422325357794758,0.0008067319083910802,2.5037085741319545,0.1039573395869423,0.3994075070604829,0.01658393563614179,0,3.8888983757439917
360,21.0,1.0,1.0,3.0,25.0045,753634.0,8.021,0.7003821134567261,0.0350567065179348,0.0017213374760835832,0.17469237744808194,0.0016163488063248796,0.20067679557657603,0.010026951281139248,4.9831371740157735,0.2489858058951501,0,3.009267316641362
361,10.0,0.0,0.0,2.0,22.3117,753633.7,7.915,0.7070043683052063,0.06625355035066605,0.0017082931134642936,0.03902772814035416,0.0008038560073133419,1.6976020257290034,0.056022463271133284,0.5890662150750962,0.01943973905435135,0,2.685191449087447
363,11.0,1.0,0.0,1.0,9.4889,753632.1,7.851,0.7022742033004761,0.07784135639667511,0.0013313369586820866,0.00704889465123415,0.000689875338953012,11.043058557137936,1.0971631406955673,0.09055462260078544,0.008996890999274863,0,1.1419799092514635
365,21.0,1.0,1.0,3.0,23.2093,753633.7,8.002,0.6984900236129761,0.029731344431638718,0.001229302759306179,0.014656073413789272,0.0006363761970554228,2.0286023133362425,0.12163039053047825,0.4929502413685995,0.029556177657684764,0,2.7932167382720854
366,21.0,1.0,1.0,2.0,16.1568,753632.9,7.921,0.7003821134567261,0.04964543506503105,0.0019675232169215602,0.04222352057695389,0.0010401242112588343,1.1757767800188632,0.054865810701221485,0.8505015722320668,0.03968734461861646,0,1.944455205323488
367,10.0,0.0,0.0,1.0,31.0312,753634.8,7.938,0.7003821134567261,0.11446160823106764,0.0015563423302871404,0.2620598375797272,0.0020500746224380623,0.43677661288424136,0.006851665568341677,2.2894998736231087,0.03591512684078523,0,3.734574814779797
368,20.0,0.0,1.0,3.0,13.464,753632.6,8.42,0.6997514367103577,0.08850273489952087,0.001452593699044207,0.02818217128515244,0.0007623936732551222,3.1403802781564907,0.09936785648809,0.31843277292106603,0.010075844094683956,0,1.6203793377695734
371,11.0,1.0,0.0,4.0,30.1336,753634.6,7.886,0.6988053917884827,0.053125787526369095,0.0015755079305878256,0.2815033495426178,0.0022549840561736745,0.18872168879228984,0.0057973423565226894,5.298808029958954,0.1627741062924327,0,3.6265495255951588
375,11.0,1.0,0.0,3.0,19.106,753633.3,7.879,0.7029048800468445,0.05886262282729149,0.002734830591453666,0.0389256551861763,0.0013106282389936327,1.5121806568382543,0.08676700255121922,0.6612966483057994,0.03794436049104902,0,2.2993885641284515
376,10.0,0.0,0.0,2.0,24.3634,753633.8,7.921,0.6984900236129761,0.09733717888593674,0.0011208369955194217,0.20788933336734766,0.0012551119585247766,0.4682163211997921,0.006087628426060314,2.1357649332631685,0.027768667452255924,0,2.9321115536107563
379,10.0,0.0,0.0,1.0,28.5949,753634.5,7.931,0.7000667452812195,0.12313546240329742,0.0015411819536313744,0.07751308381557465,0.0010447320477525747,1.5885764872453172,0.02921919584588773,0.6294943983050242,0.011578491974194352,0,3.4413684733799146
380,10.0,0.0,0.0,4.0,11.0276,753632.4,7.905,0.6997514367103577,0.06369315832853317,0.0015307145203559698,0.059715170413255685,0.0009523962707219123,1.0666160355525744,0.03076475842649852,0.9375445021149872,0.027041905578249398,0,1.3271609614667073
381,20.0,0.0,1.0,2.0,21.5423,753633.7,8.341000000000001,0.7006974220275879,0.11022835969924928,0.0016126606333344555,0.10443848371505736,0.001389001220552266,1.0554381467274898,0.020867919035248254,0.9474738080110312,0.0187332689981856,0,2.5925949055283333
382,11.0,1.0,0.0,4.0,30.6466,753634.7,7.886,0.7010127902030945,0.0576837882399559,0.0011540218091971302,0.2841670513153076,0.0016673147892481495,0.20299252841931634,0.004232119611673014,4.926289690497013,0.10270647582096464,0,3.688288577903224
383,10.0,0.0,0.0,4.0,9.4889,753632.3,7.906000000000001,0.7019588351249695,0.06698916107416153,0.0018695362959214755,0.011380152776837349,0.0008874644475417008,5.886490488116139,0.4875595406581968,0.1698805089414204,0.01407066962453664,0,1.1419799092514635
385,20.0,0.0,1.0,4.0,9.6171,753632.1,8.465,0.7003821134567261,0.03986798971891403,0.0012080020562442446,0.01024083886295557,0.0005920540752589137,3.8930394523762564,0.25410668430094124,0.2568687043203773,0.0167663481333817,0,1.157408654876988
387,11.0,1.0,0.0,1.0,8.976,753632.1,7.846,0.7000667452812195,0.06925167143344879,0.0016929630906885914,0.005551160778850317,0.0009922446557740386,12.475169463167894,2.250638261738712,0.08015923174049322,0.01446148162711385,0,1.0802528918463823
388,11.0,1.0,0.0,4.0,30.7748,753634.7,7.886,0.7029048800468445,0.05329828336834908,0.0019107394637019415,0.2382359504699707,0.0021414805361371536,0.22372057308398235,0.00826863960676793,4.469861605551184,0.1652046309328805,0,3.7037173235287484
389,11.0,1.0,0.0,1.0,8.3348,753632.0,7.846,0.7032201886177063,0.07385101914405823,0.0014080682016273105,0.002825014758855105,0.0007980514174762594,26.141817104696432,7.401723240125072,0.038252887930286535,0.010830819007781808,0,1.0030850939127927
390,21.0,1.0,1.0,5.0,32.3135,753635.0,8.058,0.7010127902030945,0.04083045944571495,0.0016587896307049845,0.020318802446126938,0.0006845503384568929,2.00949143306907,0.10605743621378233,0.4976383494567643,0.026264479975630042,0,3.8888983757439917
391,20.0,0.0,1.0,3.0,16.1568,753632.9,8.392999999999999,0.6994360685348511,0.08590169996023178,0.001784532606318197,0.0643228217959404,0.0011435167607058234,1.3354777909580653,0.036515332860713255,0.7487956795467222,0.020473963452209226,0,1.944455205323488
392,20.0,0.0,1.0,0.0,31.5442,753634.9,8.249,0.7029048800468445,0.104188472032547,0.00180201568761914,0.08943777531385423,0.0012372089398677481,1.1649269189325178,0.025799888100376547,0.8584229480389647,0.01901167845146481,0,3.796313867087862
393,10.0,0.0,0.0,1.0,31.2877,753634.8,7.939,0.7010127902030945,0.11582465469837187,0.0015630110054587595,0.1532127559185028,0.0015786296941665548,0.7559726603963807,0.012835237295213485,1.3227991597945723,0.022459067634760785,0,3.7654443409338296
394,10.0,0.0,0.0,0.0,33.9805,753635.1,7.956,0.7041662335395813,0.15606029331684113,0.0014263776411154476,0.026834603399038315,0.0005636360534729307,5.815636288570374,0.13321606290140647,0.1719502304443156,0.003938783578986895,0,4.089520208487744
395,10.0,0.0,0.0,1.0,25.5174,753634.1,7.928,0.6997514367103577,0.12070109695196153,0.0013864756530000378,0.4381420612335205,0.001985441036230875,0.2754839300571747,0.0034017778145660144,3.6299758021909203,0.04482428847570792,0,3.070994334046443
396,10.0,0.0,0.0,3.0,15.5156,753633.0,7.903,0.7025895118713379,0.11151721328496933,0.0017000526264560516,0.12586639821529388,0.0009360838692357553,0.885996698612283,0.015028378284059125,1.1286723771841112,0.019144671159224937,0,1.8672874073898984
397,20.0,0.0,1.0,3.0,14.3616,753632.6,8.41,0.7057429552078247,0.08803404122591019,0.0019059179062592304,0.099760040640831,0.0012620388691760808,0.8824579527073544,0.022127612840280888,1.1331984679066354,0.02841492548410745,0,1.7284046269542115
398,20.0,0.0,1.0,3.0,13.2075,753632.6,8.425,0.7013281583786011,0.08900877833366394,0.0015562607548276733,0.012824160046875477,0.0006180376225928741,6.940710191413304,0.3558283150797257,0.14407747513174507,0.007386397616845419,0,1.5895098116155406
399,21.0,1.0,1.0,3.0,20.6448,753633.5,7.99,0.7000667452812195,0.05107260495424271,0.0014923781524880464,0.17108702659606936,0.0013917242188171731,0.2985182802599252,0.009054616051811598,3.3498786041822366,0.10160806418500808,0,2.484581651246679
404,10.0,0.0,0.0,0.0,32.57,753635.0,7.947,0.6994360685348511,0.12413275241851808,0.0018807137938845766,0.035146284848451614,0.0006941131933121912,3.5318883049451752,0.08791358106952978,0.2831346615916051,0.007047613026316766,0,3.919767901898025
405,11.0,1.0,0.0,4.0,30.3901,753634.7,7.8870000000000005,0.7022742033004761,0.05093467608094216,0.001488454760533188,0.2808021306991577,0.002754464973413552,0.1813899202050996,0.005591386390605857,5.51298550034803,0.16993905760253367,0,3.6574190517491916
407,20.0,0.0,1.0,1.0,27.1844,753634.3,8.266,0.7003821134567261,0.08236630260944366,0.0015715810644988323,0.02875789999961853,0.0006146562553825412,2.8641278608847043,0.08206047028605343,0.3491464238231001,0.010003435994916524,0,3.2716161667901953
409,11.0,1.0,0.0,3.0,20.9012,753633.6,7.877000000000001,0.7010127902030945,0.06838687509298325,0.0020659385437320574,0.19335727393627167,0.0022221860647708364,0.353681419378734,0.011431623391824172,2.8274032652226113,0.0913867891664039,0,2.5154391424977276
410,11.0,1.0,0.0,2.0,13.0793,753632.5,7.8660000000000005,0.6988053917884827,0.05145582184195519,0.0014367480220070145,0.003778554033488035,0.0006510764369364527,13.617860532341151,2.377079623696628,0.07343297411697622,0.012818168174534593,0,1.5740810659900164
411,21.0,1.0,1.0,2.0,13.464,753632.7,7.88,0.7032201886177063,0.03817497938871384,0.0017150211624434185,0.009492726996541023,0.0006845136667284368,4.021497658430933,0.3416623155038709,0.2486635788295273,0.021126202559452453,0,1.6203793377695734
413,10.0,0.0,0.0,3.0,13.0793,753632.8,7.905,0.7003821134567261,0.08538216352462769,0.0016880585493529725,0.008134939707815647,0.0007720495323151831,10.49573403016088,1.017485949352421,0.09527680456901516,0.009236401157802923,0,1.5740810659900164
414,10.0,0.0,0.0,1.0,28.9796,753634.5,7.932,0.7041662335395813,0.10754531621932983,0.001463297097636074,0.1169501468539238,0.0016129541604548894,0.919582566695354,0.01781585883333657,1.0874499324118736,0.021068096749369592,0,3.487666745159472
415,11.0,1.0,0.0,3.0,19.8754,753633.4,7.877000000000001,0.6988053917884827,0.05505068227648735,0.0014121384820975427,0.1513451784849167,0.0018175028440513567,0.3637425574279117,0.010302463364154824,2.7491971439118306,0.07786689315726827,0,2.391985107687565
417,20.0,0.0,1.0,1.0,30.3901,753634.8,8.253,0.7025895118713379,0.0948130264878273,0.0020304973422224887,0.4776466190814972,0.002455086076075301,0.19850036135532675,0.0043717691430478186,5.037774204400283,0.11095186762413632,0,3.6574190517491916
418,20.0,0.0,1.0,1.0,30.1336,753634.7,8.255,0.7029048800468445,0.09226705878973007,0.0016256341449084556,0.4753888249397278,0.0023391592249166968,0.19408756358845447,0.003550441092791295,5.152313633656671,0.09425120141480132,0,3.6265495255951588
419,21.0,1.0,1.0,2.0,17.952,753633.2,7.9510000000000005,0.7000667452812195,0.04490543901920319,0.0020926528825622195,0.008945240639150144,0.0009143306492294396,5.0200370041100975,0.563931991542373,0.1992017188680604,0.022377568521497988,0,2.1605057836927646
420,11.0,1.0,0.0,1.0,10.8994,753632.2,7.856,0.6997514367103577,0.05854373797774315,0.0020171827947239873,0.06564221531152725,0.000991640159204141,0.8918610942653917,0.03355376984078773,1.121250838757217,0.0421839149833512,0,1.311732215841183
421,11.0,1.0,0.0,1.0,11.797,753632.4,7.857,0.7000667452812195,0.0470023974776268,0.0018527828783138683,0.0149108674377203,0.0009837569303212386,3.1522242199487307,0.2422635686306571,0.3172363163989218,0.02438113431895941,0,1.4197575050258213
422,11.0,1.0,0.0,2.0,17.3108,753633.1,7.867999999999999,0.7016434669494629,0.05741779878735542,0.0017975377253347574,0.014532692730426788,0.0007005461803980307,3.9509401218633773,0.2270945309695941,0.2531043167337022,0.014548083322485571,0,2.083337985759175
425,11.0,1.0,0.0,3.0,19.4907,753633.3,7.877000000000001,0.6984900236129761,0.07063271850347519,0.0017918776908883093,0.09475889801979064,0.001388571443884544,0.7453940472030749,0.02183782348735298,1.3415722915312742,0.03930406877800293,0,2.3456868359080083
426,21.0,1.0,1.0,2.0,14.4898,753632.7,7.877999999999999,0.6994360685348511,0.040656812489032745,0.0015713274977664253,0.050702832639217384,0.0009884390955469768,0.8018647158893785,0.03471024936304278,1.2470931569683326,0.05398281480599122,0,1.743833372579736
427,10.0,0.0,0.0,1.0,29.749,753634.7,7.936,0.6997514367103577,0.10911432653665544,0.0013936672200906533,0.4358189105987549,0.0032407770043257475,0.2503662045934341,0.0037002807410842055,3.9941492967227146,0.05903142456338405,0,3.5802632887185855
428,20.0,0.0,1.0,1.0,28.7231,753634.5,8.26,0.6997514367103577,0.06566149741411209,0.001106585289381831,0.052145764231681824,0.0007358881198371457,1.2591913913157036,0.02767850260482869,0.7941604484407412,0.017456577445189882,0,3.456797219005439
431,10.0,0.0,0.0,2.0,23.9787,753633.9,7.919,0.7006974220275879,0.09019234031438828,0.0019564640693722738,0.08419299870729446,0.001399036338198014,1.0712570130439365,0.029272453069020793,0.9334828036817584,0.02550772711757408,0,2.8858132818311995
433,20.0,0.0,1.0,2.0,19.3625,753633.4,8.367,0.6991207003593445,0.08861415833234787,0.0011637671100257526,0.1218404471874237,0.0016493630644050618,0.7272967259881706,0.013717349616311134,1.3749546289257804,0.02593265262663514,0,2.330258090282484
434,21.0,1.0,1.0,3.0,21.2859,753633.6,7.992000000000001,0.6997514367103577,0.04793805629014969,0.0015984467059546024,0.07032559812068939,0.0014103304921614624,0.6816587070881461,0.026523421906359403,1.4670097947867755,0.057081526757142786,0,2.561737414277285
435,11.0,1.0,0.0,3.0,23.594,753633.9,7.877999999999999,0.7019588351249695,0.05251060798764229,0.0009255949246962217,0.024381419643759727,0.0005078384872047539,2.1537141296479856,0.05876713414829211,0.4643141753281087,0.012669468548697507,0,2.8395150100516426
437,20.0,0.0,1.0,4.0,8.8478,753632.1,8.475,0.6994360685348511,0.05294490233063698,0.0016917048305032122,0.004242705646902323,0.0009228876198216496,12.479042087044858,2.7436120361994805,0.08013435590846768,0.0176181458360342,0,1.0648241462208579
440,11.0,1.0,0.0,3.0,22.9529,753633.8,7.881,0.7006974220275879,0.07466621696949005,0.001357438802714402,0.031499851495027535,0.0007126065543241915,2.370367269232257,0.06879355405572757,0.4218755519366803,0.012243806672349984,0,2.762359247021037
441,10.0,0.0,0.0,2.0,20.9012,753633.7,7.9110000000000005,0.6988053917884827,0.06995195895433426,0.00164078808502825,0.15409934520721436,0.0018408163132370371,0.45394066314993897,0.011948896264898545,2.2029310902903068,0.05798686307136189,0,2.5154391424977276
442,11.0,1.0,0.0,5.0,33.4676,753635.1,7.904,0.6997514367103577,0.06763410568237305,0.0016071672336770116,0.01230308786034584,0.0008809439592034107,5.497327699362772,0.41473771429663775,0.181906565278238,0.013723670340371684,0,4.0277931910826625
443,21.0,1.0,1.0,3.0,23.9787,753633.9,8.008,0.7003821134567261,0.029546966776251793,0.0017257035737526527,0.032415013760328286,0.0008202501082035972,0.911521031418268,0.05801972720538226,1.0970673912417188,0.06983004074708753,0,2.8858132818311995
444,10.0,0.0,0.0,3.0,14.7463,753632.8,7.907,0.7035355567932129,0.09986206144094467,0.0016076592371241179,0.11866995692253113,0.0010395951332931727,0.8415108931583718,0.015423215708853022,1.1883387465690247,0.021779878279095284,0,1.7747028987337685
445,20.0,0.0,1.0,4.0,9.8736,753632.3,8.462,0.6988053917884827,0.04949774593114853,0.001077289643647332,0.02550768107175827,0.0006446683678083838,1.9405035601590497,0.06472211194658191,0.5153301547759268,0.017187938559681478,0,1.1882781810310203
447,21.0,1.0,1.0,4.0,29.8772,753634.5,8.049,0.7038509249687195,0.03375200554728508,0.001519358744894856,0.16909007728099826,0.001821654663589052,0.19960961689783327,0.009239244066944251,5.009778664681435,0.2318854598476226,0,3.59569203434411
448,10.0,0.0,0.0,3.0,16.7979,753633.0,7.901,0.7035355567932129,0.07633181661367416,0.0016080796542519119,0.019848406314849854,0.0007502646878553253,3.845740328107123,0.16642050448189707,0.260027956825728,0.011252445579349372,0,2.0216109683540933
449,20.0,0.0,1.0,1.0,27.3126,753634.3,8.266,0.7006974220275879,0.07407141476869583,0.0014386775583423964,0.0242322850972414,0.0006860382589095233,3.0567243027826585,0.1049465209895284,0.32714759361505386,0.011231958920449987,0,3.2870449124157197
450,11.0,1.0,0.0,3.0,21.2859,753633.6,7.881,0.7000667452812195,0.06671972572803497,0.0013002017705857631,0.10264170169830322,0.0013101075671967206,0.6500255220255952,0.015142668427150962,1.5384011336721397,0.03583782095594869,0,2.561737414277285
451,10.0,0.0,0.0,3.0,16.9261,753633.1,7.902,0.7035355567932129,0.07133077830076218,0.0014385338403843562,0.01868774928152561,0.0007468453054217392,3.8169806982202266,0.17086552031500396,0.26198717757893764,0.011727744767941122,0,2.037039713979618
454,10.0,0.0,0.0,2.0,19.3625,753633.4,7.906000000000001,0.7006974220275879,0.07643218338489532,0.0014597010865334884,0.1107177585363388,0.0012802138147066369,0.6903335507809204,0.015412118727800928,1.4485751110731593,0.032340325300344634,0,2.330258090282484
456,10.0,0.0,0.0,3.0,17.439,753633.0,7.905,0.6981747150421143,0.0781647190451622,0.0017318852604231664,0.016413910314440727,0.0008091671008604366,4.762102238148212,0.2573820181961236,0.20999129165879887,0.011349605646385605,0,2.0987667313846994
458,21.0,1.0,1.0,3.0,22.0553,753633.7,7.997999999999999,0.7032201886177063,0.047142721712589264,0.0012444238384167984,0.034805309027433395,0.0007182266475148398,1.354469275805929,0.04538229260477268,0.7382965548664702,0.02473706187400186,0,2.6543339578363985
459,21.0,1.0,1.0,2.0,15.6438,753632.8,7.905,0.7032201886177063,0.0376763679087162,0.0012368607604488155,0.05076190084218979,0.0009710426740458457,0.7422174363770516,0.028200810216223043,1.3473140766959741,0.05119166798884935,0,1.8827161530154228
460,11.0,1.0,0.0,5.0,31.4159,753634.8,7.888999999999999,0.6991207003593445,0.05849583446979523,0.0012155077476257356,0.07031344622373581,0.001099803045019668,0.8319295612913467,0.021637166261034072,1.2020248426414482,0.03126275658453016,0,3.780873086559354
461,11.0,1.0,0.0,3.0,23.7222,753633.9,7.877999999999999,0.6991207003593445,0.04920186847448349,0.0019420881491080558,0.027780499309301376,0.0009635439159868787,1.7710937419332085,0.0930628192868682,0.5646228521526288,0.029668330484732625,0,2.854943755677167
462,21.0,1.0,1.0,1.0,8.8478,753632.1,7.8870000000000005,0.7003821134567261,0.07283663749694824,0.001408417275235992,0.0030648538377135988,0.0007305573395149121,23.765125958269138,5.683409723577838,0.04207846412242757,0.010063029018510774,0,1.0648241462208579
463,10.0,0.0,0.0,3.0,18.8496,753633.3,7.904,0.6997514367103577,0.09206639975309372,0.002046006241301027,0.041679449379444115,0.0008809128258305535,2.2089159315645834,0.06774478801654718,0.4527107554028533,0.013884092970371402,0,2.2685310728774026
464,11.0,1.0,0.0,4.0,29.236,753634.6,7.888,0.7003821134567261,0.043294131755828864,0.001539768839339988,0.06923869997262955,0.0010828227475334837,0.625288050944678,0.02429361485150781,1.5992629292838898,0.06213436765922525,0,3.5185242364105207
465,10.0,0.0,0.0,2.0,25.1327,753634.1,7.928999999999999,0.7006974220275879,0.11643894016742705,0.001547548179414157,0.4708398878574371,0.0018205120572379328,0.2473005010201747,0.003423045640947949,4.043663461556919,0.055970952458417024,0,3.0246960622668864
466,11.0,1.0,0.0,3.0,23.4658,753633.8,7.879,0.6997514367103577,0.06902945786714554,0.0014712884392503918,0.026982473209500316,0.0006483276224549983,2.5583072882600257,0.08216967310149599,0.39088345821041975,0.012554694320468948,0,2.824086264426118
467,21.0,1.0,1.0,4.0,27.9538,753634.3,8.036,0.7003821134567261,0.04304394870996475,0.0013819914276930476,0.01648801565170288,0.0005939126432294411,2.61062032079762,0.1259697111508921,0.3830507224790433,0.01848326563706628,0,3.3642127103493094
468,11.0,1.0,0.0,4.0,27.1844,753634.2,7.88,0.6991207003593445,0.07905749976634979,0.0011557929890114605,0.028837403282523155,0.0005643300458537693,2.7414916312614883,0.06696733624530654,0.3647649289156697,0.008910235350217297,0,3.2716161667901953
469,10.0,0.0,0.0,1.0,31.1595,753634.7,7.939,0.6991207003593445,0.12504716217517853,0.0013702794829119171,0.2111100107431412,0.0025659095579892424,0.5923317503276724,0.009693427922235343,1.6882431162044065,0.027627867243456915,0,3.750015595308305
472,20.0,0.0,1.0,1.0,30.5183,753634.8,8.254,0.6991207003593445,0.09374973922967912,0.001838315487345746,0.4194946885108948,0.002230126467114175,0.22348254172768697,0.0045404118266332855,4.4746224571693745,0.09090924314350464,0,3.6728477973747156
473,10.0,0.0,0.0,2.0,22.0553,753633.8,7.914,0.6981747150421143,0.06608925014734268,0.0024216844633075025,0.041528955101966865,0.0010661838524336335,1.5914017096041169,0.07120165701198937,0.6283768541688721,0.02811450620845126,0,2.6543339578363985
474,10.0,0.0,0.0,0.0,32.0571,753634.9,7.945,0.6981747150421143,0.08672256022691728,0.001527623560072038,0.03386945649981499,0.0006759369505874069,2.5604945927429035,0.06815810236285151,0.3905495457144318,0.01039608362775488,0,3.8580408844929432
475,20.0,0.0,1.0,3.0,15.2592,753632.7,8.402000000000001,0.6997514367103577,0.08106713742017746,0.0017598399684148028,0.10941710323095323,0.0010580208456834636,0.7409000515126434,0.01760720793390572,1.3497097185489062,0.03207533811933932,0,1.8364299161388498
477,20.0,0.0,1.0,2.0,24.1069,753634.0,8.296,0.6997514367103577,0.07264227420091629,0.0009842624787699224,0.08647291362285614,0.0008898963801717274,0.8400581310089661,0.014293163789485369,1.1903938109603591,0.020253948013824415,0,2.901242027456724
478,11.0,1.0,0.0,4.0,26.415,753634.1,7.877999999999999,0.7010127902030945,0.07504239678382874,0.0015025678447693946,0.09322034567594527,0.001269910635909798,0.8050001986121447,0.0194952137626474,1.2422357183563972,0.030084030929068206,0,3.1790196232310812
479,20.0,0.0,1.0,3.0,17.952,753633.3,8.379,0.7000667452812195,0.08918484300374985,0.0018320921992148109,0.016388947144150734,0.0008250109927837209,5.441767687656506,0.29586720380730663,0.18376381672232853,0.009991181126294643,0,2.1605057836927646
480,20.0,0.0,1.0,0.0,32.3135,753635.0,8.246,0.7035355567932129,0.12826038897037506,0.0024031359501171697,0.04682155326008797,0.0011108546541652347,2.7393450246706763,0.08281440103866879,0.3650507661480941,0.011036017834553713,0,3.8888983757439917
482,10.0,0.0,0.0,3.0,18.0802,753633.4,7.907,0.7006974220275879,0.10633926838636397,0.0021314229697547557,0.01700751483440399,0.001068620778513518,6.252487175331075,0.4123628165703959,0.1599363536394697,0.010548091249028177,0,2.175934529318289
483,21.0,1.0,1.0,1.0,11.4123,753632.4,7.881,0.7003821134567261,0.051483619958162315,0.0015423116515757586,0.03429948911070824,0.0009746608689337855,1.5010025307370896,0.061977436457501124,0.666221395049171,0.027508743878007547,0,1.3734592332462643
484,20.0,0.0,1.0,4.0,10.13,753632.2,8.459,0.7013281583786011,0.05440530180931091,0.0015615830377892182,0.044205579906702035,0.0009063101108315773,1.230733810621552,0.04341173381112118,0.8125233835048169,0.02866017699002585,0,1.2191356722820692
487,10.0,0.0,0.0,4.0,9.1042,753632.1,7.905,0.7035355567932129,0.07063636928796768,0.0022619640457910003,0.00452605402097106,0.0011432760096701045,15.606612064434161,3.973764192533668,0.06407540572363528,0.016314915231788348,0,1.0956816374719067
488,11.0,1.0,0.0,5.0,33.3394,753635.1,7.904,0.7016434669494629,0.06948485225439073,0.001413036793890254,0.01407311111688614,0.0006809773063333129,4.937419428957451,0.2591557133666149,0.2025349505725813,0.010630672632240276,0,4.0123644454571386
489,21.0,1.0,1.0,1.0,10.7712,753632.3,7.882000000000001,0.7025895118713379,0.06275045871734619,0.0014888754809871275,0.06858742237091063,0.0009392755760047998,0.9148974629488332,0.025063989371283003,1.0930186611042405,0.02994369228681836,0,1.2963034702156588
492,11.0,1.0,0.0,2.0,17.5673,753633.2,7.869,0.7003821134567261,0.071317657828331,0.001710105783934022,0.01569228805601597,0.0007881445785816124,4.5447583917496255,0.2529404308459266,0.22003369900044856,0.012246067629652444,0,2.1142075119132073
496,11.0,1.0,0.0,4.0,28.5949,753634.4,7.885,0.7000667452812195,0.0655018761754036,0.001648211019537708,0.03871671482920647,0.0008042706091145117,1.6918242279686238,0.05520361132949442,0.5910779521113146,0.019286659331605026,0,3.4413684733799146
497,11.0,1.0,0.0,4.0,27.4409,753634.2,7.881,0.6997514367103577,0.06768110394477844,0.0011529256105192664,0.021586351096630096,0.0004626673444387256,3.1353656596155486,0.08584077511986983,0.31894206563537403,0.00873207054765981,0,3.302485692944228
498,21.0,1.0,1.0,3.0,20.1318,753633.6,7.984,0.7038509249687195,0.05761029198765755,0.0016410154072156915,0.202085942029953,0.001542134371515424,0.2850781771802741,0.008406737591250045,3.5078097169382163,0.10344262792058144,0,2.4228425989386135
500,20.0,0.0,1.0,4.0,11.9252,753632.5,8.441,0.7066890001296997,0.10511447489261627,0.001432573682053189,0.016870567575097084,0.0007155120292827224,6.230642473924672,0.2775614322723335,0.16049709226376158,0.007149792816825505,0,1.4351862506513455
501,20.0,0.0,1.0,1.0,29.1078,753634.6,8.259,0.7025895118713379,0.06970103085041046,0.0019125464251812726,0.10767694562673567,0.00184027121086133,0.6473161960967067,0.020925494661275558,1.544840073568318,0.04993933862138205,0,3.5030954907849963
502,20.0,0.0,1.0,3.0,17.5673,753633.1,8.386000000000001,0.7000667452812195,0.09386410564184187,0.001519387706217574,0.01838081143796444,0.0007411765266310881,5.106635578012151,0.221888901747494,0.19582364645437805,0.008508751639737255,0,2.1142075119132073
504,20.0,0.0,1.0,3.0,13.8487,753632.8,8.415,0.6991207003593445,0.08646387606859207,0.0013150195742681974,0.05944326147437096,0.0007829300530785701,1.4545614410116292,0.029264779949591032,0.6874924439798932,0.013831877102479349,0,1.6666776095491302
505,20.0,0.0,1.0,0.0,32.0571,753635.0,8.248,0.7038509249687195,0.12423115223646165,0.002397569814283268,0.04837111756205559,0.0013975506673816714,2.5682919580488246,0.08923563571857232,0.3893638325915708,0.013528496640827805,0,3.8580408844929432
509,11.0,1.0,0.0,2.0,16.6697,753633.1,7.867999999999999,0.6994360685348511,0.0694197490811348,0.0014873169590504365,0.029735889285802838,0.000727485563410574,2.334544240931065,0.07591976806130117,0.4283491323347888,0.01392998522193224,0,2.0061822227285693
510,11.0,1.0,0.0,3.0,21.0294,753633.6,7.879,0.7035355567932129,0.06932232528924942,0.002029754747831629,0.15739183127880094,0.001326039663689626,0.4404442385987183,0.013419447573263287,2.270434966254796,0.06917557395027915,0,2.530867888123252
511,10.0,0.0,0.0,4.0,8.976,753632.1,7.905,0.7010127902030945,0.07613781094551086,0.001407582978610601,0.002525296760722995,0.0007455277585637938,30.150044988658102,8.918446751197203,0.033167446362888736,0.009811000427093488,0,1.0802528918463823
512,10.0,0.0,0.0,2.0,20.5165,753633.5,7.909,0.7060583233833313,0.07529287040233612,0.0013653140306611256,0.21775446832180026,0.0017244074234050322,0.3457695770038913,0.00684178873576081,2.8920994399364,0.057226357339802386,0,2.469140870718171
514,20.0,0.0,1.0,1.0,26.7997,753634.4,8.27,0.6994360685348511,0.07051356136798859,0.002279981089089881,0.03883623704314232,0.0010258405426837348,1.8156640997338809,0.07580719123597167,0.5507626659284438,0.022995316560915986,0,3.2253178950106385
515,20.0,0.0,1.0,4.0,10.7712,753632.4,8.452,0.7029048800468445,0.08335936814546585,0.002186270903009563,0.08776473999023438,0.0011009866884435346,0.9498047639033772,0.027613509488013683,1.0528479514993558,0.030609266244026517,0,1.2963034702156588
516,20.0,0.0,1.0,4.0,10.3865,753632.3,8.457,0.6984900236129761,0.05981672927737236,0.0018524692466221802,0.06062062829732895,0.0009760356205524084,0.9867388537114188,0.034441528553486256,1.013439367709807,0.035373493998861534,0,1.2500051984361018
517,11.0,1.0,0.0,2.0,18.2084,753633.2,7.874,0.7003821134567261,0.059610459953546524,0.0017767213509664878,0.009973926469683649,0.0008279702956654558,5.9766291775597225,0.5271511157936701,0.16731839474911228,0.014757830185612,0,2.1913632749438134
518,11.0,1.0,0.0,4.0,31.0312,753634.7,7.886,0.7000667452812195,0.062256060540676124,0.0012363857403480851,0.2010331898927689,0.002303778542684301,0.30968050884475107,0.007100614365705852,3.229134451278365,0.07404030224271403,0,3.734574814779797
520,20.0,0.0,1.0,0.0,33.5958,753635.1,8.229,0.7003821134567261,0.13400964438915253,0.0014002961781809974,0.022811541333794597,0.0006932169138132362,5.87464224482812,0.18878265660494767,0.17022313160948202,0.00547015012346371,0,4.0432219367081865
522,10.0,0.0,0.0,2.0,21.2859,753633.6,7.912999999999999,0.7022742033004761,0.0645097866654396,0.0011986476448056095,0.07464714348316193,0.0011007188020720953,0.8641963195817534,0.02049953114565412,1.1571444790276029,0.02744853079139277,0,2.561737414277285
523,21.0,1.0,1.0,4.0,28.4667,753634.5,8.039,0.7006974220275879,0.035368312150239944,0.001913435229750952,0.023103006184101105,0.0009157942981118225,1.530896536511318,0.1026744170381186,0.6532120075722746,0.043809728796317365,0,3.4259397277543906
524,11.0,1.0,0.0,1.0,10.5147,753632.3,7.849,0.6997514367103577,0.07180867344141006,0.0010979080974480588,0.06753544509410858,0.0007644608687876701,1.0632738607311594,0.020227179246588654,0.9404914734876968,0.0178914297780653,0,1.265433944061626
525,20.0,0.0,1.0,3.0,13.7204,753632.7,8.418,0.7006974220275879,0.07965121418237686,0.0013801766939261315,0.04146427661180496,0.0007459143628606777,1.9209599368652681,0.047980446143284214,0.5205730639192075,0.01300252409104347,0,1.651236829020622
527,21.0,1.0,1.0,2.0,17.6955,753633.2,7.947,0.6997514367103577,0.04987822845578194,0.0013672174358539376,0.011566697619855404,0.0005865216283327505,4.312227231579127,0.2485672037630193,0.23189872571576026,0.013367203236705451,0,2.1296362575387318
528,21.0,1.0,1.0,1.0,9.6171,753632.3,7.8839999999999995,0.7003821134567261,0.05252116173505783,0.001398314108523502,0.00998349953442812,0.0006943324041665396,5.260796733043208,0.3917705101799538,0.19008527619380786,0.014155613571685566,0,1.157408654876988
529,11.0,1.0,0.0,1.0,11.2841,753632.4,7.858,0.6988053917884827,0.04446851462125778,0.0014159064212498267,0.04149583727121353,0.0006865949902845603,1.0716379652883026,0.03845375409194378,0.9331509636568076,0.0334844031747845,0,1.35803048762074
530,20.0,0.0,1.0,4.0,10.2583,753632.3,8.458,0.7054276466369629,0.05213351920247078,0.0013886439219274642,0.049601778388023376,0.0008778736738706041,1.0510413315152165,0.033612407188068044,0.9514373697924576,0.030427062503151005,0,1.2345764528105774
531,10.0,0.0,0.0,0.0,33.2111,753635.1,7.955,0.7000667452812195,0.14252068102359772,0.0017200788214460114,0.02645372785627842,0.0008328926502286862,5.38754620134842,0.1816616635185567,0.18561325743243096,0.006258658739266907,0,3.9969236649286306
533,11.0,1.0,0.0,4.0,30.2619,753634.6,7.8870000000000005,0.7029048800468445,0.05108897760510445,0.001210058618980524,0.2805217504501343,0.002172838192506391,0.1821212705365107,0.004538402674322106,5.490846824503815,0.13683011237078646,0,3.641990306123667
534,20.0,0.0,1.0,1.0,28.082,753634.5,8.262,0.7025895118713379,0.07151156663894652,0.0016037478005241073,0.028291182592511174,0.0009145363796159037,2.5276980347182807,0.09944826836822712,0.3956168760132193,0.015564918244337363,0,3.379641455974834
535,21.0,1.0,1.0,3.0,20.9012,753633.6,7.99,0.7032201886177063,0.04830862581729889,0.0014479175810605293,0.13150443136692047,0.0015252916823454367,0.3673535964921921,0.011806100006772324,2.7221728861480035,0.08748586004457548,0,2.5154391424977276
536,20.0,0.0,1.0,2.0,20.1318,753633.5,8.357999999999999,0.6997514367103577,0.09299831092357637,0.0018255554141920433,0.3109797537326813,0.001602128090584861,0.2990494069382982,0.006069141873404714,3.343929052520497,0.06786430390257905,0,2.4228425989386135
537,20.0,0.0,1.0,1.0,28.8514,753634.6,8.26,0.6997514367103577,0.0668557733297348,0.0012735221244039793,0.06383895874023438,0.0008483374534277857,1.047256638407529,0.024323570572779632,0.9548757805160458,0.022177933835719383,0,3.472237999533948
539,20.0,0.0,1.0,4.0,12.3099,753632.5,8.44,0.7000667452812195,0.09036482125520706,0.002080318847776675,0.005279206205159426,0.0009911147485046163,17.117122867239498,3.2376279282757228,0.05842103300630636,0.011050079474626042,0,1.4814845224309026
541,21.0,1.0,1.0,1.0,8.7195,753632.0,7.8870000000000005,0.7000667452812195,0.07518523186445236,0.0015904491618445689,0.0019918237812817092,0.0007499373529834126,37.74692950802694,14.234429979673711,0.02649222103714021,0.009990260672169907,0,1.0493833656923497
543,11.0,1.0,0.0,3.0,22.1835,753633.8,7.882000000000001,0.7013281583786011,0.09661627560853958,0.0014230034004767693,0.05640852451324462,0.0007846707990665739,1.712795653533789,0.034699560131875376,0.5838408089936648,0.011828042193661941,0,2.669762703461923
544,11.0,1.0,0.0,4.0,25.3892,753634.2,7.877999999999999,0.7010127902030945,0.05012592673301697,0.0015099611980426998,0.2700636088848114,0.0018123543627917196,0.18560785342388308,0.005728196541164698,5.387703060797992,0.16627433305424116,0,3.0555655884209187
546,10.0,0.0,0.0,2.0,20.3883,753633.6,7.909,0.6988053917884827,0.07481221854686737,0.0017369480709535975,0.2410532236099243,0.0019826557443094212,0.3103556029100425,0.007644453451775098,3.2221103489787897,0.0793646782861227,0,2.453712125092647
548,21.0,1.0,1.0,2.0,12.9511,753632.5,7.879,0.7025895118713379,0.03402139246463776,0.0012778649100388714,0.0019187846919521692,0.0006695968314078823,17.730698294254392,6.223205593542991,0.0563993579612174,0.01979531737056389,0,1.5586523203644922
549,20.0,0.0,1.0,3.0,16.7979,753633.1,8.39,0.7003821134567261,0.06892658025026321,0.001578537955976283,0.021195597946643833,0.0008074301475278697,3.2519290290263902,0.14454304010701613,0.30750978606055085,0.013668317771731248,0,2.0216109683540933
550,10.0,0.0,0.0,3.0,13.7204,753632.6,7.907,0.7035355567932129,0.09001864492893219,0.0014121368205449554,0.04611410945653915,0.0009082315224109193,1.9520846437199757,0.0491519278720039,0.5122728685034669,0.012898620541107473,0,1.651236829020622
551,21.0,1.0,1.0,1.0,9.8736,753632.3,7.8839999999999995,0.7006974220275879,0.055302686989307404,0.0019882475680635878,0.017906291410326958,0.001035113080448257,3.088450071655436,0.2102467678569595,0.32378700539069794,0.022041855875296463,0,1.1882781810310203
552,20.0,0.0,1.0,0.0,31.8006,753634.9,8.249,0.6994360685348511,0.11269623786211015,0.0028490918724058127,0.06502234190702437,0.0016058304219835429,1.7331925390084346,0.06125453945218784,0.5769699427462938,0.0203912879413263,0,3.827171358338911
554,11.0,1.0,0.0,4.0,28.8514,753634.5,7.8870000000000005,0.6991207003593445,0.05730000883340836,0.0014393988339362858,0.04267003759741783,0.0007653080165638668,1.3428628625552428,0.041448936899517765,0.7446776792212181,0.022985294326917774,0,3.472237999533948
564,21.0,1.0,1.0,1.0,12.0535,753632.4,7.882000000000001,0.6997514367103577,0.04066898301243782,0.0013215925847395705,0.005883923266083002,0.0006202199490004518,6.911881949050577,0.7624129021967228,0.1446783969071348,0.015958703763204397,0,1.450627031179854
566,20.0,0.0,1.0,1.0,29.3643,753634.7,8.259,0.7013281583786011,0.07656247168779373,0.0018790141653132273,0.1671788990497589,0.0017122446900528206,0.4579673159888784,0.012179000492907282,2.183561937909745,0.05806877694027882,0,3.5339650169390286
568,10.0,0.0,0.0,4.0,10.0018,753632.3,7.903,0.7019588351249695,0.08217040449380875,0.0013711194971317525,0.051700081676244736,0.0009350850339410484,1.5893670150924455,0.03911141039211475,0.6291812970220946,0.015482999008534759,0,1.2037069266565448
570,10.0,0.0,0.0,2.0,23.4658,753633.9,7.915,0.7003821134567261,0.08899464458227158,0.001262793951240996,0.038287438452243805,0.0005539092944983413,2.32438230865915,0.047101939189131095,0.4302218255037671,0.008718136507589026,0,2.824086264426118
571,21.0,1.0,1.0,1.0,8.3348,753631.9,7.8870000000000005,0.7003821134567261,0.06376627832651137,0.0018905217250602554,0.002928726840764284,0.001012868945761077,21.772695711652933,7.55747269474625,0.04592908536653049,0.0159423441703844,0,1.0030850939127927
572,11.0,1.0,0.0,4.0,25.9021,753634.2,7.876,0.7000667452812195,0.07214540243148804,0.0019242478889142216,0.23381738364696505,0.0022502598101856145,0.3085544851550412,0.008749065042577945,3.2409186970577477,0.0918962771324406,0,3.1172926058260004
573,11.0,1.0,0.0,1.0,12.1817,753632.6,7.858,0.7000667452812195,0.04736468195915222,0.0016980148997521088,0.0068488470278680325,0.0008262325392246537,6.915716144107879,0.8703582742805135,0.14459818465105598,0.018198003479974082,0,1.4660557768053781
576,20.0,0.0,1.0,4.0,11.797,753632.5,8.442,0.7003821134567261,0.09585888683795928,0.0019532621504203414,0.02203398197889328,0.001132324088407984,4.350502189290348,0.2405052926192216,0.229858521267201,0.012707082656912156,0,1.4197575050258213
578,10.0,0.0,0.0,3.0,18.7213,753633.3,7.905,0.7000667452812195,0.09897815436124803,0.0017264544094105047,0.039839766919612885,0.000995004367702711,2.4844059595268777,0.07568305709118342,0.4025107073042268,0.012261780617576584,0,2.2530902923488942
579,11.0,1.0,0.0,3.0,24.3634,753634.1,7.88,0.7000667452812195,0.04963760823011398,0.0010807880088681482,0.0990588366985321,0.0017123731215489945,0.5010921779868786,0.013930983421268323,1.9956408100750396,0.055481287198799294,0,2.9321115536107563
580,21.0,1.0,1.0,3.0,24.3634,753634.1,8.013,0.7006974220275879,0.03160418197512626,0.0013594048058016093,0.07466230541467668,0.001489548562576213,0.4232950188129833,0.020070515038522342,2.362418539212274,0.11201397302407756,0,2.9321115536107563
581,10.0,0.0,0.0,0.0,31.8006,753634.9,7.941,0.6997514367103577,0.11813714355230333,0.0012788304643099795,0.04920493438839912,0.0005894784141433325,2.400920660106725,0.038765901556205816,0.41650689113381545,0.006725030696540007,0,3.827171358338911
582,11.0,1.0,0.0,4.0,25.1327,753634.0,7.877999999999999,0.7025895118713379,0.05895068868994713,0.002300479059560002,0.2706126272678375,0.002049638200802842,0.21784160364254168,0.008659641789479311,4.590491362893698,0.18248126242032056,0,3.0246960622668864
583,10.0,0.0,0.0,3.0,17.0544,753633.2,7.903,0.7010127902030945,0.07309739291667937,0.0015917692385033835,0.017059776932001114,0.0007712227208866182,4.2847801121925375,0.2150035292394684,0.233384204980427,0.01171085246516019,0,2.0524804945081265
584,21.0,1.0,1.0,4.0,31.2877,753634.7,8.052,0.7013281583786011,0.03808847442269325,0.0018724397889259164,0.07398135960102081,0.0013956702048489235,0.5148388003154203,0.027109216678649937,1.9423555477701795,0.10227616368311714,0,3.7654443409338296
585,20.0,0.0,1.0,1.0,28.5949,753634.5,8.26,0.6994360685348511,0.06461285054683685,0.0011902646557837152,0.04302876815199852,0.0007204620243945012,1.5016198074412186,0.037381092061144656,0.6659475288248989,0.016577995148662032,0,3.4413684733799146
587,20.0,0.0,1.0,3.0,15.5156,753633.0,8.398,0.6997514367103577,0.09262297302484512,0.001221050148466904,0.11088210344314577,0.0008445859925652813,0.8353284267585805,0.012718137768429656,1.1971339271673218,0.01822674019613548,0,1.8672874073898984
588,21.0,1.0,1.0,2.0,18.0802,753633.2,7.952999999999999,0.6994360685348511,0.04354686290025711,0.0014927649738222476,0.008030925877392292,0.0006589159075441497,5.422396317072862,0.4821619233508541,0.18442030820421912,0.016398736888473132,0,2.175934529318289
590,21.0,1.0,1.0,3.0,20.2601,753633.5,7.985,0.6997514367103577,0.06482682377099991,0.0018391022521415282,0.22439952194690704,0.0019708584245504354,0.28889020443785945,0.008579427476245191,3.4615226983755374,0.10279989591851156,0,2.4382833794671224
592,11.0,1.0,0.0,3.0,22.5682,753633.7,7.882000000000001,0.6991207003593445,0.08944357931613922,0.0015881395199217488,0.04424240067601204,0.0007259219676253027,2.021671020321349,0.048876143088663164,0.4946403197890464,0.011958479299757031,0,2.71606097524148
593,10.0,0.0,0.0,3.0,13.2075,753632.7,7.905,0.7010127902030945,0.09200837463140488,0.0013337640364265706,0.012995576485991478,0.0008175332326703954,7.0799763850864865,0.4570631466043479,0.1412434089619897,0.00911827291871725,0,1.5895098116155406
594,10.0,0.0,0.0,3.0,13.8487,753632.6,7.9079999999999995,0.7013281583786011,0.10132452100515366,0.0017194978366486488,0.07216571271419525,0.0008973118052734914,1.404053492916211,0.029538340553643738,0.7122235762705921,0.014983690188697297,0,1.6666776095491302
595,10.0,0.0,0.0,3.0,17.6955,753633.2,7.905,0.7032201886177063,0.08516322076320648,0.0013225792015653572,0.01478932984173298,0.0005777334924843889,5.758423246663302,0.2420724554181409,0.17365864875935375,0.007300258023606032,0,2.1296362575387318
596,20.0,0.0,1.0,1.0,28.3384,753634.4,8.259,0.7013281583786011,0.06828296929597855,0.0015766569941633773,0.035761617124080665,0.0006794683842151428,1.9093926613849659,0.05709524027549631,0.5237267431805547,0.015660636413521913,0,3.410498947225882
597,11.0,1.0,0.0,4.0,27.0562,753634.3,7.879,0.6981747150421143,0.07536080479621887,0.0015069053649208895,0.03066394478082657,0.0006914066042666677,2.4576356804340507,0.07406587685002652,0.40689513419799744,0.01226261692907278,0,3.2561874211646713
598,10.0,0.0,0.0,3.0,13.5922,753632.7,7.906000000000001,0.7029048800468445,0.08773239701986313,0.0016051830664581296,0.036877520382404334,0.0007254373597863954,2.379021043446392,0.0639122934691976,0.4203409645134287,0.011292441130402805,0,1.6358080833950976
599,11.0,1.0,0.0,5.0,31.9288,753634.8,7.896,0.7029048800468445,0.06539108604192734,0.0016156961647949494,0.0317024290561676,0.0007323643272793519,2.0626522316656906,0.06977013607553383,0.4848127011660381,0.016399006876785003,0,3.842600103964435
600,21.0,1.0,1.0,2.0,17.1826,753633.1,7.939,0.7003821134567261,0.044802889227867126,0.0014961010388302846,0.012049319222569466,0.000644870838890706,3.7182921624275056,0.2345591883914923,0.2689406739214234,0.016965451730206783,0,2.0679092401336505
601,20.0,0.0,1.0,0.0,33.0829,753635.1,8.237,0.7010127902030945,0.11931803077459335,0.0016491871690515669,0.02660478837788105,0.0008202442047961563,4.484832921046392,0.15152985297499647,0.22297374676037698,0.007533653908337988,0,3.981494919303106
602,21.0,1.0,1.0,5.0,32.6982,753635.0,8.062000000000001,0.6994360685348511,0.0402667298913002,0.0024816210279899305,0.016193747520446774,0.0011610664405588425,2.4865603122722555,0.2350933247188159,0.4021619725307146,0.03802264305880667,0,3.935196647523549
604,10.0,0.0,0.0,2.0,19.2342,753633.3,7.906000000000001,0.7000667452812195,0.0834045261144638,0.0013107101013344565,0.0983920618891716,0.0011794349687653599,0.8476753562539456,0.016754291521748444,1.179696911821536,0.023316692908603567,0,2.314817309753976
605,11.0,1.0,0.0,4.0,31.1595,753634.8,7.8870000000000005,0.6988053917884827,0.0502614863216877,0.0018640990115376774,0.13541272282600406,0.0028000363046629807,0.3711725550801473,0.01576103901990077,2.694164712108281,0.11440187204684175,0,3.750015595308305
606,10.0,0.0,0.0,2.0,22.8246,753633.8,7.915,0.7000667452812195,0.08438818156719208,0.001672984585665727,0.032548073679208755,0.0008164878917278671,2.592724300642653,0.08289879184495096,0.3856946917773448,0.01233205704186418,0,2.7469184664925286
608,10.0,0.0,0.0,3.0,17.8237,753633.2,7.905,0.7025895118713379,0.09516644477844237,0.0013932566985166484,0.015431787818670271,0.0006405822808015576,6.166909880869699,0.2714465409749109,0.16215576671585366,0.0071375490844606815,0,2.145065003164256
609,21.0,1.0,1.0,2.0,17.8237,753633.1,7.949,0.7035355567932129,0.049645937979221344,0.0012519659906440961,0.011029224842786787,0.0005411234973532836,4.5013079964264415,0.2483111064222937,0.222157648575457,0.012255151516346208,0,2.145065003164256
610,20.0,0.0,1.0,4.0,12.0535,753632.5,8.44,0.7066890001296997,0.09379955381155014,0.0015672864875241918,0.013540934771299362,0.000815481681922121,6.927110675576301,0.4329333244932936,0.14436033244362811,0.009022289606276206,0,1.450627031179854
612,11.0,1.0,0.0,2.0,18.7213,753633.3,7.874,0.7000667452812195,0.06803890317678453,0.0014118073693510705,0.022558322176337242,0.0005740441085944813,3.016133143454904,0.09903384841196844,0.3315503502124993,0.01088635864604717,0,2.2530902923488942
613,20.0,0.0,1.0,4.0,10.5147,753632.3,8.455,0.6994360685348511,0.0675881877541542,0.0013906014013687516,0.07316036522388457,0.0007246897543011247,0.9238361173747772,0.02109573101955675,1.0824430666790277,0.0247175092521105,0,1.265433944061626
614,20.0,0.0,1.0,2.0,23.7222,753633.9,8.302,0.7003821134567261,0.07126190513372421,0.00123236432504377,0.0443233922123909,0.0007785122318159504,1.6077719140323938,0.039629878203472316,0.6219787715360301,0.015331119262617971,0,2.854943755677167
616,10.0,0.0,0.0,3.0,14.618,753632.7,7.907,0.7032201886177063,0.11895933002233505,0.0017800427405894321,0.13045541942119598,0.0008486108931680346,0.9118772569980862,0.0148784138263625,1.0966388209878326,0.01789302899210862,0,1.7592621182052604
617,20.0,0.0,1.0,0.0,33.9805,753635.2,8.222999999999999,0.7025895118713379,0.1340121626853943,0.0018425666093958245,0.023328905925154686,0.0008229373898054483,5.744468391074183,0.21748700131365875,0.17408051222874008,0.0065907314679635185,0,4.089520208487744
619,21.0,1.0,1.0,4.0,28.3384,753634.4,8.039,0.7022742033004761,0.03417995199561119,0.001932114208319816,0.02067793533205986,0.0007856726370551048,1.6529673512721208,0.11258460703137647,0.6049726264892055,0.04120505185151364,0,3.410498947225882
621,10.0,0.0,0.0,2.0,20.773,753633.5,7.9110000000000005,0.7006974220275879,0.06948722153902054,0.001644303134868994,0.15370982885360718,0.0018217367491757523,0.4520675226644093,0.011964177845073587,2.212058928954174,0.058543171324955526,0,2.5000103968722036
624,10.0,0.0,0.0,0.0,33.8523,753635.1,7.957000000000001,0.7016434669494629,0.1364881992340088,0.0014669508762963405,0.023646948859095573,0.0006866397489501514,5.771915863111866,0.1787124540180547,0.17325269870806134,0.005364321948843385,0,4.07409146286222
625,11.0,1.0,0.0,1.0,8.8478,753632.1,7.847,0.6984900236129761,0.0768536925315857,0.0017731386101007079,0.002059970749542117,0.000751155407364573,37.30814748154479,13.631385496732051,0.026803796690646982,0.009793380538312135,0,1.0648241462208579
626,20.0,0.0,1.0,2.0,22.9529,753633.9,8.318999999999999,0.6997514367103577,0.09841948747634888,0.0013001507640134954,0.03719192370772362,0.0006064253124747577,2.6462596624414503,0.055532037481014665,0.3778918653347101,0.007930100559435169,0,2.762359247021037
627,11.0,1.0,0.0,3.0,20.0036,753633.3,7.876,0.7003821134567261,0.06534050405025482,0.0016430129815802796,0.1833322495222092,0.001626644602705462,0.3564048563225608,0.009503488053098006,2.805797907239961,0.07481622771921373,0,2.4074138533130895
631,20.0,0.0,1.0,2.0,19.8754,753633.5,8.36,0.6997514367103577,0.0921519547700882,0.0018546031566509527,0.2576141059398651,0.0021576032593294578,0.3577131556282063,0.007797666566220699,2.7955359881685835,0.06093893156187305,0,2.391985107687565
633,10.0,0.0,0.0,1.0,28.3384,753634.5,7.932,0.7029048800468445,0.12116947770118712,0.001639083679179715,0.05225798487663269,0.0007638361158654719,2.318678724165049,0.04617788634375395,0.4312801034391246,0.008589203580201005,0,3.410498947225882
634,21.0,1.0,1.0,2.0,14.7463,753632.9,7.881,0.7035355567932129,0.0449359230697155,0.0024432339106749213,0.06100365519523621,0.0016500635838693394,0.7366103379527422,0.04473285918285362,1.3575698690019684,0.08244247827111834,0,1.7747028987337685
635,10.0,0.0,0.0,1.0,29.8772,753634.6,7.936,0.7006974220275879,0.12126334011554718,0.0015210331397520688,0.5165752768516539,0.002959043236625528,0.2347447614113569,0.0032369647156691005,4.259945968496574,0.05874165075196911,0,3.59569203434411
636,11.0,1.0,0.0,3.0,21.4141,753633.6,7.882000000000001,0.7029048800468445,0.062019608914852135,0.0015646681319421835,0.08000202476978302,0.001059577334261817,0.7752254907712925,0.022089112528717345,1.2899472629635451,0.03675548674149435,0,2.5771661599028093
637,21.0,1.0,1.0,1.0,11.0276,753632.4,7.882000000000001,0.7003821134567261,0.05872968211770058,0.0014167901186082096,0.059734910726547234,0.0007714484137622378,0.9831718404427124,0.02690279793783121,1.0171161935941024,0.027831626486817144,0,1.3271609614667073
639,10.0,0.0,0.0,3.0,16.1568,753633.0,7.901,0.7035355567932129,0.09258949011564256,0.0019428753744111442,0.057143483310937875,0.0010100027911970537,1.6202983218896618,0.04445404626194045,0.617170299129704,0.016932509685630467,0,1.944455205323488
640,10.0,0.0,0.0,1.0,30.7748,753634.7,7.937,0.6994360685348511,0.10862099379301073,0.0012547291781261215,0.3510204553604126,0.0021839502870079765,0.3094434872220862,0.00406003065027479,3.2316078421204733,0.0424000744254185,0,3.7037173235287484
641,20.0,0.0,1.0,3.0,15.3874,753632.9,8.4,0.7000667452812195,0.08160947263240814,0.001572808783056365,0.10698097944259644,0.0008320492956345817,0.7628409560056227,0.01585378851576256,1.3108892386116575,0.027243635246538927,0,1.8518586617643742
643,21.0,1.0,1.0,1.0,9.3607,753632.1,7.886,0.6994360685348511,0.06453534215688705,0.0015066570005303859,0.0034946398809552197,0.0007366732561636992,18.466950631619035,3.916651238299629,0.05415079186315711,0.011484828775282507,0,1.126551163625939
645,10.0,0.0,0.0,3.0,15.3874,753632.8,7.904,0.7035355567932129,0.10330265760421753,0.001985727785996218,0.11931627988815308,0.0012047361626555148,0.8657884548617616,0.018798798592000798,1.1550165567403734,0.02507878627701889,0,1.8518586617643742
648,21.0,1.0,1.0,3.0,18.8496,753633.4,7.968,0.6991207003593445,0.056100569665431976,0.0017386397716030245,0.026303794234991074,0.0008895172875754137,2.132793815380567,0.0978314696449874,0.4688685764130294,0.021507049378167324,0,2.2685310728774026
649,10.0,0.0,0.0,1.0,29.6207,753634.7,7.934,0.7047969698905945,0.1102040708065033,0.0013995086315548011,0.4041829109191895,0.0020985409524044147,0.2726589072157408,0.0037407800161517227,3.6675860334493016,0.05031793269305772,0,3.5648225081900775
650,11.0,1.0,0.0,5.0,31.8006,753634.9,7.895,0.7016434669494629,0.05967340990900993,0.0017151884162730127,0.037451904267072685,0.0011710765240395989,1.5933344666128009,0.06767254369641021,0.6276146163622855,0.026656222180753062,0,3.827171358338911
653,10.0,0.0,0.0,0.0,32.8264,753635.1,7.95,0.6991207003593445,0.1119883731007576,0.0017085746140491865,0.02801156416535377,0.0007018426220972947,3.9979335834187686,0.11727946181809655,0.2501292177907733,0.007337545618353666,0,3.9506253931490733
654,10.0,0.0,0.0,4.0,8.4631,753632.1,7.909,0.7010127902030945,0.06905487924814224,0.0016369297940440474,0.00387662067078054,0.0009816108358467817,17.813163864247354,4.530246921216001,0.05613825862833336,0.01427709166387217,0,1.018525874441301
656,10.0,0.0,0.0,4.0,11.1559,753632.5,7.904,0.7003821134567261,0.0642080307006836,0.0017701397716394052,0.053043007850646966,0.0008160905691893598,1.2104900024047267,0.038216839832546916,0.826111738232804,0.026081487596850157,0,1.3426017419952159
659,21.0,1.0,1.0,5.0,31.9288,753634.8,8.055,0.7032201886177063,0.041394758969545364,0.0020143505498870107,0.02294875495135784,0.0009542653952200043,1.8037910578280023,0.11545794942091138,0.554387935154823,0.03548553691897306,0,3.842600103964435
660,21.0,1.0,1.0,2.0,14.8745,753632.9,7.885,0.6991207003593445,0.036287274211645126,0.0020237468951492315,0.05327502265572548,0.0011123046403777217,0.6811310892562393,0.04056147671413722,1.4681461700594949,0.08742836383352244,0,1.7901316443592927
662,11.0,1.0,0.0,2.0,15.5156,753632.9,7.8660000000000005,0.7003821134567261,0.06927428394556047,0.0016934698833433294,0.09192793071269988,0.0008738937928490588,0.753571666505381,0.019765568200173524,1.3270137990158355,0.03480648611518832,0,1.8672874073898984
663,20.0,0.0,1.0,3.0,16.4132,753632.9,8.391,0.7035355567932129,0.07141374051570892,0.0014018235800496578,0.03509553521871567,0.000856416064336694,2.03483833686131,0.06372649874482704,0.4914395320182911,0.01539076601467459,0,1.9753126965745367
664,10.0,0.0,0.0,2.0,21.0294,753633.5,7.9110000000000005,0.7010127902030945,0.07074563205242157,0.001409599012009531,0.12305759638547895,0.0019879589422536537,0.5748985363797475,0.014746743843824702,1.7394373732401591,0.044618373073408234,0,2.530867888123252
665,11.0,1.0,0.0,3.0,23.0811,753633.9,7.881,0.7000667452812195,0.06158896535634995,0.0014586028952939464,0.02571761235594749,0.0005119971778807132,2.3948166145410767,0.07409329296095961,0.4175685077212611,0.012919162822741241,0,2.777787992646561
667,21.0,1.0,1.0,2.0,18.3366,753633.3,7.957000000000001,0.7003821134567261,0.04382326453924179,0.0017188258440941743,0.009513065218925476,0.0008054380662529942,4.606639766545376,0.42984578847716826,0.21707796803697607,0.020255556123471498,0,2.2067920205693374
668,10.0,0.0,0.0,3.0,18.4649,753633.2,7.906000000000001,0.7016434669494629,0.11793471872806548,0.0018112201743960214,0.0295806098729372,0.00076331964312358,3.986892739353625,0.11972279166392495,0.2508218969949327,0.007531955254844209,0,2.222232801097846
669,10.0,0.0,0.0,2.0,21.4141,753633.7,7.912999999999999,0.7010127902030945,0.0661066398024559,0.0017214635424403324,0.06430750340223312,0.0014059734250366314,1.027977083622256,0.0349530602573669,0.9727843314136208,0.033076407922938755,0,2.5771661599028093
670,21.0,1.0,1.0,4.0,26.6715,753634.2,8.033999999999999,0.6997514367103577,0.03699181601405144,0.002098587200286728,0.02855217456817627,0.0008863297434713645,1.295586643522481,0.08378404118709429,0.7718511185644591,0.04991469017640216,0,3.2098891493851145
672,20.0,0.0,1.0,1.0,31.0312,753634.8,8.249,0.7000667452812195,0.10423610359430313,0.0014838390805863493,0.2753461599349976,0.002040052067915782,0.3785638543821011,0.0060752079099227925,2.6415622844717133,0.042391897428691865,0,3.734574814779797
673,10.0,0.0,0.0,3.0,12.8228,753632.6,7.906000000000001,0.6994360685348511,0.08433695137500763,0.0017360116588977714,0.0041368817910552025,0.00090541963345209,20.38659928774413,4.481608188839032,0.04905182987538158,0.010783116857513635,0,1.5432115398359838
674,21.0,1.0,1.0,3.0,21.1577,753633.6,7.9910000000000005,0.6997514367103577,0.04950188100337982,0.001931058399524024,0.09045100957155228,0.001126312493118132,0.547278369117824,0.02241050611405676,1.827223688032715,0.07482299674736563,0,2.5463086686517604
675,11.0,1.0,0.0,2.0,17.439,753633.1,7.87,0.6994360685348511,0.05370863899588585,0.0014429142928111868,0.013261605054140093,0.000800104719691737,4.049935040036407,0.26747240291389585,0.246917540680112,0.016307330185401068,0,2.0987667313846994
677,10.0,0.0,0.0,1.0,27.1844,753634.3,7.928,0.6994360685348511,0.093732587993145,0.0015744306320140706,0.030807342380285263,0.0006172935417674911,3.042540535827845,0.07955129447850542,0.3286726958028548,0.008593587530870144,0,3.2716161667901953
679,10.0,0.0,0.0,0.0,33.3394,753635.3,7.956,0.7019588351249695,0.136739581823349,0.001837759605865441,0.023610148578882214,0.0007762220849467329,5.791559564587151,0.20570249087664672,0.1726650635028537,0.006132654469633044,0,4.0123644454571386
680,10.0,0.0,0.0,1.0,28.082,753634.5,7.931,0.7003821134567261,0.10800983011722563,0.0015105467267197141,0.04079457372426987,0.0007002667056412386,2.6476518874118664,0.058623130043675115,0.3776931570024186,0.00836271383138771,0,3.379641455974834
682,11.0,1.0,0.0,1.0,9.3607,753632.2,7.85,0.7000667452812195,0.06856865435838701,0.001451762936149099,0.0039182077161967754,0.0006395432336071225,17.500004932087528,2.8803409483930693,0.057142841038086076,0.009405189632131241,0,1.126551163625939
683,21.0,1.0,1.0,3.0,24.8763,753634.0,8.02,0.6994360685348511,0.03445661440491676,0.0013930621776726939,0.1601446121931076,0.0014774569033452296,0.21515937335043064,0.008922386293015037,4.64771757059962,0.19273495223553644,0,2.993838571015838
684,21.0,1.0,1.0,2.0,16.0285,753633.0,7.917000000000001,0.6997514367103577,0.051847346127033234,0.0017133985116550626,0.052232425659894936,0.0011930320366700829,0.9926275770654592,0.039876048435033534,1.0074271792411171,0.0404705812354625,0,1.9290144247949799
685,10.0,0.0,0.0,0.0,33.724,753635.1,7.957000000000001,0.7035355567932129,0.15339742600917816,0.001598923736204444,0.0255933478474617,0.0005510063028143043,5.993644400233939,0.14336682379640406,0.1668433983105452,0.003990862068201372,0,4.058650682333711
687,21.0,1.0,1.0,3.0,22.8246,753633.8,8.001,0.6997514367103577,0.0393112488090992,0.0019476545814226876,0.021892447024583817,0.0011016181248546704,1.7956534856498765,0.12680302778539085,0.5569003195725614,0.03932643311239708,0,2.7469184664925286
688,10.0,0.0,0.0,3.0,14.1051,753632.7,7.907,0.7003821134567261,0.11533796787261966,0.0012453642496839707,0.09710864722728728,0.000539885485259308,1.187720879301982,0.014424607884175425,0.8419486576574249,0.01022528058313973,0,1.6975351008001789
689,20.0,0.0,1.0,3.0,15.1309,753632.8,8.402000000000001,0.7003821134567261,0.08409126847982408,0.0014800516364784587,0.1168367937207222,0.0009597960532462287,0.7197327639855425,0.01397954924786335,1.389404581865176,0.02698675223541911,0,1.8209891356103416
690,11.0,1.0,0.0,4.0,27.8255,753634.4,7.881,0.7029048800468445,0.09741326421499252,0.0014300987483401733,0.02844895981252193,0.000551157160184773,3.424141510162197,0.08323258326127493,0.29204400490814736,0.007098882123397447,0,3.348771929820801
691,20.0,0.0,1.0,3.0,15.9003,753632.9,8.396,0.7016434669494629,0.07586577534675598,0.0013178315802129846,0.06949405372142793,0.0008718803716112162,1.0916872924246093,0.023392227736566136,0.9160132273583821,0.019627955892464483,0,1.9135856791694554
692,20.0,0.0,1.0,2.0,20.9012,753633.4,8.351,0.7041662335395813,0.14633454382419586,0.0015053003426945112,0.2997075319290161,0.0016136614564159636,0.4882578121488595,0.005668945734800217,2.04809831019175,0.023779564588867732,0,2.5154391424977276
693,21.0,1.0,1.0,1.0,11.797,753632.4,7.882000000000001,0.7006974220275879,0.04224621504545212,0.0014123584234535995,0.01573818549513817,0.000755818487968036,2.6843129443672398,0.1570730083122394,0.3725348052649373,0.021798934690817687,0,1.4197575050258213
696,21.0,1.0,1.0,4.0,26.2868,753634.2,8.032,0.7006974220275879,0.03619920089840889,0.0012569925729203682,0.06504161655902863,0.0009845641028627414,0.5565544464221034,0.021082475031366624,1.7967694022186962,0.06806224674498403,0,3.1635908776055572
697,11.0,1.0,0.0,3.0,20.773,753633.5,7.876,0.6988053917884827,0.07991614937782288,0.0016187483548472765,0.2335292249917984,0.002035888720907452,0.3422104851357664,0.00754642654577221,2.9221781430901115,0.0644398803319594,0,2.5000103968722036
698,10.0,0.0,0.0,0.0,32.4418,753634.9,7.947,0.7003821134567261,0.10945474356412888,0.0017871490521814207,0.03569403663277626,0.0008048450340144966,3.0664714302338507,0.08536847276611037,0.3261077178611573,0.009078616404694687,0,3.9043391562725005
699,20.0,0.0,1.0,1.0,25.9021,753634.3,8.276,0.7000667452812195,0.058759454637765884,0.00201201332244623,0.16351500153541565,0.0019374961997872672,0.3593520722013949,0.013020659204118244,2.782786234886552,0.10083067277280748,0,3.1172926058260004
701,11.0,1.0,0.0,5.0,32.4418,753635.0,7.9,0.7025895118713379,0.07360385358333588,0.0013068340936883813,0.028037922456860542,0.0004415298682485349,2.6251536181606743,0.06230113291711883,0.3809300884649389,0.00904037611719355,0,3.9043391562725005
702,21.0,1.0,1.0,2.0,15.0027,753632.7,7.888,0.7003821134567261,0.03752214089035988,0.0019407674043898206,0.05646774172782897,0.0010900138913736202,0.6644880730526515,0.0366849956681139,1.5049179068120968,0.08308336767979033,0,1.8055603899848174
705,20.0,0.0,1.0,3.0,15.7721,753632.9,8.397,0.7025895118713379,0.0787651315331459,0.0015101214258917762,0.08512154966592789,0.0011224101685103406,0.9253253945948036,0.021531529850529463,1.0807009143393238,0.02514698519300997,0,1.898156933543931
706,20.0,0.0,1.0,3.0,14.1051,753632.9,8.412,0.6988053917884827,0.08685413748025894,0.0016903646402831802,0.07602711766958238,0.0008955496717932375,1.1424099734746138,0.025988926511167826,0.8753424980688175,0.019913351933738246,0,1.6975351008001789
707,21.0,1.0,1.0,5.0,31.6724,753634.9,8.055,0.7003821134567261,0.040494989603757865,0.0015808968000416274,0.03321714326739311,0.0006804450610991742,1.219099104272127,0.053746837510458965,0.8202778564069722,0.036163869292690366,0,3.8117426127133864
708,21.0,1.0,1.0,3.0,19.2342,753633.4,7.974,0.7006974220275879,0.05520675331354141,0.002353509843829289,0.0523284524679184,0.0011438258784246512,1.0550045092082103,0.050543256215852976,0.9478632472865052,0.0454103224650174,0,2.314817309753976
709,20.0,0.0,1.0,2.0,24.6198,753634.1,8.288,0.7000667452812195,0.07405472546815872,0.002063408321045,0.24550335109233856,0.002530062164507013,0.3016444587768796,0.008961270419618013,3.3151611803340963,0.09848699340294638,0,2.962969044861805
710,21.0,1.0,1.0,4.0,25.6457,753634.2,8.023,0.7006974220275879,0.02608915045857429,0.0014070520481728806,0.1203625500202179,0.0012814602767851875,0.21675471692974246,0.01191571820487326,4.613509750397422,0.25361977307737005,0,3.0864351145749516
712,11.0,1.0,0.0,2.0,16.9261,753633.1,7.867000000000001,0.6997514367103577,0.05577399209141731,0.0013148761324398002,0.01784985885024071,0.0006632904934541853,3.1246181025496007,0.13750475147432228,0.3200391110785757,0.014083928655157629,0,2.037039713979618
714,21.0,1.0,1.0,2.0,14.3616,753632.9,7.877999999999999,0.7041662335395813,0.040004648268222816,0.0020497248699780143,0.04655637592077255,0.0009949543488434304,0.8592732461886817,0.047702940938902816,1.163774159658192,0.06460744617691233,0,1.7284046269542115
715,20.0,0.0,1.0,1.0,29.6207,753634.6,8.257,0.6991207003593445,0.08577349036931993,0.001716860987993922,0.3260568678379059,0.002521462156667968,0.2630629771367395,0.0056448397645256256,3.8013711046849537,0.08157031827511953,0,3.5648225081900775
716,10.0,0.0,0.0,2.0,19.8754,753633.3,7.9079999999999995,0.6988053917884827,0.07907556742429732,0.0016965232868452519,0.2152050882577896,0.001162678462433539,0.3674428335522178,0.008129396351382939,2.7215117800301,0.06021140137892572,0,2.391985107687565
717,21.0,1.0,1.0,1.0,8.976,753632.1,7.886,0.6994360685348511,0.06193292140960693,0.001460643084766077,0.003816606942564249,0.0007494554253945794,16.227220235572986,3.2093894521215214,0.06162484920293496,0.012188048116023809,0,1.0802528918463823
718,20.0,0.0,1.0,0.0,32.8264,753634.9,8.238999999999999,0.7041662335395813,0.12352559715509415,0.0018694718527262368,0.031114552170038223,0.0007631235859401372,3.9700265162113815,0.11441558973766375,0.2518874863723342,0.007259360909340049,0,3.9506253931490733
719,21.0,1.0,1.0,2.0,18.5931,753633.3,7.962000000000001,0.7035355567932129,0.050067458301782615,0.0012310304979901133,0.01329059712588787,0.0004898434386169561,3.76713384865602,0.16690297485612146,0.26545380126505586,0.011760938394533006,0,2.2376615467233703
721,21.0,1.0,1.0,4.0,26.0303,753634.1,8.027000000000001,0.7006974220275879,0.031181946396827694,0.0022811283277453373,0.0996510535478592,0.001692765737839007,0.31291135704703826,0.023500186832349505,3.1957932413737082,0.2400096275142622,0,3.1327213514515244
722,10.0,0.0,0.0,4.0,9.7453,753632.2,7.906000000000001,0.7000667452812195,0.07731517404317856,0.001421147864408381,0.030100814998149875,0.0009289643482026088,2.568540886614887,0.09226455696412382,0.3893260976343316,0.013984982719174685,0,1.1728374005025122
726,20.0,0.0,1.0,3.0,17.6955,753633.3,8.384,0.7016434669494629,0.08798861503601074,0.0014528419255457616,0.016890330240130424,0.0005121642773602128,5.209407618742409,0.17986541461109198,0.19196040570950895,0.006627824215105163,0,2.1296362575387318
728,11.0,1.0,0.0,4.0,29.3643,753634.6,7.8870000000000005,0.6984900236129761,0.051032397896051414,0.0017943071486621156,0.11960543692111968,0.001494559314287253,0.4266728938894935,0.01592113410659379,2.3437157933426067,0.08745484887355848,0,3.5339650169390286
732,11.0,1.0,0.0,2.0,14.2333,753632.7,7.8660000000000005,0.6994360685348511,0.07718361914157867,0.0015276546021982126,0.07136093080043793,0.0008194527205351586,1.0815949046043696,0.02474953153610256,0.9245605686038104,0.0211562026154949,0,1.7129638464257033
734,20.0,0.0,1.0,3.0,13.0793,753632.6,8.427,0.7019588351249695,0.10366569459438324,0.001866885235557476,0.010066642425954342,0.0008863856861422211,10.297941479187434,0.9255224596624136,0.09710678605243983,0.008727424957580695,0,1.5740810659900164
735,10.0,0.0,0.0,1.0,25.7739,753634.2,7.928,0.7006974220275879,0.1319509744644165,0.0018429923744617065,0.3136836886405945,0.001799694917406777,0.4206497795159517,0.006351681000634321,2.3772745136125253,0.035896106682333985,0,3.101863860200476
738,21.0,1.0,1.0,4.0,27.5691,753634.3,8.035,0.7025895118713379,0.03998088836669922,0.001213238493601057,0.013531329110264778,0.0006500904978909758,2.9546904107424288,0.1678984808888421,0.3384449336432269,0.019231926978415456,0,3.317914438569752
741,11.0,1.0,0.0,2.0,14.1051,753632.7,7.865,0.7006974220275879,0.08634476363658905,0.002001136994531548,0.06381602585315704,0.0013036794199952698,1.3530263359750956,0.041800963182947286,0.739083913898337,0.02283356846244095,0,1.6975351008001789
743,21.0,1.0,1.0,2.0,15.7721,753632.9,7.9079999999999995,0.7003821134567261,0.04670288413763046,0.001329685560112052,0.05605190247297287,0.0008727946761590753,0.8332078319759026,0.027038449954462414,1.2001807491758203,0.03894709804388656,0,1.898156933543931
744,10.0,0.0,0.0,4.0,12.1817,753632.5,7.901,0.6994360685348511,0.07307668030261992,0.0018542795918331482,0.005328341852873564,0.000972313429228343,13.714713192286984,2.5267344044916613,0.07291439390525424,0.013433405794200277,0,1.4660557768053781
745,11.0,1.0,0.0,4.0,28.7231,753634.5,7.885,0.6991207003593445,0.07022533565759659,0.001707468536458865,0.046219538897275925,0.0008250190888104322,1.5193863316913252,0.04582908641662187,0.6581604554036211,0.01985202298951809,0,3.456797219005439
747,11.0,1.0,0.0,4.0,25.7739,753634.1,7.876,0.6997514367103577,0.0767759382724762,0.0017987546797807786,0.2646863162517548,0.00190895616971438,0.2900638739459853,0.007110503462048744,3.4475165293635173,0.08451096609870963,0,3.101863860200476
748,10.0,0.0,0.0,3.0,17.1826,753633.1,7.905,0.6994360685348511,0.07312560826539992,0.002413273658269945,0.015977870672941208,0.0009718627839155713,4.5766804452385115,0.3167136836861722,0.21849897801809173,0.015120482419035788,0,2.0679092401336505
749,11.0,1.0,0.0,4.0,29.749,753634.6,7.885,0.6994360685348511,0.04156405851244928,0.0014115996682167234,0.16003675758838656,0.001913143215898118,0.2597156999353345,0.00935094434990414,3.850364072133436,0.13863058788650304,0,3.5802632887185855
750,11.0,1.0,0.0,4.0,26.9279,753634.3,7.877999999999999,0.6981747150421143,0.08489637076854706,0.0013227106674973585,0.03875376656651497,0.0007504320317623747,2.1906611483256806,0.05444638045301065,0.456483194931493,0.011345368370020013,0,3.240746640636163
751,20.0,0.0,1.0,0.0,33.2111,753635.1,8.234,0.6994360685348511,0.1554003655910492,0.001448944201882576,0.02845466323196888,0.0005085414879557617,5.461332096050131,0.11008939976795484,0.18310551023316135,0.003691036428704447,0,3.9969236649286306
752,20.0,0.0,1.0,1.0,28.4667,753634.5,8.259,0.6994360685348511,0.06295590847730638,0.0018375145081021727,0.036934852600097656,0.0008552044438373525,1.704512243732087,0.06350369042542252,0.5866780973133207,0.021857410768483115,0,3.4259397277543906
753,10.0,0.0,0.0,1.0,30.903,753634.8,7.938,0.7022742033004761,0.1117825284600258,0.001377128155442391,0.3382306396961212,0.0027074062236819465,0.3304920233141956,0.004855523803397747,3.0257916362759216,0.04445433558949228,0,3.7191460691542724
754,21.0,1.0,1.0,1.0,11.1559,753632.3,7.882000000000001,0.6997514367103577,0.054340038448572166,0.0013876082211637495,0.053531862795352936,0.000730917699397289,1.015097095655139,0.029393992429980618,0.9851274368533234,0.028526166162207562,0,1.3426017419952159
755,20.0,0.0,1.0,1.0,27.4409,753634.3,8.266,0.7006974220275879,0.0733502060174942,0.001500891341394088,0.022537656128406525,0.0006238319213096797,3.2545623022903167,0.11202740392893223,0.3072609792402115,0.010576429834733558,0,3.302485692944228
756,11.0,1.0,0.0,5.0,32.0571,753635.0,7.897,0.7029048800468445,0.06984342634677887,0.001717438860182783,0.030010031536221508,0.0007825740609923565,2.3273359863843948,0.08341720802106763,0.4296758207024239,0.015400594296158985,0,3.8580408844929432
757,21.0,1.0,1.0,2.0,17.5673,753633.2,7.945,0.7003821134567261,0.04598728567361832,0.0017782198780761684,0.01133964117616415,0.0009415005169329933,4.055444520615279,0.3714381989670507,0.2465820935082803,0.02258445609221273,0,2.1142075119132073
758,11.0,1.0,0.0,5.0,32.6982,753635.0,7.901,0.7022742033004761,0.08248352259397508,0.0015259353275108175,0.0258681308478117,0.0005874061244074496,3.1886154851792363,0.0933935554774384,0.31361573844448315,0.009185707402837327,0,3.935196647523549
759,21.0,1.0,1.0,1.0,11.9252,753632.4,7.882000000000001,0.7006974220275879,0.04413910955190658,0.001402437037222303,0.010732279159128666,0.0007693807916076421,4.112743332283034,0.32249701783606083,0.2431467074909554,0.0190661273333003,0,1.4351862506513455
760,21.0,1.0,1.0,1.0,10.3865,753632.3,7.882999999999999,0.7000667452812195,0.060936059802770615,0.0010322607731402722,0.052127555012702935,0.0007704214026005793,1.168979818599225,0.02627997279023025,0.8554467614319367,0.019231399256199943,0,1.2500051984361018
761,11.0,1.0,0.0,5.0,32.8264,753635.0,7.901,0.7019588351249695,0.07737750560045242,0.001621964836069017,0.023622963577508926,0.0008772204753670728,3.275520674896286,0.13967490189769075,0.30529497422014085,0.013018402204225557,0,3.9506253931490733
762,20.0,0.0,1.0,2.0,24.3634,753634.0,8.292,0.7003821134567261,0.07857264578342438,0.001835840242830989,0.168390691280365,0.001232767832603922,0.4666092002235652,0.011424902834455495,2.143121051879973,0.05247421132818071,0,2.9321115536107563
763,10.0,0.0,0.0,2.0,21.1577,753633.6,7.9110000000000005,0.7003821134567261,0.07290157675743103,0.0012710531423431894,0.1057501658797264,0.0011471997430754046,0.6893755310071542,0.014156047469907344,1.4505881845545547,0.029787241171500025,0,2.5463086686517604
764,11.0,1.0,0.0,1.0,11.0276,753632.4,7.857,0.7010127902030945,0.047346308827400214,0.0013876098182813994,0.05438881367444992,0.0008353262210256309,0.8705155642996116,0.028803679638439893,1.1487445383065231,0.038009739313977935,0,1.3271609614667073
765,11.0,1.0,0.0,2.0,15.1309,753632.9,7.8660000000000005,0.7016434669494629,0.05326138064265251,0.001465543423763044,0.07823291420936583,0.0011971272625925613,0.6808052746202851,0.021434964198547898,1.4688487843425475,0.04624629432112365,0,1.8209891356103416
766,11.0,1.0,0.0,1.0,10.2583,753632.3,7.85,0.6991207003593445,0.05468635633587837,0.0013377975064828257,0.03600423783063888,0.0006478939170243918,1.5188866542077266,0.046126681636440986,0.65837697449624,0.01999408251775842,0,1.2345764528105774
767,11.0,1.0,0.0,2.0,15.0027,753632.7,7.867000000000001,0.6997514367103577,0.05326961353421211,0.0014671570534123106,0.0765092596411705,0.0010452869521407515,0.6962505425362544,0.0214058691277769,1.4362645899811692,0.04415722497537037,0,1.8055603899848174
768,21.0,1.0,1.0,3.0,19.106,753633.4,7.973,0.6988053917884827,0.05289619788527489,0.002518005516557539,0.03749249875545502,0.0014915992907598894,1.4108474932623338,0.08752697593921853,0.7087938312082745,0.04397256323330878,0,2.2993885641284515
770,10.0,0.0,0.0,1.0,27.0562,753634.4,7.9270000000000005,0.7054276466369629,0.1035078912973404,0.0017371735626217234,0.03192369639873505,0.0007790661311293011,3.2423529532576882,0.09603195264693136,0.3084179959480569,0.009134718770387788,0,3.2561874211646713
771,20.0,0.0,1.0,3.0,15.0027,753632.8,8.404,0.7003821134567261,0.08655805140733719,0.0020640078520081586,0.11327388882637025,0.0010307705434725977,0.7641483161226686,0.019503119901348228,1.3086464746452051,0.03340017711873743,0,1.8055603899848174
772,21.0,1.0,1.0,3.0,19.6189,753633.4,7.977,0.7032201886177063,0.06371882557868958,0.001727975505967143,0.12705637514591214,0.0012733314395380806,0.5015004206244241,0.014499028991012538,1.9940162737149616,0.057649602217972634,0,2.3611155815335327
776,20.0,0.0,1.0,1.0,26.6715,753634.2,8.269,0.7013281583786011,0.07184434682130814,0.0018283921917732434,0.043433934450149536,0.0009407557161694133,1.6541063509631186,0.05527789706555706,0.6045560489008103,0.020203408941656373,0,3.2098891493851145
777,21.0,1.0,1.0,4.0,29.236,753634.6,8.045,0.7013281583786011,0.0413002111017704,0.0015821669301303901,0.07581780105829239,0.0009293648015810732,0.5447297405792184,0.0219102570252939,1.835772724538019,0.07383891357186262,0,3.5185242364105207
778,21.0,1.0,1.0,4.0,28.2102,753634.5,8.038,0.7051122784614563,0.041835684329271317,0.002540519647805465,0.02006110548973084,0.0012067369665779196,2.0854127082222247,0.17825162297858538,0.479521389726488,0.04098731423026546,0,3.3950702016003578
779,21.0,1.0,1.0,3.0,21.0294,753633.5,7.9910000000000005,0.6997514367103577,0.04641063883900642,0.002011981223657944,0.11327128857374193,0.0016879283919327315,0.4097299450141962,0.01878258107598408,2.440631963000293,0.11188190728920944,0,2.530867888123252
780,11.0,1.0,0.0,2.0,12.5664,753632.4,7.862,0.7003821134567261,0.0628584772348404,0.0018371698739717847,0.004562458489090204,0.001019305638066525,13.777325839818205,3.1042401859220616,0.07258302602598497,0.016354055121096167,0,1.5123540485849352
781,10.0,0.0,0.0,4.0,11.6688,753632.5,7.905,0.7000667452812195,0.06869141757488251,0.0015543265614217715,0.018992898985743526,0.0007136727694840799,3.616689459910452,0.15863831074463045,0.27649595329778737,0.012127900790236288,0,1.4043287594002969
782,21.0,1.0,1.0,1.0,9.2324,753632.0,7.885,0.7003821134567261,0.07968658953905106,0.0016037342938088836,0.0037835799157619476,0.0007221810085338763,21.06116199821395,4.042279127811643,0.04748076103705974,0.009113005698783152,0,1.111110383097431
784,10.0,0.0,0.0,1.0,31.4159,753634.9,7.941,0.7003821134567261,0.106345497071743,0.0019062584038713921,0.11038529872894287,0.001560775762016539,0.9634027202560748,0.021994968705899086,1.037987519626473,0.023697777192522026,0,3.780873086559354
785,21.0,1.0,1.0,4.0,29.1078,753634.4,8.044,0.7010127902030945,0.03728076443076134,0.0014072224998733054,0.050900306552648544,0.0007988614023824966,0.7324271100843001,0.029941204414806476,1.3653235744986325,0.05581365254450059,0,3.5030954907849963
786,11.0,1.0,0.0,4.0,28.082,753634.4,7.885,0.7003821134567261,0.08391740173101425,0.0017480431670386766,0.028915381059050563,0.0007429507990162539,2.902171738966171,0.09599524497177547,0.34456954651354504,0.011397339993106074,0,3.379641455974834
788,10.0,0.0,0.0,2.0,22.4399,753633.8,7.915,0.7003821134567261,0.07013601064682007,0.0011275973894522536,0.038064513355493546,0.0006137533523188277,1.842556346164292,0.041954639052177715,0.5427242440003162,0.012357722361815371,0,2.7006201947129718
789,11.0,1.0,0.0,4.0,29.6207,753634.5,7.886,0.6991207003593445,0.03852745145559311,0.001623810415930243,0.13773679733276367,0.0016065861402774155,0.2797179272472348,0.012232373230512926,3.5750300663286705,0.15634000477554302,0,3.5648225081900775
790,10.0,0.0,0.0,1.0,30.6466,753634.8,7.936,0.6981747150421143,0.11665485799312593,0.002246027258729246,0.4316864311695099,0.0028771388285156155,0.2702305413609796,0.005505824962363551,3.700543968729941,0.07539690833887072,0,3.688288577903224
793,10.0,0.0,0.0,3.0,14.3616,753632.8,7.906000000000001,0.6991207003593445,0.11217372864484787,0.001891063725570137,0.11751953512430192,0.001144508066559052,0.9545113374231806,0.018583567890586985,1.0476564926925034,0.02039702913380248,0,1.7284046269542115
794,10.0,0.0,0.0,3.0,17.3108,753633.0,7.905,0.7010127902030945,0.07623821496963501,0.001178395402632862,0.01645747572183609,0.0006498251839905549,4.632436727127034,0.1964276036615339,0.21586911142123347,0.009153422865489416,0,2.083337985759175
795,11.0,1.0,0.0,2.0,17.1826,753633.0,7.8660000000000005,0.7000667452812195,0.05782675743103027,0.001447870908670541,0.014821149408817291,0.0005455583206504873,3.901637844405536,0.17369260912085413,0.25630261953550504,0.011410046879534085,0,2.0679092401336505
796,21.0,1.0,1.0,3.0,24.1069,753633.9,8.009,0.7000667452812195,0.03732506185770035,0.0013261219312657676,0.0419427789747715,0.0009672677519570996,0.889904359464386,0.03769401088719525,1.1237162616012784,0.047597668837593865,0,2.901242027456724
797,10.0,0.0,0.0,4.0,8.7195,753632.2,7.906000000000001,0.7006974220275879,0.09283897280693054,0.0017035206952517048,0.0029845025856047873,0.0007316016249330563,31.107017046901774,7.646705633490036,0.03214708753630232,0.007902375049124924,0,1.0493833656923497
798,20.0,0.0,1.0,1.0,26.0303,753634.2,8.276,0.7038509249687195,0.06273998320102693,0.0016333701334530946,0.1355050653219223,0.0021364424004744593,0.4630083978925377,0.014092122454026896,2.1597880395942535,0.0657353034356171,0,3.1327213514515244
800,20.0,0.0,1.0,2.0,21.6706,753633.7,8.341000000000001,0.7022742033004761,0.12431348860263824,0.0015907189315627864,0.08933375775814056,0.001147450464465101,1.3915622909225505,0.02522992578885767,0.7186167708935544,0.013028987576440441,0,2.6080356860568417
801,20.0,0.0,1.0,0.0,33.8523,753635.1,8.226,0.7006974220275879,0.13190901279449466,0.0021275136166213487,0.023676183074712757,0.001047309066504619,5.571379997284254,0.2623192822824956,0.17948874434833845,0.00845093291396262,0,4.07409146286222
803,20.0,0.0,1.0,2.0,23.9787,753633.9,8.297,0.7010127902030945,0.08029501885175705,0.0016591152186432464,0.0803087055683136,0.0013725179018498914,0.9998295736874392,0.02681025644920861,1.0001704553626398,0.026819397132152468,0,2.8858132818311995
804,20.0,0.0,1.0,1.0,25.5174,753634.1,8.28,0.6994360685348511,0.06176210194826126,0.002172078534890911,0.2665119171142578,0.0020117532540983533,0.2317423649081436,0.008335642238534188,4.315136770078155,0.15521303728807964,0,3.070994334046443
805,11.0,1.0,0.0,3.0,22.6964,753633.8,7.882000000000001,0.6991207003593445,0.07701770961284637,0.0014458445304731814,0.03735674172639847,0.000687059670073412,2.061681668517175,0.05418268089401758,0.4850409329774129,0.012747272526778446,0,2.731489720867004
806,21.0,1.0,1.0,3.0,21.5423,753633.6,7.994,0.7003821134567261,0.0555909238755703,0.0015052833450152885,0.06370268762111664,0.0011452561514293939,0.872662142705932,0.02836385943767598,1.1459188511366167,0.037245435123195024,0,2.5925949055283333
807,20.0,0.0,1.0,2.0,21.0294,753633.6,8.347000000000001,0.7035355567932129,0.1394963264465332,0.00170893237099652,0.2397351711988449,0.0023737127280720445,0.5818767673885863,0.009165586304579185,1.7185769497000458,0.027070620853671137,0,2.530867888123252
808,20.0,0.0,1.0,3.0,16.5414,753633.1,8.391,0.7016434669494629,0.08180447667837143,0.0015526054966178828,0.035472121089696884,0.0008765549477173122,2.3061625345582195,0.07185679897129545,0.4336207812826885,0.013511017043894144,0,1.9907414422000609
809,20.0,0.0,1.0,3.0,16.9261,753633.2,8.389,0.6988053917884827,0.08452879637479782,0.001174059232743295,0.021422650665044785,0.0004881152314645984,3.9457673887537634,0.10529164605865493,0.2534361257204879,0.006762868719503134,0,2.037039713979618
810,21.0,1.0,1.0,3.0,24.6198,753634.1,8.017000000000001,0.7022742033004761,0.03103363700211048,0.002167636524316445,0.10836634784936904,0.0017937860595342427,0.286377068324271,0.020556887193274764,3.4918997036022383,0.2506575987987271,0,2.962969044861805
811,21.0,1.0,1.0,4.0,30.903,753634.8,8.052999999999999,0.7013281583786011,0.04766826704144478,0.0017198977239091928,0.17142197489738464,0.00205844191682314,0.2780755913585735,0.010574186855775351,3.596144469618399,0.13674808132682836,0,3.7191460691542724
812,21.0,1.0,1.0,2.0,16.5414,753633.0,7.928,0.6988053917884827,0.040099136531353,0.0014656726029673053,0.021311279386281967,0.0007595537114781883,1.8815921749477291,0.09605832426187703,0.5314647952486197,0.02713213751390213,0,1.9907414422000609
814,11.0,1.0,0.0,1.0,9.2324,753632.1,7.849,0.7029048800468445,0.07234876602888107,0.0014411120620016534,0.002581050153821707,0.0007879085493158322,28.030747841825463,8.575049541916506,0.03567510954908853,0.010913580812148979,0,1.111110383097431
815,20.0,0.0,1.0,2.0,21.927,753633.8,8.335,0.7000667452812195,0.13506676256656647,0.0014799026242995688,0.078852578997612,0.0006044373214559861,1.7129022827605531,0.022904935336760184,0.5838044645421201,0.00780663534880608,0,2.63889317730789
816,21.0,1.0,1.0,1.0,11.5405,753632.5,7.882000000000001,0.7000667452812195,0.04996425285935402,0.0014423039375563668,0.03308732062578201,0.0008448305697469173,1.5100724964843877,0.05819639881463055,0.6622198618464399,0.025521166217322342,0,1.3888879788717885
817,21.0,1.0,1.0,5.0,33.724,753635.1,8.066,0.7029048800468445,0.035305947065353394,0.0016729236056248734,0.008388497866690159,0.0007675113665035012,4.208852124234255,0.4336684091762673,0.2375944724315865,0.024481073187437502,0,4.058650682333711
819,20.0,0.0,1.0,2.0,23.594,753633.8,8.302,0.6991207003593445,0.08252203464508058,0.0017477714402262849,0.043812241405248635,0.0007288199579695489,1.8835382988461884,0.050726134951800936,0.5309156711135509,0.014298249203336841,0,2.8395150100516426
820,20.0,0.0,1.0,2.0,20.5165,753633.5,8.356,0.7019588351249695,0.1133195459842682,0.0018471282765558763,0.34227973222732544,0.0017886299729044355,0.3310729070835164,0.00566708388408986,3.02048273538656,0.05170259681672719,0,2.469140870718171
821,11.0,1.0,0.0,1.0,10.0018,753632.2,7.851,0.7000667452812195,0.06490931659936905,0.001789582727231471,0.027831733226776127,0.0008357931824678022,2.3322053308890456,0.09507698283061526,0.42877871290123337,0.01748001592514298,0,1.2037069266565448
824,10.0,0.0,0.0,1.0,27.6973,753634.5,7.93,0.7073196768760681,0.10713787376880646,0.0012485332427042731,0.029318613931536674,0.0005794966689215923,3.6542612150420655,0.08384749634886017,0.2736531247092276,0.006279006350301918,0,3.3333431841952765
825,10.0,0.0,0.0,2.0,25.0045,753634.1,7.928,0.7060583233833313,0.10667913407087326,0.0011806676486763857,0.4454468786716461,0.0011831871118287382,0.2394878922240917,0.00272578978795667,4.1755764381787115,0.04752534046009298,0,3.009267316641362
826,20.0,0.0,1.0,2.0,22.1835,753633.6,8.33,0.6997514367103577,0.12036234140396118,0.0015863736697599394,0.06565691530704497,0.0008056334788815793,1.833201283384788,0.03301154784271052,0.545493835872523,0.009823032540955129,0,2.669762703461923
828,11.0,1.0,0.0,2.0,16.5414,753633.0,7.8660000000000005,0.6994360685348511,0.06130564585328103,0.0014435501677480286,0.03219388797879219,0.0007743288844241445,1.904263501620751,0.06409626149416127,0.5251374083202681,0.017675781012141442,0,1.9907414422000609
829,20.0,0.0,1.0,3.0,18.8496,753633.3,8.372,0.7003821134567261,0.0881202295422554,0.0011992228514708355,0.03612380847334862,0.0005839003704684379,2.4393947722114806,0.051544230620622696,0.4099377482445905,0.008661954217628413,0,2.2685310728774026
832,10.0,0.0,0.0,2.0,24.2351,753633.9,7.92,0.6978593468666077,0.1096440851688385,0.001508121072757171,0.18083609640598294,0.0017930453459351473,0.6063174739333232,0.01028070183335921,1.649300973486326,0.027965500370432415,0,2.916670773082248
833,11.0,1.0,0.0,2.0,18.4649,753633.3,7.875,0.7029048800468445,0.057922437787055976,0.0015218609118343588,0.011918478645384312,0.0007471918085025531,4.859885184212474,0.330350701231692,0.2057661780258799,0.013986956198355063,0,2.222232801097846
834,21.0,1.0,1.0,2.0,16.9261,753633.1,7.936,0.6988053917884827,0.037919886410236366,0.0013772375241076962,0.013913718983530998,0.0006502828284363275,2.7253595142406075,0.16131382712541642,0.3669240680999253,0.021718208324569804,0,2.037039713979618
835,21.0,1.0,1.0,3.0,19.3625,753633.4,7.975,0.7003821134567261,0.04793374240398407,0.0022496165425988255,0.057619508355855935,0.0014334076721459507,0.831901273921795,0.04418848327849143,1.2020657154252747,0.06385067847691628,0,2.330258090282484
837,10.0,0.0,0.0,1.0,26.415,753634.3,7.925,0.6994360685348511,0.09294434636831284,0.0018822525534727872,0.08754123747348785,0.0016019742667009768,1.0617207278622414,0.028979263154259995,0.9418672667467696,0.02570790855180489,0,3.1790196232310812
839,21.0,1.0,1.0,4.0,25.5174,753634.1,8.023,0.6997514367103577,0.02629045397043228,0.0015532120924053071,0.13648349046707153,0.0015629143230690822,0.19262735646972048,0.011592027685353123,5.1913706252683385,0.3124089595368514,0,3.070994334046443
841,21.0,1.0,1.0,3.0,20.3883,753633.5,7.987,0.7003821134567261,0.06322242319583893,0.0018320053572585262,0.22491222620010376,0.002073826900474305,0.2810982055710485,0.008547856387657711,3.5574755732378613,0.10817852871334536,0,2.453712125092647
843,10.0,0.0,0.0,3.0,12.9511,753632.7,7.906000000000001,0.6997514367103577,0.08896226435899733,0.0012905002256225098,0.006588778924196959,0.0005899799503089648,13.50208671174076,1.224781594670966,0.07406262612211255,0.006718260907662743,0,1.5586523203644922
844,21.0,1.0,1.0,2.0,12.6946,753632.6,7.879,0.7000667452812195,0.032759428024291985,0.001290050934043119,0.002078068209812045,0.000745758499453664,15.764366092321376,5.691332892242787,0.06343420307189436,0.02290134372178349,0,1.5277827942104594
845,11.0,1.0,0.0,4.0,28.4667,753634.5,7.8839999999999995,0.6994360685348511,0.07858450710773468,0.0013753157305243626,0.0370333194732666,0.0005690044883736577,2.1219946854740583,0.04941840738102283,0.4712547146538201,0.010974889630219508,0,3.4259397277543906
846,10.0,0.0,0.0,3.0,18.5931,753633.3,7.906000000000001,0.7003821134567261,0.1071804016828537,0.0017401227023388262,0.030260045081377033,0.0007646466880509969,3.5419775943696736,0.10638450799566404,0.2823281552061762,0.008479822665359795,0,2.2376615467233703
847,11.0,1.0,0.0,1.0,9.8736,753632.3,7.852,0.7010127902030945,0.06868305802345276,0.0019453808273704484,0.01922212541103363,0.0009099505240022726,3.573125060563189,0.19711229574246766,0.2798670584013597,0.01543893299259116,0,1.1882781810310203
848,20.0,0.0,1.0,2.0,22.5682,753633.7,8.325,0.6994360685348511,0.10154188424348833,0.0021895577318934837,0.05006043985486031,0.0007755182781922786,2.0283857780292704,0.05385576776169232,0.4930028650524139,0.013089742638556695,0,2.71606097524148
850,20.0,0.0,1.0,4.0,8.7195,753631.9,8.476,0.7003821134567261,0.06029858440160751,0.0015632183490888985,0.0011669050436466932,0.0007278464138522302,51.673942734164974,32.25897961747484,0.019352113407418308,0.012081126365304758,0,1.0493833656923497
851,21.0,1.0,1.0,2.0,18.2084,753633.1,7.955,0.7000667452812195,0.043316226452589035,0.0015010632543021492,0.008294073864817621,0.0007745217340798575,5.222551325028683,0.5201926434926668,0.19147729486306345,0.01907211130818226,0,2.1913632749438134
852,20.0,0.0,1.0,4.0,12.1817,753632.5,8.44,0.6997514367103577,0.09068156033754347,0.0020175600881245084,0.008031106553971767,0.0008390083674606332,11.291290898474893,1.2060535032788202,0.08856383286830996,0.009459743961521022,0,1.4660557768053781
854,11.0,1.0,0.0,1.0,11.1559,753632.4,7.858,0.7000667452812195,0.05195965990424156,0.0012211752718875324,0.05227205529808998,0.000727321863377397,0.9940236634647914,0.02714913958517169,1.0060122678713477,0.027476576754353863,0,1.3426017419952159
857,10.0,0.0,0.0,0.0,32.9547,753635.0,7.952000000000001,0.6988053917884827,0.11102668941020966,0.0015019795644049241,0.02475264668464661,0.000758576733994474,4.485447185697378,0.15025942126884215,0.2229432113677924,0.007468445514810649,0,3.966066173677582
859,11.0,1.0,0.0,2.0,12.6946,753632.5,7.8629999999999995,0.6991207003593445,0.0673544853925705,0.00201037219350254,0.00345091731287539,0.0011523791547948968,19.517849686305308,6.5436600443972806,0.05123515223614257,0.01717737475924394,0,1.5277827942104594
861,10.0,0.0,0.0,4.0,10.5147,753632.3,7.904,0.7022742033004761,0.07056939601898192,0.0016392967475363787,0.07422175258398056,0.0010012488676410737,0.9507912917999874,0.025540599136800853,1.0517555310239046,0.028252747621341875,0,1.265433944061626
862,11.0,1.0,0.0,4.0,30.5183,753634.8,7.886,0.6997514367103577,0.05427874252200127,0.001810300925195404,0.284915953874588,0.002175370746616709,0.19050790867924947,0.006518173443462621,5.249125912581718,0.17959733725484114,0,3.6728477973747156
863,11.0,1.0,0.0,3.0,22.8246,753633.8,7.881,0.6991207003593445,0.07700927555561066,0.001942332416167129,0.03443335369229317,0.0008447872432106485,2.2364732823816342,0.07869298861739807,0.4471325492138649,0.015732893785471408,0,2.7469184664925286
864,11.0,1.0,0.0,1.0,9.7453,753632.1,7.852,0.7029048800468445,0.07118318229913713,0.0015740783069835792,0.016892513260245327,0.0007737102764206155,4.213889384160433,0.2143212264532739,0.23731045332108025,0.012069768038320184,0,1.1728374005025122
867,10.0,0.0,0.0,3.0,16.5414,753633.0,7.901,0.7000667452812195,0.07263638079166412,0.001626017488985144,0.029007783159613613,0.0008131890826277084,2.5040307420938284,0.08983142811345354,0.3993561193916561,0.014326793169001385,0,1.9907414422000609
868,21.0,1.0,1.0,2.0,17.439,753633.1,7.943,0.7000667452812195,0.049258530139923096,0.0014202987717512696,0.011186168529093266,0.0006758958147456518,4.403521188851238,0.2948139439601617,0.2270909931197295,0.015203649181695606,0,2.0987667313846994
870,10.0,0.0,0.0,1.0,29.3643,753634.5,7.932,0.6981747150421143,0.11101090162992476,0.0017019608628676608,0.27066004276275635,0.002858655058776417,0.4101488365138181,0.007635882829196539,2.438139306939884,0.04539168324185695,0,3.5339650169390286
872,20.0,0.0,1.0,4.0,10.8994,753632.3,8.453,0.6988053917884827,0.06970582157373427,0.002404020302616485,0.07776997238397597,0.0010938729202829664,0.8963076549593417,0.03338389366084787,1.1156883403448807,0.04155495125656479,0,1.311732215841183
873,10.0,0.0,0.0,2.0,20.2601,753633.5,7.91,0.7000667452812195,0.07062427699565887,0.0016055280553892335,0.2392038404941559,0.0017262995351909965,0.2952472537638221,0.007042060246207155,3.3869917069573576,0.08078449282673847,0,2.4382833794671224
874,21.0,1.0,1.0,2.0,12.5664,753632.5,7.88,0.7029048800468445,0.03233479708433151,0.0011909101808751175,0.0016285321908071635,0.0005614287027866045,19.855178342102725,6.883929962173344,0.050364694930969664,0.017461793920824812,0,1.5123540485849352
875,11.0,1.0,0.0,3.0,20.6448,753633.5,7.876,0.7035355567932129,0.05462762340903282,0.0016634188696618387,0.1798151135444641,0.0011057696071583704,0.3037988427792788,0.009437476899189608,3.291651774745361,0.10225479234924413,0,2.484581651246679
876,10.0,0.0,0.0,4.0,10.6429,753632.5,7.904,0.7000667452812195,0.06512176990509032,0.0011410541236686748,0.06961476057767868,0.0007306374998056469,0.9354592239446848,0.01910650227334242,1.068993681823091,0.021833907549506745,0,1.2808626896871502
877,11.0,1.0,0.0,3.0,19.6189,753633.4,7.877000000000001,0.7035355567932129,0.0692092552781105,0.0014229050585742953,0.11818920075893402,0.0015725429065398565,0.5855801954298174,0.01434040967562554,1.7077080266794156,0.041820459264271616,0,2.3611155815335327
879,10.0,0.0,0.0,2.0,23.594,753634.0,7.916,0.7006974220275879,0.09103070944547652,0.0011833242358901726,0.043168224394321435,0.0006299382485032072,2.108743426969657,0.041210892363907486,0.474216060242586,0.009267541402121791,0,2.8395150100516426
881,20.0,0.0,1.0,0.0,31.9288,753634.7,8.248,0.6991207003593445,0.13178925216197968,0.001882802247034258,0.05527805909514427,0.0009049005072223988,2.3841150416505177,0.05180057871096514,0.41944284672928456,0.009113395040580664,0,3.842600103964435
882,21.0,1.0,1.0,2.0,16.6697,753632.9,7.93,0.7035355567932129,0.043263260275125504,0.0013494957266828786,0.02072418108582497,0.0006951413585939963,2.0875739357786705,0.09562096745390206,0.4790249499005158,0.02194165598592749,0,2.0061822227285693
883,11.0,1.0,0.0,1.0,11.6688,753632.5,7.857,0.7022742033004761,0.05265290290117264,0.0011711499114368939,0.026188695803284645,0.0007183476739878671,2.010520237306693,0.07100101450809178,0.4973837027075176,0.01756497986776435,0,1.4043287594002969
884,20.0,0.0,1.0,1.0,25.7739,753634.2,8.277000000000001,0.6997514367103577,0.06723475456237793,0.00149185532034263,0.21911901235580444,0.002017170734871997,0.3068412632912129,0.0073711414687806735,3.2590140885026044,0.07829016748735937,0,3.101863860200476
886,21.0,1.0,1.0,5.0,32.9547,753634.9,8.064,0.6981747150421143,0.03012722916901112,0.0012037734571239671,0.010285822674632072,0.0006189102616695097,2.9290053039037813,0.2115601918827398,0.34141283345141066,0.024660032011530657,0,3.966066173677582
887,20.0,0.0,1.0,3.0,12.6946,753632.6,8.435,0.7000667452812195,0.08439052104949951,0.0017803524507619215,0.0032726973295211788,0.0008326880637983372,25.78622846917729,6.583428128297932,0.038780390129379214,0.009900940399612777,0,1.5277827942104594
888,21.0,1.0,1.0,4.0,31.0312,753634.7,8.052999999999999,0.7000667452812195,0.04394034668803215,0.0015860796428462172,0.14042207598686218,0.002391699255691613,0.3129162304376072,0.012489365386326959,3.1957434697507368,0.12755109512494128,0,3.734574814779797
889,20.0,0.0,1.0,1.0,29.4925,753634.6,8.259,0.7019588351249695,0.08649305999279022,0.0020683320672436932,0.2449860721826553,0.002340555300341413,0.3530529683675373,0.009091509792896307,2.8324361769958952,0.07293840740096645,0,3.549393762564553
893,10.0,0.0,0.0,3.0,16.4132,753633.1,7.901,0.7006974220275879,0.07636578381061554,0.002008900034331413,0.03344539925456047,0.0012071768228770193,2.283297120461273,0.10197917562356104,0.4379631503227137,0.019560801186656433,0,1.9753126965745367
894,11.0,1.0,0.0,4.0,26.5433,753634.1,7.877999999999999,0.7044816017150879,0.07115598022937775,0.00116787227025499,0.06265970319509506,0.0010482094462380255,1.1355939559405344,0.026613336884131044,0.8805964445027085,0.02063731469679097,0,3.1944604037595896
896,11.0,1.0,0.0,4.0,26.2868,753634.2,7.877000000000001,0.7035355567932129,0.07546691596508026,0.0018908252282731374,0.12671533226966858,0.0016651682710745856,0.5955626254009715,0.01684969116517121,1.679084545184035,0.04750475402568268,0,3.1635908776055572
897,21.0,1.0,1.0,3.0,18.9778,753633.3,7.971,0.7035355567932129,0.055048037320375436,0.0020058607533475666,0.030598612502217293,0.0009277760874127694,1.7990370418392811,0.08528097946633514,0.5558529239495982,0.026349475130975592,0,2.283959818502927
898,20.0,0.0,1.0,2.0,19.106,753633.3,8.368,0.6988053917884827,0.10586830228567123,0.0014923161163284016,0.0915079265832901,0.0012688424762229856,1.1569304019724498,0.022875656253634982,0.8643562294629831,0.01709067023580049,0,2.2993885641284515
899,20.0,0.0,1.0,1.0,28.9796,753634.6,8.26,0.7000667452812195,0.06479636579751967,0.001495008172075254,0.07143460959196091,0.0007400017430843493,0.9070724424426856,0.022941007285908692,1.102447779481721,0.027882296229082133,0,3.487666745159472
904,20.0,0.0,1.0,2.0,22.6964,753633.7,8.323,0.7016434669494629,0.1078656166791916,0.001812087098875089,0.04714827984571457,0.0009691346637007428,2.2877953773110087,0.06073363623028623,0.4371020284057762,0.011603658199501559,0,2.731489720867004
907,11.0,1.0,0.0,2.0,17.0544,753633.0,7.865,0.7000667452812195,0.05692761018872261,0.0010820391665476027,0.015670249238610268,0.0006120699910653004,3.632846505622733,0.1578057178245583,0.275266240523031,0.011957176448653257,0,2.0524804945081265
909,21.0,1.0,1.0,4.0,27.3126,753634.3,8.033999999999999,0.7003821134567261,0.03634166717529297,0.0019845265476494613,0.01326088048517704,0.0008029827096172105,2.7405169072985425,0.22345904649372755,0.3648946654322041,0.02975315123616768,0,3.2870449124157197
910,11.0,1.0,0.0,4.0,26.1586,753634.2,7.877000000000001,0.7013281583786011,0.07304795831441879,0.0018378655001844602,0.15570363402366638,0.001461204462135875,0.4691474208194509,0.01259798705658322,2.13152615920454,0.0572377418541997,0,3.148162131980033
911,11.0,1.0,0.0,3.0,21.5423,753633.5,7.882999999999999,0.6988053917884827,0.057583205401897423,0.0015879733318032536,0.05688533559441567,0.0009986597304673917,1.012268008972602,0.033091928732842564,0.9878806710635324,0.032294685274670096,0,2.5925949055283333
912,11.0,1.0,0.0,4.0,26.0303,753634.2,7.877000000000001,0.7010127902030945,0.06798690557479857,0.0018242145707406086,0.183288648724556,0.0026032907051988905,0.3709280746401732,0.01126107328490055,2.6959404487516117,0.08184654934671677,0,3.1327213514515244
913,11.0,1.0,0.0,4.0,25.5174,753634.2,7.877000000000001,0.7022742033004761,0.06397715210914612,0.0021257133639379115,0.29879075288772583,0.002220492493838392,0.21412025469605575,0.007290172246383392,4.6702727932932016,0.1590092125989457,0,3.070994334046443
914,20.0,0.0,1.0,3.0,17.8237,753633.2,8.382,0.7016434669494629,0.10067152976989746,0.0012776034033471402,0.01812203601002693,0.0005941818409234007,5.555199742136914,0.19531066832251395,0.18001152909316112,0.006328876311370708,0,2.145065003164256
915,10.0,0.0,0.0,2.0,23.8505,753633.9,7.917000000000001,0.7032201886177063,0.10607241094112396,0.0017453729236135125,0.08003527671098709,0.0010805728548262427,1.3253207248118697,0.028208932271122495,0.7545343412191421,0.016059967771731763,0,2.870384536205675
916,20.0,0.0,1.0,4.0,9.4889,753632.1,8.467,0.6994360685348511,0.0525064617395401,0.0013744112978627482,0.008800433948636055,0.0006122432264390735,5.9663491648247495,0.443485727655337,0.16760668415043609,0.012458401314925007,0,1.1419799092514635
917,11.0,1.0,0.0,4.0,25.261,753634.1,7.879,0.7000667452812195,0.051502510905265815,0.0015955414595643252,0.2477226406335831,0.002590986704569663,0.2079039314837812,0.006798007651460636,4.809913852341032,0.15727375109129016,0,3.0401368427953943
919,21.0,1.0,1.0,3.0,23.594,753633.8,8.005,0.7000667452812195,0.030838938429951668,0.0010855939156139349,0.017375225201249126,0.0005952951443931048,1.7748799266057642,0.0871863703536465,0.5634183952445588,0.027676466523450825,0,2.8395150100516426
920,10.0,0.0,0.0,4.0,9.8736,753632.2,7.904,0.6997514367103577,0.08926890790462494,0.0013635274995264413,0.040527887642383575,0.000745747614393591,2.2026538538679867,0.05267512519379354,0.4539977982668237,0.010857080797973095,0,1.1882781810310203
921,10.0,0.0,0.0,4.0,10.13,753632.3,7.902,0.6991207003593445,0.07612398266792297,0.0019358964506913802,0.061225544661283486,0.0011933567296425693,1.2433369615421428,0.039837893673598655,0.8042871972209966,0.02577025282525609,0,1.2191356722820692
922,21.0,1.0,1.0,3.0,19.8754,753633.4,7.982,0.6988053917884827,0.04372381418943405,0.0016151545769626484,0.1319638341665268,0.0013921531351683654,0.33133179606056634,0.012728706756871915,3.018122654963073,0.11594660907302183,0,2.391985107687565
923,20.0,0.0,1.0,3.0,16.285,753633.1,8.392000000000001,0.7000667452812195,0.07523329555988313,0.001947445979556172,0.05073092132806778,0.0010314984296749196,1.4829869750120026,0.04881427921433551,0.6743147558608238,0.022195871794942992,0,1.9598839509490125
924,11.0,1.0,0.0,2.0,13.3357,753632.6,7.864,0.6984900236129761,0.05812760069966316,0.0011855905537155485,0.00800707284361124,0.000561929516132468,7.259531895734228,0.5305482795037355,0.1377499285577366,0.010067176320420042,0,1.604938557241065
925,21.0,1.0,1.0,1.0,11.6688,753632.4,7.881,0.6997514367103577,0.047070056200027466,0.0015428374999785135,0.021840905770659447,0.0008847376114664563,2.1551329736178,0.1123004990933656,0.464008491467378,0.02417873319801348,0,1.4043287594002969
926,10.0,0.0,0.0,3.0,15.9003,753633.0,7.902,0.7025895118713379,0.09993668645620346,0.0015565763001991898,0.07944539934396744,0.0010589862810415367,1.2579291850937369,0.02578852906580017,0.7949573090837249,0.01629724464167534,0,1.9135856791694554
928,20.0,0.0,1.0,3.0,18.4649,753633.3,8.375,0.6988053917884827,0.10033395141363144,0.0012972420232845664,0.02454853802919388,0.0005696683988224329,4.087166058292808,0.10857365284684034,0.2446683070219309,0.006499499029486258,0,2.222232801097846
930,20.0,0.0,1.0,1.0,30.0054,753634.6,8.256,0.7032201886177063,0.0956037938594818,0.001757470115116555,0.4792847037315369,0.0026085752443644823,0.19947182356362586,0.003824200517192961,5.013239374537669,0.0961119834692034,0,3.6111207799696348
931,11.0,1.0,0.0,3.0,19.3625,753633.3,7.877999999999999,0.6994360685348511,0.06513074040412903,0.0019266517007404962,0.07292170822620392,0.0015616077034837689,0.8931598283750125,0.032617446314303376,1.1196204399601908,0.0408875975302652,0,2.330258090282484
933,11.0,1.0,0.0,5.0,31.5442,753634.9,7.89,0.7010127902030945,0.06819108128547667,0.0012399391464419155,0.07741930335760118,0.0013572310720513436,0.8808020523060099,0.02224727876656336,1.1353288714324858,0.0286761115376138,0,3.796313867087862
934,10.0,0.0,0.0,1.0,25.6457,753634.1,7.928,0.7025895118713379,0.11879432946443558,0.0013606670783016526,0.3610491156578064,0.002032689473705745,0.3290253993504473,0.004199295794122141,3.039279040384639,0.03878980685578322,0,3.0864351145749516
936,20.0,0.0,1.0,3.0,16.6697,753633.0,8.39,0.6997514367103577,0.0675119161605835,0.0015425086660521903,0.027378864586353302,0.0006146254885056673,2.4658406102871804,0.07898322425109441,0.4055412161792309,0.012989871562223691,0,2.0061822227285693
937,21.0,1.0,1.0,5.0,32.57,753634.9,8.061,0.7006974220275879,0.039461474865674966,0.0024971219855299182,0.017530560493469242,0.001222766399256741,2.25101045002958,0.21199569534894794,0.4442449389725664,0.04183810641194605,0,3.919767901898025
940,10.0,0.0,0.0,4.0,11.2841,753632.4,7.904,0.7000667452812195,0.06520122289657593,0.0016705278817020805,0.04422271251678467,0.0010338988367826435,1.4743831661576368,0.05113869943670805,0.6782497406058168,0.02352496313306229,0,1.35803048762074
941,20.0,0.0,1.0,2.0,23.8505,753633.9,8.299,0.7041662335395813,0.07188181579113008,0.001838019211479775,0.06256706267595291,0.0012257758748719096,1.1488763051482869,0.0370082357542462,0.8704157231886933,0.02803831025465544,0,2.870384536205675
943,11.0,1.0,0.0,3.0,24.2351,753634.0,7.88,0.6997514367103577,0.04593873396515846,0.0016303297788441285,0.06764622032642365,0.0013269083146522295,0.6791027457777133,0.027537167832408185,1.4725312277375535,0.059710168761331825,0,2.916670773082248
944,11.0,1.0,0.0,2.0,12.8228,753632.6,7.865,0.6997514367103577,0.06600239872932434,0.002027779361342591,0.0027241227217018604,0.0008319227860429628,24.22886392140593,7.4366275430165585,0.04127308664755474,0.012668054678260958,0,1.5432115398359838
945,20.0,0.0,1.0,0.0,33.724,753635.2,8.228,0.6997514367103577,0.12557750940322876,0.0020158121818219014,0.02239324524998665,0.0009006588490782523,5.607829861252631,0.2428478418213989,0.1783221004812418,0.007722263036213988,0,4.058650682333711
946,20.0,0.0,1.0,2.0,20.2601,753633.4,8.357999999999999,0.6994360685348511,0.0932001993060112,0.0017680901891852872,0.3148004412651062,0.0018812438296277405,0.2960612092265892,0.0058886186513542604,3.377679914948447,0.06718161084807117,0,2.4382833794671224
947,21.0,1.0,1.0,4.0,26.5433,753634.2,8.033999999999999,0.7003821134567261,0.03316618502140045,0.001491027553831165,0.042926348745822906,0.0009433009072666825,0.7726300044242127,0.03866208405088007,1.2942805667315886,0.06476526121152698,0,3.1944604037595896
948,20.0,0.0,1.0,2.0,23.2093,753633.8,8.315,0.7003821134567261,0.10787729918956757,0.001356479287485698,0.039431650191545486,0.0005219348685229307,2.7358048335673626,0.04994743346713528,0.3655231497986815,0.006673335386084964,0,2.7932167382720854
949,10.0,0.0,0.0,2.0,19.106,753633.3,7.906000000000001,0.7038509249687195,0.08377324789762497,0.0016838410673438904,0.08011302351951599,0.0009987895065373745,1.0456882566317989,0.024733166070050026,0.956307956657214,0.02261909642391772,0,2.2993885641284515
950,20.0,0.0,1.0,2.0,23.3375,753634.0,8.312999999999999,0.7010127902030945,0.09677548706531523,0.0017266012633855461,0.03886554762721062,0.0007506874256818798,2.4900070364005527,0.06547254966902921,0.4016052908210079,0.010559858653505257,0,2.80864548389761
951,10.0,0.0,0.0,4.0,12.4381,753632.7,7.902,0.6997514367103577,0.07717042416334152,0.0021286996713713786,0.002435727510601282,0.001197835472443166,31.682700067008433,15.605323524440234,0.031562966473343966,0.015546348706576668,0,1.4969132680564268
952,10.0,0.0,0.0,0.0,31.6724,753634.9,7.941,0.6997514367103577,0.11178579181432724,0.0012732021931303485,0.06868688762187958,0.0010558959086836817,1.6274691674735149,0.031137067843469868,0.6144509647162171,0.011755799591924194,0,3.8117426127133864
953,11.0,1.0,0.0,1.0,10.13,753632.3,7.85,0.7025895118713379,0.06508372724056244,0.0012170214745181411,0.03528785705566406,0.0007194684772430062,1.8443660984541377,0.05102457509920603,0.5421917052358279,0.01499978849381351,0,1.2191356722820692
954,21.0,1.0,1.0,1.0,10.13,753632.2,7.885,0.7025895118713379,0.05743042379617691,0.0011725836693793456,0.03971441835165024,0.000661366276987981,1.4460849781976104,0.03810089590005087,0.6915222930027201,0.01821996583568733,0,1.2191356722820692
955,10.0,0.0,0.0,3.0,18.3366,753633.2,7.907,0.7006974220275879,0.10421956330537796,0.0014408383936441096,0.019922828301787376,0.0006117171467387736,5.231163052086731,0.1761502362437306,0.19116207811589744,0.006437047533344507,0,2.2067920205693374
956,10.0,0.0,0.0,1.0,27.9538,753634.4,7.931,0.6994360685348511,0.10946445167064668,0.0018689220602983519,0.036561857908964164,0.0006648735144728168,2.9939521110552865,0.07468027926317218,0.3340066784326511,0.008331366399953187,0,3.3642127103493094
958,21.0,1.0,1.0,1.0,10.0018,753632.2,7.885,0.6997514367103577,0.060617335140705116,0.0014322932952039633,0.028990358114242557,0.000783307013601995,2.0909481318523158,0.07505194723039127,0.478251939761952,0.01716625046746088,0,1.2037069266565448
961,21.0,1.0,1.0,3.0,24.2351,753633.9,8.011000000000001,0.7051122784614563,0.03962424769997597,0.0016214876421794654,0.07115034759044647,0.0011192344497153687,0.5569087016701576,0.02441539933093145,1.7956264590605622,0.07872194655187106,0,2.916670773082248
962,20.0,0.0,1.0,3.0,12.8228,753632.6,8.432,0.6994360685348511,0.09620695561170578,0.0015612642859951088,0.004724080208688974,0.0007208291204143387,20.365224839907007,3.124975985704128,0.04910331252716806,0.007534739914348305,0,1.5432115398359838
963,21.0,1.0,1.0,3.0,22.1835,753633.6,7.999,0.7003821134567261,0.045581579208374016,0.001177786167082918,0.032818060368299484,0.000624367361008031,1.3889175258024522,0.04456701002435631,0.7199851549300932,0.023102585301901547,0,2.669762703461923
964,20.0,0.0,1.0,4.0,11.6688,753632.3,8.447000000000001,0.7003821134567261,0.09615202993154526,0.001634292907936834,0.03527309745550156,0.000922523993197284,2.7259310031631028,0.08502614741747316,0.3668471428072188,0.011442549062251188,0,1.4043287594002969
966,21.0,1.0,1.0,3.0,21.6706,753633.6,7.994,0.7016434669494629,0.047499742358922965,0.0011723704316967598,0.04495244473218918,0.0008043335657350768,1.0566664981606602,0.032212582252008334,0.9463723906650776,0.028850255523757026,0,2.6080356860568417
968,10.0,0.0,0.0,2.0,23.7222,753633.8,7.917000000000001,0.7006974220275879,0.09690504521131517,0.00151927516722323,0.05944667756557465,0.0011856413179147285,1.6301170928252602,0.041354461377528656,0.6134528644606971,0.015562693564733785,0,2.854943755677167
970,10.0,0.0,0.0,4.0,12.0535,753632.4,7.901,0.6997514367103577,0.0809667631983757,0.0017977080859199086,0.008618251420557499,0.0009068050802809765,9.394801711776717,1.0102817075102124,0.10644184206106924,0.011446356107036182,0,1.450627031179854
972,10.0,0.0,0.0,2.0,20.6448,753633.5,7.91,0.7029048800468445,0.06712415814399719,0.0014778186467730215,0.18486016988754272,0.0018255776200128489,0.3631077380532069,0.008761643320111291,2.7540035510162215,0.06645299531674617,0,2.484581651246679
973,11.0,1.0,0.0,4.0,26.7997,753634.1,7.877999999999999,0.7013281583786011,0.07133878022432327,0.0016660843477979738,0.04479983448982239,0.0010277800345648881,1.5923893701109542,0.05213103588852228,0.6279871109227024,0.02055880253380474,0,3.2253178950106385
974,11.0,1.0,0.0,3.0,20.3883,753633.5,7.877000000000001,0.7010127902030945,0.05112485960125923,0.001789912458416427,0.18700580298900604,0.001208702525016107,0.2733864873929331,0.009733169074955672,3.657825262456075,0.13022674260765013,0,2.453712125092647
975,11.0,1.0,0.0,4.0,28.3384,753634.3,7.885,0.7003821134567261,0.07339446246623993,0.0017060963891581315,0.033261753618717194,0.0008830636289604266,2.206572248341684,0.07786423637955757,0.4531915964915878,0.01599196111569417,0,3.410498947225882
976,10.0,0.0,0.0,2.0,19.7472,753633.4,7.9079999999999995,0.7003821134567261,0.07842197269201279,0.0014199976891883998,0.19280773401260376,0.002068085269193729,0.4067366544896294,0.00856003261698542,2.458593266581281,0.05174266523936583,0,2.3765563620620407
978,20.0,0.0,1.0,3.0,17.439,753633.1,8.385,0.7000667452812195,0.07491672784090042,0.002385992765669912,0.0174439437687397,0.001081004035256551,4.2947127572810935,0.29923499471020826,0.2328444430432834,0.016223484461034932,0,2.0987667313846994
979,11.0,1.0,0.0,5.0,33.0829,753634.9,7.901,0.7003821134567261,0.07036895304918289,0.0017602873045926817,0.01698884181678295,0.0008323668507084983,4.142068883098713,0.2278611354373997,0.2414252462290999,0.013281148209167884,0,3.981494919303106
980,11.0,1.0,0.0,2.0,17.952,753633.2,7.874,0.7032201886177063,0.0512971356511116,0.0016211864028197885,0.010240537114441395,0.0007602710906964861,5.009223156739644,0.404184952126752,0.19963175301035516,0.016107916938160032,0,2.1605057836927646
981,20.0,0.0,1.0,3.0,18.5931,753633.3,8.373,0.7022742033004761,0.09665782749652864,0.0015938588371482091,0.028938634321093563,0.0007049528108692282,3.3400963716547643,0.09825407833545036,0.2993925589951095,0.008807093170782605,0,2.2376615467233703
982,21.0,1.0,1.0,3.0,21.4141,753633.5,7.994,0.7035355567932129,0.050557367503643036,0.0014117145660867186,0.0631033182144165,0.0010898588202808617,0.8011839778671538,0.026304999898455632,1.248152768434184,0.0409801735355751,0,2.5771661599028093
983,20.0,0.0,1.0,1.0,26.9279,753634.3,8.269,0.6997514367103577,0.0776786208152771,0.0018789264953931468,0.03476371243596077,0.0009400628440916963,2.2344742656116234,0.08106937350739257,0.44753256521675744,0.016237011651753303,0,3.240746640636163
984,20.0,0.0,1.0,1.0,26.415,753634.2,8.272,0.6991207003593445,0.06941425800323486,0.0013311335806442698,0.07521382719278336,0.0010018231371804473,0.9228922472634798,0.021548255228700776,1.0835501142903263,0.02529939381877804,0,3.1790196232310812
985,20.0,0.0,1.0,4.0,11.4123,753632.3,8.45,0.6997514367103577,0.0839349627494812,0.0014209397990972374,0.04837355762720108,0.0008156893826817891,1.7351414050696878,0.04145971810200065,0.5763219049918513,0.013770718425113316,0,1.3734592332462643
987,21.0,1.0,1.0,2.0,14.1051,753632.7,7.877999999999999,0.6984900236129761,0.04076545685529709,0.0018847789127474073,0.037292394787073135,0.0008941665492256555,1.0931305722803255,0.05693262152789201,0.91480379870261,0.04764497468510789,0,1.6975351008001789
989,11.0,1.0,0.0,2.0,13.5922,753632.7,7.865,0.7000667452812195,0.06940575689077377,0.0016395545927516432,0.016359621658921242,0.0010111731441533195,4.242503789989873,0.2807241505764985,0.2357098660370053,0.015596792649157898,0,1.6358080833950976
991,20.0,0.0,1.0,3.0,13.9769,753632.7,8.414,0.7041662335395813,0.08780417591333389,0.0021590000851759443,0.07017456740140915,0.0011116546649794562,1.251225040135705,0.03659818329151118,0.7992167419312055,0.02337699444351775,0,1.6821063551746547
994,11.0,1.0,0.0,4.0,28.9796,753634.5,7.886,0.7051122784614563,0.062475882470607765,0.0018779966169669355,0.062128502875566476,0.001089575665260277,1.0055913079981509,0.03499600063247624,0.9944397808993782,0.034607911707783164,0,3.487666745159472
996,11.0,1.0,0.0,2.0,15.7721,753632.9,7.8660000000000005,0.6991207003593445,0.05820991471409798,0.001358270610140412,0.0702531486749649,0.0008127937453197562,0.8285737481093342,0.021579999839435347,1.2068931730963377,0.031433236378855034,0,1.898156933543931
997,10.0,0.0,0.0,4.0,10.2583,753632.2,7.903,0.6997514367103577,0.07563122361898422,0.0014091071255754096,0.0628710463643074,0.0008798433751487043,1.2029579272585629,0.0280309458139213,0.8312842680033821,0.019370323553601385,0,1.2345764528105774
999,20.0,0.0,1.0,1.0,31.1595,753634.9,8.249,0.7000667452812195,0.08778933435678482,0.002889337656616969,0.2136799544095993,0.002212923548575569,0.4108449695215817,0.014175419763495763,2.4340081397722204,0.0839807948219851,0,3.750015595308305
1000,20.0,0.0,1.0,2.0,20.0036,753633.5,8.357999999999999,0.7032201886177063,0.09673570096492767,0.0023720294291729163,0.3059666156768799,0.0015888158732983394,0.3161642349474058,0.007924508953101225,3.1629130985240965,0.07927694026272405,0,2.4074138533130895
1001,11.0,1.0,0.0,4.0,29.1078,753634.5,7.8870000000000005,0.6991207003593445,0.054319459944963455,0.0011386724872916034,0.062475945800542824,0.0007613639714547605,0.8694459803518731,0.02108183566389524,1.1501577126106102,0.02788837539395531,0,3.5030954907849963
1004,11.0,1.0,0.0,3.0,24.1069,753633.9,7.879,0.7022742033004761,0.05153903365135193,0.0013367673267044966,0.05795452371239662,0.0009458356042515443,0.8893013064367156,0.027252112746182926,1.1244782761051324,0.03445897193588707,0,2.901242027456724
1005,21.0,1.0,1.0,3.0,23.8505,753633.8,8.006,0.7000667452812195,0.02713447064161301,0.002645176674034621,0.0229710154235363,0.0009258837933737877,1.1812482008875755,0.12460770390275107,0.8465621359241962,0.08930228540391445,0,2.870384536205675
1006,11.0,1.0,0.0,4.0,27.6973,753634.3,7.881,0.7022742033004761,0.09075909107923508,0.0013786155392338413,0.025610897690057755,0.0006297711353474419,3.5437684448861817,0.10242640626934843,0.28218548010467365,0.008156075962079613,0,3.3333431841952765
1007,10.0,0.0,0.0,4.0,11.797,753632.5,7.904,0.6997514367103577,0.07730525732040405,0.0016183629630360627,0.013896976597607136,0.0009019851205425467,5.562739260402505,0.3793665145913303,0.17976754853824345,0.01225974922301977,0,1.4197575050258213
1008,21.0,1.0,1.0,2.0,17.0544,753633.2,7.937,0.7010127902030945,0.04913932085037232,0.0017154664405576012,0.012686094269156456,0.0008506001262748535,3.873479087243119,0.29281048458706804,0.25816584457455594,0.0195157026412418,0,2.0524804945081265
1009,20.0,0.0,1.0,2.0,22.0553,753633.7,8.333,0.6994360685348511,0.10812272131443024,0.0019999131041976595,0.0638308897614479,0.001131467474942696,1.6938933754254726,0.043396062682960965,0.5903559306079815,0.015124401182268453,0,2.6543339578363985
1010,11.0,1.0,0.0,4.0,30.0054,753634.7,7.885,0.7047969698905945,0.054867494851350784,0.0015746219920727167,0.2777142822742462,0.0019443025003272462,0.19756814234411055,0.0058362133425424465,5.061544782145438,0.14951932452744393,0,3.6111207799696348
1011,20.0,0.0,1.0,3.0,18.0802,753633.2,8.378,0.7000667452812195,0.08485361188650131,0.0016623903178162693,0.014538014307618141,0.0007241379442032246,5.836671370039629,0.3124037302495929,0.17133053012597665,0.009170346131142884,0,2.175934529318289
1012,21.0,1.0,1.0,5.0,33.3394,753635.1,8.065,0.7000667452812195,0.025987474247813225,0.0019553969859664945,0.0077637629583477965,0.0008663123417318237,3.3472781674601264,0.4504874364082704,0.2987501934321723,0.04020675965148552,0,4.0123644454571386
1015,20.0,0.0,1.0,1.0,27.5691,753634.4,8.265,0.7013281583786011,0.0781857967376709,0.0016884083412993106,0.02307811938226223,0.0006394143384089112,3.3878755648419188,0.11900982813537407,0.2951702271410493,0.010368786376714135,0,3.317914438569752
1016,20.0,0.0,1.0,3.0,18.7213,753633.3,8.372,0.7003821134567261,0.09638330340385436,0.001896835564299703,0.03338654339313507,0.0008543307698384272,2.8868907532270223,0.09319374025338432,0.3463934334481416,0.01118216878354644,0,2.2530902923488942
1018,20.0,0.0,1.0,2.0,24.7481,753634.0,8.287,0.7000667452812195,0.07905485481023787,0.0026680513222223,0.3202374279499054,0.002270500051173086,0.24686325804054485,0.008513342164800626,4.050825578246885,0.1396970309444676,0,2.9784098253903135
1019,11.0,1.0,0.0,1.0,10.6429,753632.3,7.851,0.6997514367103577,0.05501585453748703,0.0013762761535215582,0.06094980612397194,0.0007779126391165701,0.9026419940628646,0.02534959279621024,1.1078589369622824,0.031112858821501176,0,1.2808626896871502
1020,21.0,1.0,1.0,2.0,12.8228,753632.6,7.877999999999999,0.6994360685348511,0.038380280137062066,0.0016687002013695028,0.002818738576024771,0.0007174260789495268,13.61611909082724,3.515778592305603,0.07344236587014498,0.01896334013915004,0,1.5432115398359838
1021,11.0,1.0,0.0,1.0,10.3865,753632.3,7.85,0.6988053917884827,0.0594690702855587,0.0011418323660756214,0.052174337208271034,0.0007592119991215808,1.13981458064658,0.027459869190079467,0.8773356798372699,0.021136352713135614,0,1.2500051984361018
1024,11.0,1.0,0.0,2.0,14.4898,753632.7,7.867999999999999,0.6997514367103577,0.06908413022756578,0.001006169200497722,0.07995915412902832,0.0007470970423866956,0.8639927595542873,0.014950384428024387,1.157417106731167,0.02002774965166294,0,1.743833372579736
1025,11.0,1.0,0.0,4.0,25.6457,753634.1,7.877000000000001,0.7035355567932129,0.06526052206754683,0.0014768345478385575,0.26996710896492004,0.002257102832658265,0.24173508512856245,0.005831829932354009,4.136759872768026,0.09979883572191912,0,3.0864351145749516
1026,21.0,1.0,1.0,2.0,18.4649,753633.3,7.959,0.7006974220275879,0.0536370724439621,0.0013080809717201578,0.012005221098661423,0.0005998037708491997,4.467812129669366,0.2483938329477351,0.22382319824043356,0.012443742149398827,0,2.222232801097846
1027,11.0,1.0,0.0,4.0,28.2102,753634.4,7.885,0.6997514367103577,0.071648970246315,0.0014452847583141116,0.0291061457246542,0.0006271541303292378,2.4616440432930684,0.07265722607755165,0.4062325756335789,0.011990251867768146,0,3.3950702016003578
1030,11.0,1.0,0.0,3.0,20.5165,753633.6,7.877000000000001,0.7029048800468445,0.05759065598249435,0.002057109179799457,0.19977766275405884,0.001780746226560563,0.28827374987058857,0.010612763336534676,3.4689249383577887,0.1277080532636816,0,2.469140870718171
1032,10.0,0.0,0.0,1.0,29.4925,753634.6,7.934,0.7000667452812195,0.10310652107000352,0.001412229500041303,0.2831088602542877,0.002762120825417781,0.3641939039894176,0.0061244110915741065,2.745790055917732,0.04617415857154236,0,3.549393762564553
1033,11.0,1.0,0.0,2.0,16.0285,753632.9,7.8660000000000005,0.7000667452812195,0.04423971846699715,0.00172175374477134,0.05002722889184952,0.00099665097764402,0.8843127921923479,0.03866339080122296,1.1308215925734215,0.04944109996615048,0,1.9290144247949799
1035,11.0,1.0,0.0,2.0,17.8237,753633.2,7.872000000000001,0.7038509249687195,0.06537677347660065,0.002148532831070621,0.0136100547388196,0.0009905249306960081,4.803564330283566,0.3835880735808456,0.20817874628962604,0.016624089688208513,0,2.145065003164256
1036,10.0,0.0,0.0,1.0,27.5691,753634.4,7.928999999999999,0.7006974220275879,0.1086546778678894,0.0016452138469458509,0.028604306280612942,0.0006351521469901082,3.798542667036535,0.10208983958207604,0.2632588567920861,0.007075359371817294,0,3.317914438569752
1037,11.0,1.0,0.0,3.0,24.8763,753634.0,7.877000000000001,0.7013281583786011,0.04851507768034935,0.0016357282846582194,0.1958359032869339,0.002181267314366658,0.2477333158326248,0.008796523446080248,4.036598778162024,0.1433316939030974,0,2.993838571015838
1038,20.0,0.0,1.0,2.0,20.3883,753633.5,8.357999999999999,0.6997514367103577,0.10477983206510544,0.00199727148899365,0.3374432623386383,0.0015748609944585539,0.31051096216570634,0.006093661450753171,3.220498216956164,0.06320107251612031,0,2.453712125092647
1040,20.0,0.0,1.0,1.0,28.2102,753634.5,8.26,0.6994360685348511,0.07180739939212799,0.001632805517481448,0.03393900766968727,0.0009121256838235896,2.1157778120974053,0.07448429663317784,0.4726394209648525,0.01663889971356726,0,3.3950702016003578
1041,20.0,0.0,1.0,2.0,22.4399,753633.8,8.327,0.7000667452812195,0.10924861580133438,0.0014201402041268245,0.05552810430526733,0.0007080674073065319,1.96744724438524,0.035825872729852486,0.5082728407858611,0.00925530184252774,0,2.7006201947129718
1042,21.0,1.0,1.0,4.0,27.1844,753634.3,8.033999999999999,0.7006974220275879,0.034905847162008286,0.0019369276303835214,0.0151753481477499,0.0009238780945794573,2.300167799918573,0.18947498278552544,0.43475089079822793,0.03581235140884164,0,3.2716161667901953
1044,11.0,1.0,0.0,3.0,23.2093,753633.8,7.88,0.6988053917884827,0.06825534254312515,0.0012114828021417947,0.026377778500318527,0.0005138267099456302,2.5876076919176847,0.06819162782021469,0.38645734557192346,0.010184370513328584,0,2.7932167382720854
1045,10.0,0.0,0.0,2.0,24.7481,753634.0,7.925,0.7010127902030945,0.10665340721607207,0.0011812610919312374,0.3831642270088196,0.003043097457859731,0.2783490725338959,0.003793590305501453,3.5926112161851202,0.04896332133277002,0,2.9784098253903135
1046,10.0,0.0,0.0,1.0,30.1336,753634.7,7.935,0.6984900236129761,0.11875835061073305,0.001796652473752213,0.5676975846290588,0.0020675904506396413,0.2091929820140618,0.00325522300204486,4.7802750855799765,0.0743851981307667,0,3.6265495255951588
1049,21.0,1.0,1.0,1.0,9.7453,753632.2,7.885,0.7032201886177063,0.06264574080705643,0.0017196437459309506,0.017566470429301262,0.0007913912905169986,3.5662110416081045,0.18813690654673024,0.28040965280312513,0.014793124699774843,0,1.1728374005025122
1052,10.0,0.0,0.0,4.0,9.6171,753632.3,7.905,0.6994360685348511,0.07793453335762024,0.0013315879561005758,0.01946629397571087,0.000669635429627888,4.003562951163858,0.15377396993233494,0.24977751372918824,0.009593774434045,0,1.157408654876988
1053,21.0,1.0,1.0,3.0,19.4907,753633.3,7.975,0.7006974220275879,0.05954049155116081,0.001973510964835519,0.09589266777038574,0.0011796689318398078,0.6209076557733284,0.021952186503898838,1.6105454501998682,0.056940824882822975,0,2.3456868359080083
1054,20.0,0.0,1.0,3.0,17.1826,753633.1,8.386000000000001,0.6994360685348511,0.08330617845058441,0.0015988663452216622,0.01793062500655651,0.0005647365308810454,4.646027588002242,0.17135802127492095,0.2152376371122654,0.007938544251155984,0,2.0679092401336505
1057,10.0,0.0,0.0,1.0,27.8255,753634.4,7.93,0.7006974220275879,0.1212589666247368,0.0016906667781027135,0.034398499876260764,0.0007162239959336357,3.5251236844901066,0.08833414251671264,0.28367798962624075,0.007108531276434765,0,3.348771929820801
1060,10.0,0.0,0.0,4.0,9.3607,753632.2,7.905,0.7010127902030945,0.07238240540027617,0.0018142961885708195,0.007794338744133711,0.0008292455905985501,9.286535750675924,1.0150514405652775,0.10768278148578868,0.011770111633207259,0,1.126551163625939
1061,11.0,1.0,0.0,5.0,33.8523,753635.1,7.904,0.7044816017150879,0.06334548443555832,0.002103906823556068,0.01280508190393448,0.0009351723343413344,4.946901933996599,0.3968850552707494,0.20214671997593064,0.016218031649079197,0,4.07409146286222
1062,11.0,1.0,0.0,2.0,18.0802,753633.2,7.872999999999999,0.6991207003593445,0.06263057887554169,0.0014206077873129498,0.011862926185131071,0.0007538537418844372,5.279521923860785,0.3562293999835104,0.1894110895686412,0.012780285745630176,0,2.175934529318289
1063,20.0,0.0,1.0,3.0,17.0544,753633.1,8.388,0.7000667452812195,0.0873408168554306,0.00142553815724051,0.020469240844249725,0.0006171971575665812,4.266929952117232,0.14629794553655326,0.23436053819065014,0.008035394449144927,0,2.0524804945081265
1064,10.0,0.0,0.0,1.0,29.1078,753634.5,7.932,0.7006974220275879,0.1016956865787506,0.001026173698013069,0.14625388383865354,0.001596222933780007,0.6953366564332795,0.010335459379477836,1.4381522831393465,0.021376644487771632,0,3.5030954907849963
1065,10.0,0.0,0.0,1.0,25.3892,753634.1,7.928999999999999,0.7003821134567261,0.12120117247104645,0.0016392897787518958,0.4614519774913788,0.0016492044227069689,0.26265175659218154,0.0036743893435149436,3.807322718776621,0.05326286870000547,0,3.0555655884209187
1068,11.0,1.0,0.0,2.0,14.618,753632.7,7.867000000000001,0.6997514367103577,0.05961096659302712,0.002425594624944053,0.07385525107383728,0.0011602887707291615,0.8071324073278237,0.03520543906223752,1.2389540934314651,0.05404060404614059,0,1.7592621182052604
1069,11.0,1.0,0.0,4.0,27.5691,753634.4,7.881,0.7003821134567261,0.06866543740034102,0.0013967411340927464,0.021106105297803882,0.0006508026931953153,3.253344775432622,0.1201780444873528,0.3073759681271477,0.01135441993448583,0,3.317914438569752
1071,11.0,1.0,0.0,4.0,29.8772,753634.6,7.885,0.7051122784614563,0.04806275293231009,0.001697164208077152,0.2221742421388626,0.0024082416277854887,0.21632909589163846,0.007990687877803286,4.62258669310443,0.1707474775893614,0,3.59569203434411
1072,21.0,1.0,1.0,5.0,31.8006,753634.9,8.055,0.7000667452812195,0.04687508568167687,0.0014445647045978089,0.032733991742134094,0.0007829746526294937,1.4320002904302327,0.05586345056935809,0.698323880716224,0.027242160390954,0,3.827171358338911
1073,10.0,0.0,0.0,2.0,18.9778,753633.4,7.905,0.7041662335395813,0.08247853815555573,0.001445691694318608,0.05404190719127655,0.0010493561408638195,1.526195917986947,0.039923125840086116,0.6552238727770942,0.017139729452829152,0,2.283959818502927
1074,10.0,0.0,0.0,3.0,14.2333,753632.8,7.906000000000001,0.6997514367103577,0.1324428915977478,0.001587140109337584,0.1252833902835846,0.0009823974494842557,1.0571464525182257,0.015139496174203985,0.9459427287656338,0.013546936934848664,0,1.7129638464257033
1075,10.0,0.0,0.0,4.0,8.8478,753632.2,7.906000000000001,0.6994360685348511,0.08128273487091063,0.0019120844891588797,0.005177766550332308,0.0009200523400474267,15.698416311506731,2.813834964773171,0.0637006931245041,0.011417918472618966,0,1.0648241462208579
1076,20.0,0.0,1.0,1.0,25.261,753634.1,8.281,0.7000667452812195,0.07941184192895889,0.0018676965994617386,0.3538877367973328,0.002629733375228741,0.22439840003395511,0.0055348149632819645,4.456359759466573,0.10991667799204882,0,3.0401368427953943
1078,11.0,1.0,0.0,5.0,33.724,753635.1,7.904,0.7025895118713379,0.07286176830530168,0.0016045090684179244,0.013894075527787209,0.0008190661931097613,5.244088975879184,0.3300081346373368,0.19069089113468893,0.012000091067322107,0,4.058650682333711
1079,20.0,0.0,1.0,3.0,13.5922,753632.7,8.42,0.7035355567932129,0.07496388256549835,0.0013153166164569321,0.03173399344086647,0.0006855211787854691,2.362258084699835,0.06574183247172552,0.4233237707924141,0.011781134585161258,0,1.6358080833950976
1080,21.0,1.0,1.0,5.0,33.9805,753635.0,8.067,0.6988053917884827,0.03158431127667427,0.0017163143222721669,0.007974928244948387,0.0007060571560791152,3.9604508412575288,0.4114161484470773,0.2524965061004212,0.026229624908863842,0,4.089520208487744
1081,20.0,0.0,1.0,4.0,11.0276,753632.4,8.453,0.6994360685348511,0.08399324119091034,0.0018992940986818435,0.07575131952762604,0.0011691186883349813,1.1088023510967162,0.030356100282145238,0.9018739895445749,0.02469094446038517,0,1.3271609614667073
1082,20.0,0.0,1.0,3.0,14.7463,753632.9,8.406,0.6997514367103577,0.09514244645833968,0.0015957832933903248,0.11749640852212904,0.0011247211854139773,0.8097476991428273,0.01563777105854983,1.2349525673966937,0.023849287299687025,0,1.7747028987337685
1083,11.0,1.0,0.0,2.0,16.7979,753633.1,7.867999999999999,0.7032201886177063,0.04407999292016029,0.0018444075567357683,0.01623542420566082,0.0010054907686362384,2.7150502728959114,0.20292776295539733,0.36831730520164013,0.02752870086733551,0,2.0216109683540933
1085,21.0,1.0,1.0,5.0,31.4159,753634.8,8.052,0.7006974220275879,0.04830943793058395,0.0015821339295796293,0.06910048425197601,0.001507057287110966,0.6991186596380833,0.027508547473625657,1.4303723498349703,0.056281526959623684,0,3.780873086559354
1088,11.0,1.0,0.0,1.0,8.7195,753632.0,7.845,0.7003821134567261,0.07341595739126205,0.0019865736513983673,0.001828075386583805,0.0008332537745073159,40.16024608725644,18.33764163574143,0.02490024582586704,0.011369745683443587,0,1.0493833656923497
1089,21.0,1.0,1.0,3.0,21.927,753633.7,7.997000000000001,0.7000667452812195,0.044865041971206665,0.001386901125965691,0.03533632680773735,0.000667649627938846,1.2696577721650142,0.04599922631214317,0.7876138136773699,0.028534953950730305,0,2.63889317730789
1091,21.0,1.0,1.0,5.0,32.1853,753635.0,8.057,0.7003821134567261,0.041806038469076164,0.001607594436724676,0.019979255273938182,0.0006107970494072185,2.0924723116987147,0.10279349853314766,0.477903575788861,0.023477195010985483,0,3.8734696301184677
1092,10.0,0.0,0.0,3.0,13.464,753632.6,7.905,0.7029048800468445,0.0896860808134079,0.0020691637083989386,0.03183545544743538,0.0008619693796971461,2.8171759930211047,0.10021295379580908,0.35496539885234946,0.01262687570901608,0,1.6203793377695734
1095,10.0,0.0,0.0,3.0,14.4898,753632.8,7.907,0.7006974220275879,0.10667847096920012,0.0014850266632444762,0.11567255109548567,0.0010479491366506583,0.922245337886072,0.015317585870548538,1.0843101709705072,0.018009322977137858,0,1.743833372579736
1096,11.0,1.0,0.0,3.0,19.2342,753633.2,7.877999999999999,0.6997514367103577,0.06470981240272522,0.0012904381973918733,0.05228141322731972,0.001114622989693318,1.2377211786790612,0.03613232487732987,0.8079364054085546,0.023585781017013342,0,2.314817309753976
1098,21.0,1.0,1.0,4.0,30.1336,753634.7,8.05,0.6997514367103577,0.038451261818408966,0.0011685646537663529,0.2193009853363037,0.0015557382570234994,0.17533556340133613,0.005471837074297863,5.7033495122209725,0.17798898696447535,0,3.6265495255951588
1099,21.0,1.0,1.0,4.0,30.2619,753634.8,8.051,0.7003821134567261,0.04107077419757843,0.0010453438409432692,0.2395415008068085,0.0015077011070945905,0.17145577722126,0.004495389873678801,5.832407727559517,0.15291958697782493,0,3.641990306123667
1100,11.0,1.0,0.0,3.0,19.7472,753633.4,7.877000000000001,0.6997514367103577,0.05966942384839057,0.001472888450879561,0.1296994537115097,0.0017115154137158134,0.4600591763563877,0.012877067894365069,2.1736334180308665,0.060840053932022076,0,2.3765563620620407
1101,10.0,0.0,0.0,1.0,30.0054,753634.7,7.936,0.7035355567932129,0.1192230060696602,0.0017470400070692515,0.5445777177810669,0.002063100885561175,0.21892744079843285,0.003313542938953425,4.5677234263232585,0.0691340822840054,0,3.6111207799696348
1102,11.0,1.0,0.0,2.0,18.3366,753633.2,7.874,0.7000667452812195,0.06519334018230437,0.0012158281696773026,0.012366026639938354,0.0004887875395904527,5.271971513610565,0.23041364403778145,0.18968236027420024,0.008290144157196646,0,2.2067920205693374
1103,10.0,0.0,0.0,4.0,9.2324,753632.2,7.905,0.7003821134567261,0.06645979732275009,0.001676894632533511,0.004230733960866928,0.0009108151390660977,15.70881032404403,3.405024828067125,0.06365854443282648,0.013798557614551843,0,1.111110383097431
1104,21.0,1.0,1.0,5.0,32.8264,753635.0,8.062999999999999,0.6984900236129761,0.03344158083200455,0.0018859172908831645,0.012628024443984032,0.000938363791936076,2.6482036822423205,0.24703655169153746,0.3776144587010268,0.03522560382039083,0,3.9506253931490733
1105,21.0,1.0,1.0,2.0,17.3108,753633.1,7.94,0.7013281583786011,0.053191915154457085,0.0019029019276573954,0.013083862140774729,0.0008573110521527575,4.065459768846774,0.3035032148495859,0.2459746392432421,0.018363013786007232,0,2.083337985759175
1106,10.0,0.0,0.0,3.0,15.2592,753632.8,7.905,0.7010127902030945,0.10931530594825743,0.0017742510152368176,0.13278473913669586,0.000996878249020569,0.8232520292540719,0.014722038645975646,1.214694849772888,0.0217221262577721,0,1.8364299161388498
1107,20.0,0.0,1.0,4.0,8.976,753632.1,8.474,0.7016434669494629,0.050002101808786385,0.0016562255763574788,0.002552485791966319,0.0007045377317309156,19.58957106290768,5.445911745734266,0.051047569994703605,0.014191253097508346,0,1.0802528918463823
1108,20.0,0.0,1.0,3.0,14.618,753632.8,8.407,0.7022742033004761,0.08857313543558121,0.0015135021637441152,0.1102859303355217,0.0009235719312371982,0.8031227117195829,0.015282891247477025,1.2451397344483994,0.023694181314762218,0,1.7592621182052604
1109,20.0,0.0,1.0,0.0,32.4418,753635.0,8.245,0.6994360685348511,0.1336141675710678,0.0014561790176964794,0.04218410328030586,0.000693655237140092,3.167405661872801,0.06248419417393624,0.3157157960653284,0.0062282035239719325,0,3.9043391562725005
1110,21.0,1.0,1.0,1.0,9.4889,753632.2,7.885,0.7013281583786011,0.062249336391687386,0.0018000336268641352,0.006770771462470293,0.0007685845870005177,9.193832155867204,1.076967688975659,0.10876857256544896,0.012741176502144184,0,1.1419799092514635
1112,10.0,0.0,0.0,3.0,15.0027,753632.8,7.906000000000001,0.7022742033004761,0.09683675318956377,0.0018112367715644934,0.11842548847198485,0.0012359840658650134,0.8177019528399225,0.017514240532783346,1.2229394787757897,0.026193964822912603,0,1.8055603899848174
1113,21.0,1.0,1.0,3.0,22.5682,753633.8,8.0,0.7006974220275879,0.03961637243628502,0.0013073805315498544,0.025873085483908653,0.0006076728161796272,1.5311808273088952,0.06202116059558532,0.6530907272118445,0.02645373045003651,0,2.71606097524148
1115,11.0,1.0,0.0,2.0,14.3616,753632.8,7.867999999999999,0.7022742033004761,0.07564420998096466,0.0012445527237598872,0.0734063982963562,0.0006542816076944715,1.0304852402044569,0.01928235770538007,0.9704166163521096,0.01815835840213816,0,1.7284046269542115
1116,10.0,0.0,0.0,4.0,11.4123,753632.3,7.905,0.6997514367103577,0.06399723142385483,0.0011919145416610794,0.028589341789484024,0.0006776192962709883,2.2384996442063887,0.06747682109556039,0.4467277904591887,0.013466060302152279,0,1.3734592332462643
1117,11.0,1.0,0.0,1.0,9.6171,753632.1,7.852,0.7003821134567261,0.07266195863485336,0.0017863288026846755,0.008857680484652521,0.0008998265593100162,8.203271585688027,0.8574019266396368,0.1219025835673497,0.012741198303777564,0,1.157408654876988
1119,21.0,1.0,1.0,2.0,13.5922,753632.6,7.88,0.6991207003593445,0.03851865604519844,0.0016239192058040636,0.012764331884682178,0.0007714521644328216,3.0176789818057537,0.2223718523719626,0.3313805099976566,0.024419329654491367,0,1.6358080833950976
1122,21.0,1.0,1.0,4.0,29.6207,753634.7,8.049,0.7003821134567261,0.036191847175359726,0.0021261324228784803,0.1386471539735794,0.0016098065337084998,0.2610356299290243,0.015631487411897894,3.830894657069996,0.2294038619347813,0,3.5648225081900775
1124,21.0,1.0,1.0,4.0,28.9796,753634.6,8.042,0.7025895118713379,0.037922486662864685,0.0017793367699097844,0.041417062282562256,0.0010043648166426083,0.9156247346599258,0.04836010554401236,1.0921504871440724,0.057683580214604575,0,3.487666745159472
1126,20.0,0.0,1.0,2.0,25.1327,753634.0,8.283,0.7044816017150879,0.07866323739290237,0.0017501954873282155,0.3653806149959564,0.0022868791680118092,0.21529121733448536,0.004975982552030475,4.644871316075837,0.10735597536852227,0,3.0246960622668864
1127,21.0,1.0,1.0,4.0,30.7748,753634.7,8.052,0.6997514367103577,0.04934600740671158,0.0020172053698510246,0.21110279858112332,0.0021497480243322575,0.2337534496860245,0.009847591902470582,4.278011731348525,0.18022456456102784,0,3.7037173235287484
1128,20.0,0.0,1.0,1.0,26.5433,753634.3,8.271,0.7016434669494629,0.0713241845369339,0.0014070584837169947,0.06001044437289237,0.0011015306031666166,1.1885295181908722,0.032026624558139365,0.8413758217146821,0.022672072625818163,0,3.1944604037595896
1129,21.0,1.0,1.0,4.0,25.9021,753634.1,8.025,0.7000667452812195,0.0304447989910841,0.0018625063029705363,0.10691040009260178,0.0016347735768995734,0.2847692924609201,0.01795713920494467,3.5116145823104623,0.22143733035160856,0,3.1172926058260004
1130,20.0,0.0,1.0,1.0,25.6457,753634.1,8.277999999999999,0.6994360685348511,0.07332589477300644,0.0016124334112690136,0.2635876536369324,0.0018665298817386704,0.2781841021810759,0.006426609002690592,3.5947417273654225,0.08304572175873866,0,3.0864351145749516
1131,10.0,0.0,0.0,3.0,15.1309,753632.9,7.906000000000001,0.6997514367103577,0.09650474041700363,0.0014997786741360875,0.12071038037538527,0.0009883010457523683,0.7994734182503035,0.014043343849066374,1.2508233259194048,0.021971639906130613,0,1.8209891356103416
1133,21.0,1.0,1.0,3.0,22.9529,753633.8,8.002,0.6994360685348511,0.03406653553247452,0.001386090338396901,0.018063165247440338,0.0007351330401987343,1.8859671085222431,0.10853428413591527,0.5302319406744872,0.030513970178512182,0,2.762359247021037
1134,21.0,1.0,1.0,1.0,10.6429,753632.4,7.882000000000001,0.7006974220275879,0.060144755989313126,0.00150913801177533,0.06505675613880157,0.0009239584015714287,0.9244966942555748,0.026655392498556717,1.0816696330160729,0.03118705431935552,0,1.2808626896871502
1135,10.0,0.0,0.0,1.0,28.7231,753634.5,7.931,0.6991207003593445,0.10016224533319472,0.0015063356884499552,0.07432112842798233,0.0008909741083932648,1.3476954326689563,0.025919458465196527,0.7420074118820856,0.014270605826019652,0,3.456797219005439
1136,10.0,0.0,0.0,1.0,26.6715,753634.3,7.9270000000000005,0.6991207003593445,0.09029169380664824,0.0014857232223671865,0.05418441817164421,0.0008494202791021581,1.6663774725904448,0.037871483638803265,0.6001041279353491,0.01363846669587544,0,3.2098891493851145
1138,20.0,0.0,1.0,2.0,19.7472,753633.5,8.362,0.6984900236129761,0.09974752366542816,0.001649580254681361,0.23489421606063846,0.001186175380421234,0.4246487007567616,0.007342758334836278,2.3548876947413504,0.040719237377509175,0,2.3765563620620407
1139,20.0,0.0,1.0,4.0,10.0018,753632.2,8.46,0.7000667452812195,0.056647751480340965,0.0010608985724258947,0.03682823479175568,0.0007934317689797327,1.5381609192146797,0.04390867750470412,0.6501270364550401,0.01855866835790359,0,1.2037069266565448
1141,11.0,1.0,0.0,1.0,12.3099,753632.6,7.857,0.7010127902030945,0.052147019654512405,0.002221175668049347,0.0051277391612529755,0.0011279056955046534,10.169592877998527,2.2784744127232948,0.09833235332000917,0.022031142610165345,0,1.4814845224309026
1142,10.0,0.0,0.0,2.0,21.7988,753633.6,7.914,0.7000667452812195,0.058102395385503776,0.0017589056638278085,0.03862811997532845,0.0009541100873933496,1.504147637074065,0.05876790610855202,0.6648283555098651,0.025975223051181738,0,2.623464431682366
1143,10.0,0.0,0.0,2.0,22.1835,753633.7,7.914,0.7019588351249695,0.0659324899315834,0.0014317711753054426,0.039645951241254807,0.0007205096652780274,1.6630321096439058,0.04709206676836928,0.6013113001252414,0.01702732721146084,0,2.669762703461923
1144,10.0,0.0,0.0,0.0,33.4676,753635.1,7.957000000000001,0.7006974220275879,0.1458200216293335,0.0019649428541464553,0.023740392178297043,0.000671990022190743,6.142275179541433,0.19255767589123696,0.16280612163564082,0.005103901646647735,0,4.0277931910826625
1145,20.0,0.0,1.0,4.0,9.3607,753632.3,8.469,0.6994360685348511,0.04877432808279991,0.0024172279371240395,0.005079152528196572,0.0013039467179444047,9.602847682173849,2.51080942303942,0.10413577650058324,0.02722787006176923,0,1.126551163625939
1147,10.0,0.0,0.0,4.0,10.3865,753632.3,7.903,0.7035355567932129,0.06594496965408325,0.0015216756236252115,0.06692077219486238,0.0008966772789248236,0.9854185403309792,0.02629402438773088,1.014797224805739,0.0270779388509186,0,1.2500051984361018
1148,11.0,1.0,0.0,2.0,15.6438,753632.9,7.8660000000000005,0.7051122784614563,0.061448752880096436,0.0014402569032974876,0.07938499748706818,0.0010059537778226322,0.7740600217327769,0.020624470885012392,1.291889481336917,0.03442179707827011,0,1.8827161530154228
1149,11.0,1.0,0.0,3.0,25.0045,753634.0,7.877000000000001,0.7019588351249695,0.055099867284297936,0.0018871826279024605,0.2399891316890717,0.0014844013658252852,0.22959317739307036,0.007990816946565232,4.355530122256074,0.15159093274193106,0,3.009267316641362
1150,20.0,0.0,1.0,1.0,31.4159,753634.9,8.248,0.7000667452812195,0.1049737185239792,0.0022273794180530217,0.1509341150522232,0.0016818604477311855,0.6954936495811983,0.0166684921283383,1.4378276503346432,0.03445957973295929,0,3.780873086559354
1152,11.0,1.0,0.0,2.0,15.9003,753632.9,7.8660000000000005,0.7000667452812195,0.05453294888138771,0.0011592284668429835,0.06064387038350105,0.0008501299594162527,0.8992326600616194,0.022897655681581284,1.1120592527538709,0.028316976237640026,0,1.9135856791694554
1153,21.0,1.0,1.0,1.0,12.3099,753632.5,7.882000000000001,0.7010127902030945,0.033174872398376465,0.001910602733383356,0.002766199642792344,0.0008568269323143505,11.992942188687453,3.778464365261169,0.08338237475565145,0.02627022850174869,0,1.4814845224309026
1154,11.0,1.0,0.0,4.0,26.6715,753634.3,7.877999999999999,0.7006974220275879,0.07419819384813309,0.0015585669529586052,0.051416978240013116,0.0010360886325507038,1.4430679590266438,0.0420049380398155,0.6929680572178353,0.020170969859687016,0,3.2098891493851145
1157,21.0,1.0,1.0,4.0,26.9279,753634.3,8.033999999999999,0.7035355567932129,0.03684251755475998,0.0013823747813596927,0.022902710363268845,0.0007001467686482156,1.608653166825515,0.07785603929681546,0.6216380389648445,0.03008620912707396,0,3.240746640636163
1159,21.0,1.0,1.0,3.0,23.4658,753633.8,8.005,0.7010127902030945,0.02556693181395531,0.0014627616215214868,0.013362055644392969,0.0007119855433128639,1.913398094901947,0.14959456718328726,0.522630393886352,0.04086063834733058,0,2.824086264426118
1160,10.0,0.0,0.0,4.0,8.5913,753632.0,7.9079999999999995,0.7038509249687195,0.08940017223358154,0.0013219959173029756,0.00121357140596956,0.0008342735245997227,73.66700615540374,50.65433254321066,0.013574598075703754,0.00933405931573462,0,1.0339546200668253
1161,10.0,0.0,0.0,0.0,32.3135,753635.1,7.947,0.7000667452812195,0.09831663221120834,0.0020645360026835093,0.03514159098267555,0.0009613922660220283,2.7977285450643783,0.09648692281820567,0.3574328187644056,0.012326997505764558,0,3.8888983757439917
1165,20.0,0.0,1.0,4.0,9.2324,753632.1,8.471,0.6984900236129761,0.05704888701438904,0.001860392101670744,0.00438320217654109,0.0010005971094524848,13.015344653667775,3.0013049754675336,0.07683238720214727,0.017717350721240362,0,1.111110383097431
1167,20.0,0.0,1.0,0.0,31.6724,753634.9,8.249,0.7000667452812195,0.11609312146902084,0.0019640480890824874,0.07522571831941605,0.0012232609728136793,1.5432637143599963,0.036213830021891436,0.6479773940740308,0.015205271133298524,0,3.8117426127133864
1168,21.0,1.0,1.0,4.0,27.0562,753634.2,8.033999999999999,0.7006974220275879,0.02867159247398376,0.0012810034761877225,0.016385918483138084,0.0006948210957164906,1.74977023738329,0.10778113813334958,0.5715036058079598,0.035203084248027525,0,3.2561874211646713
1169,21.0,1.0,1.0,4.0,26.7997,753634.3,8.035,0.7010127902030945,0.034162312746047974,0.0016699729279482025,0.02269897796213627,0.0007103774286815072,1.5050154594199558,0.08735584517631187,0.6644450020369939,0.03856648406022893,0,3.2253178950106385
1171,20.0,0.0,1.0,4.0,8.5913,753632.1,8.478,0.7000667452812195,0.07911840081214905,0.002082429248312007,0.003330704988911748,0.0010310547724882036,23.75425054922071,7.379910090201468,0.04209772890657695,0.013078815249862954,0,1.0339546200668253
1173,10.0,0.0,0.0,0.0,32.6982,753635.0,7.9479999999999995,0.7006974220275879,0.12756513059139252,0.0013657161712048779,0.0329480953514576,0.0006316679261298474,3.8716996910035086,0.08501617721202143,0.2582844951336629,0.005671504032305143,0,3.935196647523549
1174,21.0,1.0,1.0,5.0,31.5442,753634.8,8.052999999999999,0.6997514367103577,0.05032216012477875,0.0014106416259034769,0.05994430556893349,0.0013142354123274404,0.8394819098689922,0.02987516568466665,1.1912108983456926,0.042392364308376715,0,3.796313867087862


==> figures/Figure1_NormalizationScheme4.csv <==
,index,RampUp,Cycle,Fringe,Net Phase (rad),WM Freq (GHz),HeTemp (K),Flowrate (sccm),MaxOD_399nm,MaxOD_399nm_err,MaxOD_397nm,MaxOD_397nm_err,Norm_MaxOD_399nm,Norm_MaxOD_399nm_err,Norm_MaxOD_397nm,Norm_MaxOD_397nm_err,OmitRun,Frequency (GHz)
1,10.0,0.0,0.0,4.0,12.5664,753632.6,7.904,0.6991207003593445,0.06296689063310623,0.00143073000115195,0.0019221886759623887,0.0007308379889175621,32.75791363279174,12.477152263906069,0.030526974678844236,0.01162741056997786,0,1.5123540485849352
3,21.0,1.0,1.0,4.0,25.1327,753634.1,8.022,0.7006974220275879,0.02146649546921253,0.001761992056226652,0.1190280094742775,0.0018075941266908493,0.18034826898328954,0.015054402489880204,5.544827270244865,0.46284925235885904,0,3.0246960622668864
5,20.0,0.0,1.0,4.0,11.5405,753632.4,8.449,0.7029048800468445,0.09274008870124817,0.001668440290458425,0.039021965116262436,0.000892947689260064,2.3766124649268026,0.06917939348602183,0.4207669591730426,0.012247854231230459,0,1.3888879788717885
6,21.0,1.0,1.0,5.0,33.4676,753635.1,8.065,0.6994360685348511,0.030753497034311295,0.001549196042087541,0.007632459979504347,0.0006824979259043349,4.0293034115992095,0.41354117902995297,0.24818185622886746,0.02547175205105576,0,4.0277931910826625
7,21.0,1.0,1.0,4.0,28.082,753634.3,8.037,0.7006974220275879,0.04725194349884987,0.002082700271604555,0.0200797151774168,0.000908064222690582,2.353217816156728,0.14860443312977226,0.4249500378308365,0.02683536519516172,0,3.379641455974834
8,11.0,1.0,0.0,3.0,21.927,753633.8,7.882999999999999,0.7019588351249695,0.08746805042028427,0.0014703687521551805,0.0587051585316658,0.0007649916628414767,1.4899551011876349,0.0316907886056329,0.6711611639860191,0.01427534732505533,0,2.63889317730789
9,21.0,1.0,1.0,4.0,29.4925,753634.5,8.048,0.7013281583786011,0.0367814227938652,0.0014099301042968992,0.10318951308727264,0.0012199828472690673,0.3564453566396546,0.014298616577973869,2.8054791046441983,0.11254030747657684,0,3.549393762564553
11,20.0,0.0,1.0,1.0,27.9538,753634.5,8.263,0.7000667452812195,0.06724335998296738,0.0014327958654264774,0.026545168831944462,0.0006319128739498478,2.5331675382695886,0.08093071210255656,0.3947626775144536,0.012612045638552848,0,3.3642127103493094
13,21.0,1.0,1.0,3.0,21.7988,753633.6,7.996,0.7032201886177063,0.05044326558709145,0.0017197125337554751,0.03976304456591606,0.000855108018125333,1.26859666149232,0.05113458877557279,0.7882726089028527,0.03177368892952846,0,2.623464431682366
14,20.0,0.0,1.0,1.0,30.7748,753634.9,8.251,0.7003821134567261,0.10622935742139816,0.0013805144671804545,0.3761184811592102,0.0020019116949456114,0.2824358885370259,0.0039663420050647605,3.5406265300767723,0.049722207058148636,0,3.7037173235287484
17,20.0,0.0,1.0,1.0,26.2868,753634.3,8.272,0.7013281583786011,0.07020346820354463,0.002186562307651056,0.07958073168992996,0.0012964686166349775,0.8821666590988139,0.031007653052965493,1.1335726528381382,0.03984442981039653,0,3.1635908776055572
20,20.0,0.0,1.0,4.0,9.1042,753632.1,8.472999999999999,0.7000667452812195,0.05894538015127183,0.0021409787110510184,0.0037449898663908243,0.0011557841760779148,15.739796969885932,4.89116410790101,0.06353322103920678,0.019743038045589318,0,1.0956816374719067
22,21.0,1.0,1.0,3.0,24.4916,753634.0,8.015,0.7000667452812195,0.037055708467960365,0.0016615859566297849,0.10209345817565918,0.0013790633738244116,0.3629586961801542,0.01699758094636226,2.755134428584268,0.12902465476326894,0,2.9475402992362807
23,21.0,1.0,1.0,2.0,16.4132,753633.0,7.926,0.6991207003593445,0.04946179687976837,0.0013002635303995948,0.030372355133295063,0.0007541060081610639,1.628513714616319,0.058886833112482585,0.6140568489075339,0.0222042116432002,0,1.9753126965745367
24,21.0,1.0,1.0,5.0,33.0829,753635.0,8.064,0.6997514367103577,0.032095957547426224,0.001914586233478679,0.010112762451171877,0.0009266391758291344,3.173807127616937,0.3470138824573403,0.31507900757373786,0.03444972718964948,0,3.981494919303106
25,20.0,0.0,1.0,4.0,9.7453,753632.2,8.463,0.6994360685348511,0.04955950006842613,0.0012195047972346088,0.01916707679629326,0.0004987796363445928,2.585657718969984,0.092604134359574,0.3867487922563693,0.01385122897696559,0,1.1728374005025122
26,10.0,0.0,0.0,3.0,15.6438,753632.9,7.902,0.7000667452812195,0.10479101538658142,0.001455319441410786,0.10537504404783248,0.0009637946304130252,0.9944576188173552,0.016536936964812968,1.0055732703714777,0.01672178026592011,0,1.8827161530154228
28,11.0,1.0,0.0,2.0,14.8745,753632.8,7.867000000000001,0.6997514367103577,0.059084795415401466,0.0014876654599714528,0.07973042130470276,0.000990889705942957,0.7410571077957724,0.020807890617722945,1.349423667191368,0.037890008433226915,0,1.7901316443592927
29,21.0,1.0,1.0,2.0,15.5156,753632.9,7.902,0.7029048800468445,0.040201079100370414,0.0016269195859741085,0.0535309836268425,0.0011073829886625753,0.7509871176776217,0.03413256541468078,1.3315807641180777,0.06052070197521212,0,1.8672874073898984
31,10.0,0.0,0.0,2.0,20.0036,753633.6,7.9079999999999995,0.7013281583786011,0.07980252802371979,0.0012938668485398392,0.24891044199466705,0.0018515085218662485,0.3206073935035219,0.005719077962456505,3.1190796602418804,0.05563895315420948,0,2.4074138533130895
33,20.0,0.0,1.0,3.0,14.4898,753632.8,8.408999999999999,0.7010127902030945,0.06966632604598999,0.00147966947166849,0.08909863233566284,0.001099312645265891,0.7819011832138435,0.019205843159539455,1.2789339899572811,0.03141446278615718,0,1.743833372579736
34,21.0,1.0,1.0,5.0,33.8523,753635.1,8.066,0.6988053917884827,0.0380774550139904,0.0012793530812762652,0.009197681210935116,0.0005428878031909866,4.139897235046607,0.28117050167070434,0.241551889630116,0.016405543937624268,0,4.07409146286222
38,20.0,0.0,1.0,0.0,32.9547,753635.0,8.238,0.6994360685348511,0.1221471056342125,0.002067544706905929,0.029753880575299263,0.0009397310529745336,4.105249576608679,0.1471048206619831,0.2435905494510991,0.008728663976030311,0,3.966066173677582
39,11.0,1.0,0.0,3.0,22.0553,753633.6,7.882999999999999,0.6997514367103577,0.08289936184883118,0.001495110650650378,0.05178017541766167,0.0006657235861429078,1.600986500724659,0.03545979627475723,0.6246148856017005,0.013834418081346628,0,2.6543339578363985
41,10.0,0.0,0.0,2.0,20.1318,753633.5,7.9079999999999995,0.6997514367103577,0.06430458277463913,0.001651223318864175,0.21590392291545868,0.001641171599174863,0.2978388808609968,0.007976017971656455,3.3575200024563148,0.08991317655496366,0,2.4228425989386135
42,11.0,1.0,0.0,2.0,12.9511,753632.6,7.865,0.7022742033004761,0.06134551018476486,0.0015222475927960154,0.00405812030658126,0.0007261575351995247,15.116730296358574,2.730863703291829,0.06615187149570878,0.011950451005663115,0,1.5586523203644922
43,20.0,0.0,1.0,1.0,30.6466,753634.8,8.253,0.6994360685348511,0.09880226850509644,0.0017856658381714258,0.41551873087883,0.0018466025753910054,0.23778054071383925,0.0044254517813955615,4.2055586087823125,0.07827174074516649,0,3.688288577903224
45,11.0,1.0,0.0,2.0,13.2075,753632.6,7.864,0.7019588351249695,0.058172956109046936,0.001272532634689071,0.005684947595000267,0.0006975447285451397,10.23280428481139,1.2753652915582077,0.09772492194386104,0.012179943063352816,0,1.5895098116155406
46,10.0,0.0,0.0,1.0,30.5183,753634.7,7.936,0.7006974220275879,0.09936615824699402,0.0015529604112051322,0.4294589459896088,0.002265402315671156,0.23137522032058985,0.003816505713878245,4.321983999040242,0.07129059285074864,0,3.6728477973747156
49,21.0,1.0,1.0,3.0,23.0811,753633.8,8.003,0.6997514367103577,0.030528001487255093,0.0017007338226621832,0.014333016239106657,0.0008467846455305316,2.1299076885130104,0.17295633752007938,0.4695039157768136,0.038125444666940296,0,2.777787992646561
50,20.0,0.0,1.0,1.0,26.1586,753634.2,8.274,0.7000667452812195,0.07075458765029907,0.0017648259460332871,0.13678523898124695,0.0022754828853047155,0.517267712344308,0.01550843421634194,1.9332349113148817,0.05796117896279208,0,3.148162131980033
51,21.0,1.0,1.0,3.0,23.3375,753633.8,8.003,0.7019588351249695,0.03430991619825363,0.0015823256867449414,0.017189351841807362,0.0007373999672300856,1.9959982501961595,0.12571969500668045,0.5010024432144284,0.031556076941615385,0,2.80864548389761
54,10.0,0.0,0.0,2.0,24.1069,753634.0,7.92,0.6981747150421143,0.08893392235040665,0.0017718684747937976,0.11945779621601105,0.0017208868898392446,0.7444798511902126,0.018303766966707928,1.3432196968142025,0.03302437302537229,0,2.901242027456724
59,10.0,0.0,0.0,1.0,28.4667,753634.4,7.93,0.6978593468666077,0.1232421174645424,0.0011775653354076647,0.0607965737581253,0.0006739297155320429,2.0271227446936746,0.02966624070587425,0.4933100388803113,0.007219421909381709,0,3.4259397277543906
60,11.0,1.0,0.0,3.0,24.4916,753634.0,7.88,0.6991207003593445,0.04407389089465141,0.0015173291094564305,0.11240280419588088,0.00183254170121099,0.3921066846147824,0.014936192969336725,2.5503263250470485,0.09714745404839244,0,2.9475402992362807
61,21.0,1.0,1.0,2.0,15.2592,753632.8,7.895,0.6991207003593445,0.036981672048568726,0.002449186814926589,0.05857647210359573,0.0013066260757860324,0.6313400367158437,0.04411975496281938,1.5839324957148002,0.11068950094168838,0,1.8364299161388498
62,21.0,1.0,1.0,4.0,25.261,753634.0,8.021,0.6991207003593445,0.022400559857487682,0.0011806001448902888,0.1215774267911911,0.0012450147956648712,0.1842493335211032,0.00989229255756259,5.427428044864347,0.2913970163629853,0,3.0401368427953943
63,20.0,0.0,1.0,4.0,12.4381,753632.5,8.437999999999999,0.7035355567932129,0.0946606770157814,0.0018853946598033976,0.004069012589752674,0.0007457236677039724,23.263795559191212,4.28863582727424,0.04298524707439296,0.007924247364469441,0,1.4969132680564268
65,10.0,0.0,0.0,0.0,32.1853,753635.0,7.946000000000001,0.6997514367103577,0.09829282015562056,0.0021380776319405125,0.036147847771644585,0.0010799420208676706,2.719188726713746,0.10048908896665992,0.3677567467737122,0.013590649329182577,0,3.8734696301184677
66,21.0,1.0,1.0,2.0,15.9003,753632.9,7.912000000000001,0.6997514367103577,0.048158939927816384,0.001550480213827473,0.05094659328460693,0.000880420757701116,0.9452828309595176,0.0345405336169738,1.0578844418288451,0.03865498444393902,0,1.9135856791694554
68,20.0,0.0,1.0,1.0,27.0562,753634.3,8.269,0.6997514367103577,0.07965166866779327,0.002554466460991905,0.02833790704607964,0.0011316398021016453,2.810781633882611,0.14396092549812955,0.3557729237822976,0.018221763924124924,0,3.2561874211646713
69,21.0,1.0,1.0,3.0,23.7222,753634.0,8.006,0.7006974220275879,0.027176545932888985,0.0013080980730965088,0.016083197668194767,0.0005936395218794617,1.6897476791342183,0.1024941238841871,0.5918043340721577,0.03589675990125895,0,2.854943755677167
70,11.0,1.0,0.0,3.0,24.7481,753634.0,7.877999999999999,0.7000667452812195,0.042318902909755714,0.0012295293002122169,0.15447373688220978,0.0019141923416094433,0.2739553257653433,0.008653188195210975,3.650230187007027,0.11529664070508736,0,2.9784098253903135
71,21.0,1.0,1.0,2.0,18.7213,753633.3,7.962999999999999,0.7010127902030945,0.04452123492956162,0.001523554621846558,0.01537888403981924,0.0006515161960635879,2.8949587508616723,0.1576571157437684,0.3454280651502735,0.018811733477146462,0,2.2530902923488942
72,11.0,1.0,0.0,4.0,29.4925,753634.6,7.886,0.7051122784614563,0.04295403510332108,0.0010958642577558956,0.12206891179084778,0.0013234538134079144,0.3518834932920373,0.009754429238899636,2.8418497004350067,0.0787778407879887,0,3.549393762564553
73,20.0,0.0,1.0,1.0,27.8255,753634.4,8.264,0.6997514367103577,0.06537467241287231,0.0025389120152019048,0.02279001474380493,0.001123203972374835,2.868566481759003,0.17999570357445888,0.3486061788558586,0.021874206100005438,0,3.348771929820801
74,20.0,0.0,1.0,4.0,8.4631,753632.0,8.481,0.6991207003593445,0.07053709775209427,0.0016373958602940426,0.002182001480832696,0.0008423357608182354,32.32678729676017,12.501913845136356,0.0309340978062556,0.011963311482226634,0,1.018525874441301
76,21.0,1.0,1.0,2.0,13.2075,753632.5,7.879,0.6994360685348511,0.03616280108690262,0.0016470660616359342,0.003353012027218938,0.0007788816993867612,10.785168914797136,2.5530235268281345,0.09271992009582816,0.021948301346073684,0,1.5895098116155406
77,21.0,1.0,1.0,2.0,13.3357,753632.7,7.879,0.7013281583786011,0.04182592779397965,0.0010761316191818574,0.006941153202205896,0.00050913387540039,6.025789458254197,0.4683942149505932,0.1659533587968608,0.012899818978174236,0,1.604938557241065
78,21.0,1.0,1.0,1.0,8.4631,753632.0,7.8870000000000005,0.7010127902030945,0.06111890450119972,0.0013379408657595395,0.005236723460257053,0.0008132907533076493,11.671211009144946,1.8305182394421289,0.08568091170800125,0.013438234603987112,0,1.018525874441301
79,21.0,1.0,1.0,4.0,28.8514,753634.5,8.042,0.7006974220275879,0.037419792264699936,0.0013777761184212687,0.03590074554085732,0.0005939092277089581,1.0423124005075006,0.042073099678972985,0.9594052603740504,0.03872654027007134,0,3.472237999533948
81,10.0,0.0,0.0,3.0,17.952,753633.1,7.906000000000001,0.6994360685348511,0.10059651732444763,0.0017271643552645645,0.014946623705327509,0.0008260137314896765,6.730384019007012,0.3894862267549263,0.14857993201813444,0.0085982964612151,0,2.1605057836927646
85,21.0,1.0,1.0,1.0,10.5147,753632.2,7.882999999999999,0.7003821134567261,0.06264720112085342,0.0017993753660159395,0.0598975382745266,0.0009076014554873248,1.0459061077556209,0.03396497205291419,0.9561087678758,0.031048874597484875,0,1.265433944061626
86,10.0,0.0,0.0,0.0,33.0829,753635.0,7.954,0.6997514367103577,0.12319748103618622,0.001233598113129617,0.024646647274494168,0.0005804989289940074,4.998549281941417,0.12792778086664347,0.20005804556389287,0.005120081921762398,0,3.981494919303106
87,10.0,0.0,0.0,1.0,27.4409,753634.3,7.928,0.7032201886177063,0.11891911923885345,0.0012778824726111494,0.03065066784620285,0.0005392052235074144,3.8798214719352586,0.07997980839073744,0.2577438181714065,0.005313208697967158,0,3.302485692944228
90,20.0,0.0,1.0,1.0,30.2619,753634.6,8.254,0.6991207003593445,0.09075301885604857,0.001889538835730696,0.4761060774326325,0.0017642127158388984,0.19061512372500614,0.004031098139983103,5.246173443418192,0.11094523664502652,0,3.641990306123667
92,10.0,0.0,0.0,1.0,26.9279,753634.3,7.9270000000000005,0.7000667452812195,0.1078636199235916,0.0012787809043925847,0.03753068298101425,0.0006360373201402198,2.8740116447696114,0.059441264786546426,0.3479457022451149,0.007196328747008493,0,3.240746640636163
93,21.0,1.0,1.0,4.0,30.0054,753634.7,8.049,0.6997514367103577,0.03503596410155296,0.0015101192522957597,0.2033529281616211,0.0021261290041662702,0.17229141679094506,0.007641459210138795,5.8041196632179295,0.2574239882829457,0,3.6111207799696348
94,20.0,0.0,1.0,2.0,23.0811,753633.7,8.317,0.6994360685348511,0.10330801457166673,0.0017590082768743954,0.038069095462560654,0.0007765346962206772,2.7136976415230505,0.07210437178876374,0.368500891440048,0.009791262252036116,0,2.777787992646561
95,11.0,1.0,0.0,3.0,20.2601,753633.5,7.877000000000001,0.6988053917884827,0.06153178587555885,0.001337871054722747,0.2083493024110794,0.0019524648839780512,0.2953299346985804,0.00699230974776218,3.386043480558853,0.08016886219008824,0,2.4382833794671224
96,21.0,1.0,1.0,2.0,16.285,753633.1,7.9239999999999995,0.7003821134567261,0.04415212944149971,0.0018082036166195512,0.03426747769117355,0.0007704886237170636,1.2884557725377084,0.060196949579401485,0.7761228761701509,0.03626063900681333,0,1.9598839509490125
97,11.0,1.0,0.0,2.0,16.1568,753632.9,7.865,0.6994360685348511,0.053142067044973366,0.0015478441852122306,0.0485788956284523,0.0009775554988600142,1.0939332061276514,0.0387272756652133,0.9141325945665733,0.032361998690626906,0,1.944455205323488
98,21.0,1.0,1.0,1.0,8.5913,753632.0,7.8870000000000005,0.7066890001296997,0.06270463764667511,0.0013991512008899275,0.0020953300409018998,0.0006742926062743741,29.925900179279136,9.65349686600678,0.03341587033336446,0.010779291436699338,0,1.0339546200668253
99,10.0,0.0,0.0,1.0,26.2868,753634.2,7.925,0.7000667452812195,0.10784178227186204,0.001832325640014465,0.11398486793041228,0.001769134695682247,0.946106129961912,0.021772457924751826,1.0569638736409601,0.02432359408532417,0,3.1635908776055572
101,10.0,0.0,0.0,3.0,13.9769,753632.8,7.9079999999999995,0.6991207003593445,0.10555672645568848,0.0015917768728965947,0.08088552206754683,0.0010724235098226401,1.3050138486778748,0.026204140007469432,0.7662753931792464,0.015386493949846225,0,1.6821063551746547
102,20.0,0.0,1.0,2.0,25.0045,753634.1,8.285,0.6997514367103577,0.07792782783508301,0.0015105836070883562,0.3497171401977539,0.0020407501912201157,0.22283102221131426,0.0045109218271818935,4.487705482281026,0.09084771237457194,0,3.009267316641362
103,21.0,1.0,1.0,2.0,15.3874,753632.9,7.899,0.7006974220275879,0.036064114421606064,0.0017190808323645107,0.05291888490319252,0.0012465458384068,0.6814980037387439,0.03623526494081018,1.467355728870712,0.07801933873078358,0,1.8518586617643742
104,11.0,1.0,0.0,5.0,33.5958,753635.1,7.905,0.7000667452812195,0.07106305658817291,0.001987881937140773,0.013018039986491205,0.0009409832347642436,5.458813820046252,0.42309685140759495,0.1831899810042481,0.014198524941020575,0,4.0432219367081865
105,20.0,0.0,1.0,0.0,33.4676,753635.0,8.231,0.7013281583786011,0.12287762761116028,0.001924970748295851,0.02279757708311081,0.0008184629970993747,5.389942412002723,0.21112620369042925,0.1855307392103348,0.007267313385413822,0,4.0277931910826625
108,20.0,0.0,1.0,4.0,11.2841,753632.4,8.451,0.7047969698905945,0.08352121710777283,0.0013783161128030335,0.061879146844148636,0.0009755148125240502,1.3497473925769017,0.0308045808156124,0.7408793715769488,0.016908703511395704,0,1.35803048762074
109,10.0,0.0,0.0,4.0,10.7712,753632.4,7.904,0.7006974220275879,0.06608358770608902,0.001350529185278605,0.06919616460800171,0.0008575202764558974,0.955018071889598,0.022825419704556527,1.0471006040978899,0.02502623925654045,0,1.2963034702156588
110,21.0,1.0,1.0,2.0,13.7204,753632.7,7.879,0.7029048800468445,0.03672100603580475,0.001390089917851456,0.017522189766168594,0.0006989866690817794,2.0956859003264956,0.11525067071285873,0.4771707438811349,0.02624164635945049,0,1.651236829020622
111,10.0,0.0,0.0,1.0,30.2619,753634.6,7.935,0.7003821134567261,0.1146211475133896,0.0013510770456585438,0.5327088236808777,0.0023674113698359837,0.21516660212494254,0.002710511038327155,4.647561425073403,0.058546570051099214,0,3.641990306123667
114,10.0,0.0,0.0,2.0,24.4916,753634.1,7.922999999999999,0.7000667452812195,0.08573602139949799,0.0011891217342058233,0.2569573521614075,0.002108962906982515,0.33365856504328784,0.005377258378446877,2.997075767769556,0.04830102527410949,0,2.9475402992362807
115,11.0,1.0,0.0,5.0,33.9805,753635.1,7.903,0.7013281583786011,0.06595394760370255,0.001650453475961182,0.013165995478630066,0.0007228353105832138,5.0094159390190764,0.3022472521352836,0.19962407038530244,0.012044483322707042,0,4.089520208487744
116,11.0,1.0,0.0,1.0,12.4381,753632.5,7.859,0.7029048800468445,0.05824289470911026,0.002041607555388491,0.004227082710713147,0.0011399117122889027,13.778508417045886,3.746891007191164,0.07257679639422103,0.019736341373775067,0,1.4969132680564268
117,11.0,1.0,0.0,4.0,27.3126,753634.2,7.881,0.7003821134567261,0.0748482495546341,0.0016183035902356125,0.024043727666139603,0.0007833815669677075,3.1130052125836416,0.12172724683367887,0.3212329988904995,0.012561112454615298,0,3.2870449124157197
118,21.0,1.0,1.0,4.0,30.6466,753634.8,8.052,0.7010127902030945,0.044366758316755295,0.001718486424790112,0.2344440370798111,0.0026149437744190395,0.18924242590845528,0.007627908819786937,5.284227335384841,0.2129945444518862,0,3.688288577903224
120,21.0,1.0,1.0,4.0,28.7231,753634.4,8.041,0.7022742033004761,0.0388890951871872,0.0012720725939445864,0.02876783721148968,0.0006717255957060477,1.3518254744453002,0.05432889518287642,0.7397404612532057,0.029729637990768807,0,3.456797219005439
121,11.0,1.0,0.0,3.0,23.8505,753634.0,7.876,0.7006974220275879,0.060381967574357986,0.0017119760955514466,0.0363614447414875,0.0008768976812937423,1.6606041922603714,0.061810379033547726,0.6021904585455887,0.022414504712543,0,2.870384536205675
122,11.0,1.0,0.0,4.0,31.2877,753634.8,7.8870000000000005,0.6997514367103577,0.04759175330400467,0.0015295900776525107,0.11555171012878418,0.0020858071243097416,0.4118654172314968,0.015182149069300313,2.4279775823905383,0.08949990955917912,0,3.7654443409338296
125,11.0,1.0,0.0,3.0,22.4399,753633.7,7.882000000000001,0.7025895118713379,0.09541991353034973,0.001483390222877486,0.05043097957968712,0.0008040878233364317,1.8920892341497075,0.042134453484973404,0.5285162993115351,0.011769394924653004,0,2.7006201947129718
126,10.0,0.0,0.0,3.0,12.6946,753632.7,7.905,0.7010127902030945,0.07200511544942856,0.0014920170581790427,0.0032156496308743954,0.0007798255495749051,22.39208984650763,5.4500806483758355,0.044658627526718515,0.01086960276306473,0,1.5277827942104594
127,11.0,1.0,0.0,3.0,23.9787,753633.9,7.877999999999999,0.6991207003593445,0.05479225143790245,0.0015686209461401699,0.04318651929497719,0.0009556360112144929,1.2687350666918662,0.045907267794418026,0.7881866169329006,0.028519345799955582,0,2.8858132818311995
130,10.0,0.0,0.0,2.0,21.5423,753633.7,7.914,0.7057429552078247,0.0759209468960762,0.0017360677366466935,0.05882614478468895,0.0010152933130215236,1.2905987154853742,0.03697447868443976,0.7748341819973961,0.02219829417346317,0,2.5925949055283333
131,10.0,0.0,0.0,4.0,8.3348,753632.1,7.907,0.6991207003593445,0.08940577507019043,0.0022122716375047747,0.0076197274029254905,0.0009789802596560236,11.733461099391072,1.5352150439006538,0.08522634468459579,0.0111510802642235,0,1.0030850939127927
132,10.0,0.0,0.0,0.0,31.9288,753634.9,7.943,0.6984900236129761,0.10052744299173356,0.0012547590844950187,0.040595419704914086,0.0006364669646999276,2.4763247608341548,0.04962564603912509,0.4038242543208056,0.008092654010448692,0,3.842600103964435
134,20.0,0.0,1.0,2.0,19.6189,753633.3,8.363,0.7003821134567261,0.10169654339551926,0.001451741675338382,0.20384471118450165,0.0017554434216617185,0.4988922342138807,0.008317344405320445,2.0044409021032963,0.033417287701770486,0,2.3611155815335327
135,11.0,1.0,0.0,3.0,21.7988,753633.6,7.882999999999999,0.7000667452812195,0.0698200985789299,0.0013298928665044186,0.05243610963225365,0.0007097791828403147,1.331527053944202,0.03111416163857482,0.7510174104520336,0.017549231938600682,0,2.623464431682366
136,21.0,1.0,1.0,3.0,20.5165,753633.6,7.989,0.7006974220275879,0.05526760220527649,0.0012249033240764385,0.19305308163166046,0.0012501242317199555,0.2862818958296943,0.006610181733241146,3.4930605622190236,0.08065394793676044,0,2.469140870718171
137,21.0,1.0,1.0,3.0,20.773,753633.5,7.9910000000000005,0.7029048800468445,0.05332493782043457,0.0019319959492503321,0.15496008098125458,0.00131306842303703,0.3441204824027244,0.012804149798907614,2.9059589624476327,0.10812589127174564,0,2.5000103968722036
138,11.0,1.0,0.0,1.0,9.1042,753632.1,7.847,0.7032201886177063,0.08041560649871826,0.001577252557483783,0.004661201033741236,0.0007301886376779112,17.252121484701124,2.723688471486957,0.057963885826260976,0.009151081374402244,0,1.0956816374719067
139,20.0,0.0,1.0,2.0,24.8763,753634.1,8.287,0.6997514367103577,0.07845853269100189,0.0015684146719564444,0.3415087759494781,0.0021211059905057307,0.2297408975007097,0.004809169088737407,4.352729578750387,0.09111574286286878,0,2.993838571015838
142,10.0,0.0,0.0,1.0,26.1586,753634.2,7.9270000000000005,0.7041662335395813,0.10832071304321288,0.0017621533480972414,0.14327499270439148,0.0017472727920304955,0.7560336315403127,0.015371286286288453,1.3226924812361058,0.026892302074418097,0,3.148162131980033
143,10.0,0.0,0.0,1.0,28.8514,753634.6,7.932,0.7003821134567261,0.1028229519724846,0.001439122772587735,0.07600223273038864,0.000828066841382796,1.3528938332277702,0.023996193819611197,0.7391562999545747,0.013110369343896986,0,3.472237999533948
145,21.0,1.0,1.0,4.0,30.3901,753634.7,8.052,0.6997514367103577,0.03934813663363457,0.0018190852441320586,0.22412832081317904,0.002370722350013454,0.17556075238895402,0.008325997072273059,5.696033916421733,0.2701353296016024,0,3.6574190517491916
147,21.0,1.0,1.0,1.0,10.2583,753632.3,7.8839999999999995,0.7003821134567261,0.0674278736114502,0.0016764412531651586,0.049270741641521454,0.0009254551288497037,1.3685175291663838,0.042643294603140036,0.7307177136482411,0.02276931794495592,0,1.2345764528105774
148,11.0,1.0,0.0,5.0,32.9547,753635.1,7.901,0.7038509249687195,0.08603063225746155,0.0016250154085697694,0.023005535826087,0.000882115800951124,3.739562203976471,0.15984259356298014,0.2674109816749801,0.011430125380104609,0,3.966066173677582
149,10.0,0.0,0.0,2.0,23.3375,753633.7,7.916,0.7073196768760681,0.08596022427082063,0.0019588335958591746,0.03400283306837082,0.0008988192410873789,2.5280312407491765,0.0882285201636949,0.3955647319072102,0.013805245110333087,0,2.80864548389761
150,11.0,1.0,0.0,4.0,30.903,753634.6,7.8870000000000005,0.6988053917884827,0.05161045491695404,0.001965222845517451,0.21796013414859766,0.0025306554766516788,0.2367885077633867,0.009426267176800543,4.22317792972985,0.168119660353535,0,3.7191460691542724
151,10.0,0.0,0.0,1.0,29.236,753634.7,7.931,0.7029048800468445,0.10612238198518753,0.0024369382223141025,0.18712235987186432,0.002022967690450737,0.5671282793668105,0.014394306869978531,1.7632695042407047,0.04475361794134677,0,3.5185242364105207
153,10.0,0.0,0.0,2.0,21.6706,753633.7,7.912999999999999,0.7000667452812195,0.06689872592687607,0.0015745152373915013,0.04814437031745911,0.0008968871659667307,1.3895441042379957,0.041708968175820836,0.719660496525502,0.021601543020786696,0,2.6080356860568417
156,20.0,0.0,1.0,4.0,11.1559,753632.3,8.452,0.6997514367103577,0.08835648745298386,0.0014278415832042533,0.07133813947439194,0.0008884014411852401,1.238558898563663,0.02526880881676934,0.8073899442002185,0.01647219374406579,0,1.3426017419952159
158,21.0,1.0,1.0,3.0,20.0036,753633.4,7.983,0.7029048800468445,0.05380682274699211,0.0017940688625141899,0.17051070928573608,0.0015311145728092222,0.3155627172767457,0.010896621434430612,3.1689421634781048,0.1094259911342545,0,2.4074138533130895
159,20.0,0.0,1.0,2.0,24.2351,753634.0,8.294,0.6988053917884827,0.08512447029352188,0.0016645007603756747,0.14652767777442932,0.0015831481963597895,0.5809446487274982,0.012978412930502236,1.7213343856258958,0.038454934557120415,0,2.916670773082248
161,10.0,0.0,0.0,1.0,27.3126,753634.3,7.928999999999999,0.6994360685348511,0.10444391518831253,0.0014515830734010615,0.02901661954820156,0.0005870820297116966,3.599451514840085,0.0883530639115541,0.27782010561251513,0.006819443864126558,0,3.2870449124157197
162,10.0,0.0,0.0,3.0,15.7721,753633.0,7.903,0.7010127902030945,0.0958012193441391,0.002177256386449754,0.09311802685260773,0.0010147971976056456,1.0288149629263352,0.025930907389061668,0.971992084131072,0.024498707371841132,0,1.898156933543931
163,10.0,0.0,0.0,3.0,16.285,753633.0,7.901,0.6991207003593445,0.0843031033873558,0.0012641093810663035,0.044790424406528466,0.000723876564512439,1.8821679969406169,0.04149468642934872,0.5313022013048023,0.01171320428261487,0,1.9598839509490125
164,11.0,1.0,0.0,2.0,18.5931,753633.3,7.874,0.6994360685348511,0.060976162552833564,0.0014135899242785051,0.01435369625687599,0.0006781172389235861,4.248115709124298,0.22355640324251186,0.2353984845215383,0.012387807237769707,0,2.2376615467233703
165,11.0,1.0,0.0,1.0,8.5913,753631.9,7.845,0.7032201886177063,0.07913033664226532,0.0010834483176587137,0.004841585177928209,0.0005137484446857299,16.34389022070793,1.7486545912477536,0.061184943516873765,0.006546258629445289,0,1.0339546200668253
166,20.0,0.0,1.0,0.0,32.6982,753635.1,8.241,0.7006974220275879,0.12153946608304975,0.002060430173091634,0.03593633323907852,0.0010263661687916312,3.3820775557280056,0.11232921922677523,0.2956762473723776,0.009820319452755062,0,3.935196647523549
170,21.0,1.0,1.0,4.0,31.1595,753634.7,8.052999999999999,0.6994360685348511,0.039462029933929436,0.0018852596023439653,0.10693401843309402,0.001444661808961704,0.3690315814571194,0.018321488358559675,2.709795178102386,0.13453450410301246,0,3.750015595308305
172,21.0,1.0,1.0,4.0,25.7739,753634.1,8.024,0.6997514367103577,0.02895875833928585,0.00195765119878049,0.115690678358078,0.0017949708306617535,0.2503119417249387,0.017361377107333847,3.9950151523289046,0.27709011456317834,0,3.101863860200476
173,21.0,1.0,1.0,3.0,22.6964,753633.7,8.001,0.6994360685348511,0.03343282639980316,0.0017289170395163912,0.020618973299860958,0.0008307528093949007,1.6214593187347799,0.10629641023363497,0.6167283930257943,0.040430255332556515,0,2.731489720867004
174,11.0,1.0,0.0,3.0,21.1577,753633.6,7.88,0.7000667452812195,0.07426251471042633,0.0018039963483429298,0.14059233665466309,0.0017359857020270565,0.5282116826384167,0.014393872766735637,1.8931803912495864,0.05158953989811554,0,2.5463086686517604
177,10.0,0.0,0.0,2.0,23.0811,753633.8,7.917000000000001,0.7010127902030945,0.08248552680015564,0.0015586784686307182,0.028570696711540226,0.0007975447959909275,2.88706739051408,0.09732066339831946,0.3463722403175137,0.011675922883275756,0,2.777787992646561
180,11.0,1.0,0.0,2.0,13.7204,753632.8,7.8660000000000005,0.7044816017150879,0.07299435138702393,0.0017770728330601473,0.025778770446777344,0.0007933749134223045,2.8315683844474866,0.1111142920347167,0.3531611687333931,0.01385848685608245,0,1.651236829020622
181,21.0,1.0,1.0,2.0,13.0793,753632.5,7.879,0.7000667452812195,0.03797541931271553,0.001825401829576077,0.003125301096588373,0.0008827928834578569,12.150963423706624,3.4815819970697657,0.08229800100039739,0.02358061897534776,0,1.5740810659900164
182,11.0,1.0,0.0,3.0,18.9778,753633.3,7.877999999999999,0.6988053917884827,0.07829839736223221,0.0019171275378861811,0.040109559893608086,0.0009495016602089053,1.952113101463124,0.06648389953067313,0.5122654006320086,0.01744642838733688,0,2.283959818502927
183,11.0,1.0,0.0,2.0,16.4132,753632.9,7.8660000000000005,0.7000667452812195,0.06542188674211502,0.001149107710197791,0.039999563246965415,0.000656298345605217,1.635565027002596,0.03931229184860202,0.6114095028264583,0.01469578305802466,0,1.9753126965745367
184,21.0,1.0,1.0,4.0,26.1586,753634.1,8.029,0.7003821134567261,0.03803807497024536,0.0015262758994102155,0.08256275206804277,0.0014309752311351515,0.4607171395994274,0.020137128358761202,2.1705291903606074,0.09486997803192627,0,3.148162131980033
185,11.0,1.0,0.0,5.0,32.1853,753634.9,7.898,0.7006974220275879,0.0664725974202156,0.0011953061975366074,0.027538212016224858,0.0005101387708222272,2.4138312749226976,0.062317853062881866,0.4142791629178907,0.010695440178418263,0,3.8734696301184677
186,21.0,1.0,1.0,5.0,32.4418,753635.0,8.058,0.7006974220275879,0.04830993711948395,0.001392817214362471,0.0218302458524704,0.000803403145130433,2.2129818164194885,0.10345844100039717,0.4518789953809733,0.02112565771488436,0,3.9043391562725005
188,20.0,0.0,1.0,2.0,21.7988,753633.8,8.338,0.7000667452812195,0.13708797097206116,0.0020863578478808294,0.0847504511475563,0.0011618196202191242,1.6175485689554816,0.03313213059688881,0.6182194582545002,0.01266294454555552,0,2.623464431682366
189,20.0,0.0,1.0,4.0,10.6429,753632.3,8.454,0.7057429552078247,0.07617678493261337,0.001988335692696952,0.08150684088468553,0.0011485813836184535,0.9346060294544722,0.02772289926386056,1.0699695577437032,0.031738141345011614,0,1.2808626896871502
190,21.0,1.0,1.0,1.0,9.1042,753632.0,7.8870000000000005,0.6994360685348511,0.06879676878452301,0.0016526943056934032,0.0023694669362157588,0.0009328816583252775,29.03470300978217,11.452498280061151,0.03444154395734949,0.013585181939050764,0,1.0956816374719067
191,11.0,1.0,0.0,2.0,16.285,753632.9,7.865,0.6997514367103577,0.06341184675693512,0.0011026815496109278,0.04890738800168037,0.0006970804905705758,1.296569891541875,0.0291521987780265,0.7712657886963614,0.01734121217023614,0,1.9598839509490125
192,20.0,0.0,1.0,1.0,27.6973,753634.4,8.264,0.6994360685348511,0.07923129945993422,0.0026680652999998573,0.02261459454894066,0.001114992511143016,3.5035472021604597,0.20918435254793824,0.28542501136658033,0.01704171308635091,0,3.3333431841952765
193,11.0,1.0,0.0,5.0,33.2111,753635.1,7.902,0.7003821134567261,0.07698455452919006,0.0013553918480729507,0.016357744112610817,0.0006197712173244734,4.706306321899222,0.1966264325005701,0.2124808568764074,0.008877312695917386,0,3.9969236649286306
194,20.0,0.0,1.0,0.0,32.57,753635.0,8.243,0.6997514367103577,0.11712616682052612,0.0016205319981748725,0.03779198974370957,0.0005507259164533434,3.0992326049734293,0.06227747697994779,0.32266051873462825,0.006483696317465045,0,3.919767901898025
197,10.0,0.0,0.0,1.0,30.3901,753634.7,7.935,0.6991207003593445,0.1088179498910904,0.0021001181502420907,0.4958879351615906,0.0018647742566087824,0.21944060779706376,0.00431471214718364,4.5570416981563815,0.08960202656949075,0,3.6574190517491916
198,20.0,0.0,1.0,2.0,19.4907,753633.4,8.365,0.7016434669494629,0.09527566283941268,0.0014129374054456336,0.181240051984787,0.001769050304781314,0.5256876821432935,0.009333024313956427,1.9022701767005012,0.033772778807513594,0,2.3456868359080083
199,21.0,1.0,1.0,4.0,30.5183,753634.8,8.051,0.7032201886177063,0.046847473829984665,0.00225029634632902,0.24495637416839602,0.002347751667487806,0.191248233441679,0.009367603339995716,5.228806467929803,0.2561141823467209,0,3.6728477973747156
201,20.0,0.0,1.0,3.0,15.6438,753633.0,8.398,0.7013281583786011,0.08529556542634964,0.0018951238619708038,0.09746287018060684,0.0012014260242350881,0.8751595891675449,0.02223678434326776,1.1426487378732877,0.029033371602960288,0,1.8827161530154228
202,21.0,1.0,1.0,1.0,12.1817,753632.5,7.882000000000001,0.7019588351249695,0.036758169531822205,0.0013328640859466894,0.004295022692531347,0.000764008924038425,8.558317886362117,1.5536814580504927,0.11684539103104875,0.021212172755687063,0,1.4660557768053781
203,21.0,1.0,1.0,2.0,16.7979,753633.0,7.932,0.7041662335395813,0.04468315094709397,0.001373920923603089,0.015723470598459244,0.0007057710237490336,2.8418122237893524,0.15461754198467734,0.3518881337861838,0.019145557135737054,0,2.0216109683540933
204,20.0,0.0,1.0,3.0,14.2333,753632.7,8.411,0.7051122784614563,0.08571141213178635,0.0013808184060990845,0.09238916635513306,0.0009747975563232971,0.9277214581883096,0.0178657673020592,1.07790974453996,0.02075804596153264,0,1.7129638464257033
205,11.0,1.0,0.0,2.0,13.8487,753632.7,7.8660000000000005,0.7025895118713379,0.06953750550746918,0.0016492163792235885,0.03445124626159668,0.0010803254092354123,2.0184322209842285,0.07935860922088987,0.4954340252814533,0.01947895738003607,0,1.6666776095491302
206,10.0,0.0,0.0,2.0,19.4907,753633.4,7.907,0.7041662335395813,0.07128053158521652,0.001363377807017134,0.1425587683916092,0.0014776736194737627,0.5000080485362274,0.010877677942956243,1.9999678063733135,0.04350931101548729,0,2.3456868359080083
208,20.0,0.0,1.0,2.0,21.2859,753633.5,8.343,0.7003821134567261,0.13254231214523315,0.0016469074765741998,0.14014802873134613,0.0015910186367247712,0.9457308343544909,0.015917269273288816,1.0573833100012546,0.01779645355632204,0,2.561737414277285
209,10.0,0.0,0.0,3.0,16.0285,753633.0,7.901,0.7003821134567261,0.09700539708137512,0.001408239515895709,0.07578442990779878,0.0010120662330605347,1.280017507546,0.025248833832149764,0.7812393143880987,0.015410243622327046,0,1.9290144247949799
210,20.0,0.0,1.0,2.0,18.9778,753633.3,8.371,0.7022742033004761,0.09494252502918243,0.0011249757581076587,0.056476574391126626,0.0007704848598994968,1.6810956764420792,0.03037710555387247,0.5948501409012185,0.010748838255973472,0,2.283959818502927
211,20.0,0.0,1.0,1.0,29.236,753634.5,8.259,0.7025895118713379,0.07127906382083893,0.0025300459398174195,0.17296269536018372,0.0019447694461930856,0.4121065740355448,0.01534406842305298,2.4265567768247944,0.09034860291457307,0,3.5185242364105207
212,20.0,0.0,1.0,2.0,24.4916,753634.1,8.291,0.7022742033004761,0.08390099555253983,0.0016409066762941968,0.2483415007591248,0.002374649122503772,0.3378452465499046,0.007354901746087794,2.9599350892518346,0.06443788088943586,0,2.9475402992362807
215,11.0,1.0,0.0,1.0,11.4123,753632.4,7.858,0.7010127902030945,0.04380115494132042,0.002055291004357736,0.03390053287148476,0.0011641858131671008,1.2920491576745543,0.07512916223022666,0.7739643604580898,0.04500393321096517,0,1.3734592332462643
216,21.0,1.0,1.0,5.0,33.2111,753635.1,8.064,0.6994360685348511,0.03674011304974556,0.0012349428631363555,0.009692942723631859,0.0005573071766652339,3.7903982409976895,0.2524427928333988,0.263824520912817,0.017570871091274743,0,3.9969236649286306
217,10.0,0.0,0.0,0.0,31.5442,753634.9,7.941,0.7025895118713379,0.12891937792301178,0.002130510447518535,0.10143066197633743,0.0012943132184402304,1.271009923538576,0.0265375790835916,0.7867759184884519,0.016427195233711337,0,3.796313867087862
219,21.0,1.0,1.0,2.0,13.8487,753632.8,7.877999999999999,0.7041662335395813,0.0391443744301796,0.0016122448581581046,0.02529828250408173,0.0008356455508618147,1.5473135152105242,0.08169279758132954,0.6462814356429519,0.03412142270040687,0,1.6666776095491302
220,21.0,1.0,1.0,4.0,25.3892,753634.1,8.022,0.7029048800468445,0.025787027552723885,0.001165108005957669,0.13059009611606598,0.0013952009935923025,0.1974654152165174,0.009167908931106377,5.0641779417601684,0.2351192593906509,0,3.0555655884209187
221,21.0,1.0,1.0,2.0,13.9769,753632.7,7.879,0.7022742033004761,0.031007014214992527,0.001466454830457834,0.02569651231169701,0.0006459401992364612,1.2066623609803335,0.0646283742110388,0.8287322388903934,0.04438658152247881,0,1.6821063551746547
222,11.0,1.0,0.0,2.0,15.3874,753632.9,7.864,0.7000667452812195,0.06871593743562697,0.0015086056244589846,0.09208182990550996,0.0008958444540318476,0.7462486085055006,0.017919876255788333,1.3400359995346365,0.032178658715429034,0,1.8518586617643742
223,21.0,1.0,1.0,3.0,19.7472,753633.4,7.98,0.7025895118713379,0.056529045104980476,0.0013162246865522918,0.15197564661502838,0.0015623738160284461,0.371961208022855,0.009467371570785836,2.6884523935048503,0.0684280435988772,0,2.3765563620620407
224,21.0,1.0,1.0,4.0,28.5949,753634.5,8.04,0.7035355567932129,0.040112849324941635,0.00150498250905924,0.026347670704126358,0.000763166835932226,1.5224438537809526,0.07216190366227668,0.6568386725832445,0.031133318246775524,0,3.4413684733799146
225,20.0,0.0,1.0,2.0,22.3117,753633.7,8.328,0.6997514367103577,0.11873123794794085,0.0025471845952527586,0.06287263333797455,0.0010751916093566995,1.888440671948572,0.05180990322193675,0.5295374193398188,0.014528008666579544,0,2.685191449087447
226,10.0,0.0,0.0,0.0,33.5958,753635.1,7.957000000000001,0.7038509249687195,0.16474273800849915,0.002103724654208629,0.02694193832576275,0.0008943933577964754,6.114732207332196,0.21749132054741144,0.163539459471487,0.005816839036616089,0,4.0432219367081865
228,20.0,0.0,1.0,1.0,30.903,753634.8,8.25,0.7022742033004761,0.10327364504337312,0.0014506974941022553,0.313469260931015,0.0030066457406238327,0.3294538186508197,0.0056038035217590865,3.0353267844798486,0.05162901129577039,0,3.7191460691542724
229,10.0,0.0,0.0,1.0,26.5433,753634.2,7.926,0.7063736915588379,0.08821441978216171,0.001447028595705222,0.0516853928565979,0.000799643508397278,1.7067572655762584,0.03848497906108366,0.5859063969839711,0.013211366299395792,0,3.1944604037595896
231,11.0,1.0,0.0,3.0,23.3375,753633.8,7.879,0.6991207003593445,0.05936229974031448,0.0015219384610459575,0.022828370332717896,0.0005992125528593588,2.600373959030957,0.09541290206943936,0.3845600731875715,0.014110275360754515,0,2.80864548389761
232,11.0,1.0,0.0,1.0,11.5405,753632.4,7.857,0.7047969698905945,0.04097302630543709,0.001991311464530788,0.027442146092653275,0.0010565711608914966,1.4930693163391568,0.09257510538797203,0.6697612689890989,0.04152735534976558,0,1.3888879788717885
233,11.0,1.0,0.0,1.0,11.9252,753632.5,7.858,0.7035355567932129,0.038954533636569984,0.0018115193908778808,0.009220780804753305,0.0010593767245088404,4.224645879933394,0.5236228531145019,0.2367062301599977,0.029338504364372905,0,1.4351862506513455
235,20.0,0.0,1.0,2.0,21.4141,753633.5,8.341000000000001,0.7003821134567261,0.11893080174922945,0.002002713253460736,0.1254475712776184,0.0016586093163977126,0.9480518477797611,0.020297422392094283,1.0547946321099375,0.02258274400813435,0,2.5771661599028093
236,10.0,0.0,0.0,3.0,14.8745,753632.8,7.906000000000001,0.7006974220275879,0.10938253253698348,0.0018489375996171933,0.13180646300315854,0.0012925566435553948,0.8298722994665465,0.016217414935151827,1.2050046743852203,0.023548274615099875,0,1.7901316443592927
237,10.0,0.0,0.0,3.0,17.5673,753633.2,7.904,0.6988053917884827,0.08949409425258636,0.0015004309628612962,0.015486691147089003,0.000808898304029449,5.778774394258411,0.3170042686005407,0.17304707395975955,0.009492784692993193,0,2.1142075119132073
244,11.0,1.0,0.0,2.0,13.464,753632.6,7.864,0.6991207003593445,0.06538669764995575,0.0013338209635910944,0.012580400332808495,0.000668736336723942,5.1975053194001655,0.2959286453658857,0.19239999548772144,0.010954615057451234,0,1.6203793377695734
251,11.0,1.0,0.0,3.0,22.3117,753633.7,7.882000000000001,0.6984900236129761,0.10147994011640547,0.0015353139509272974,0.05682009831070901,0.0006564707847749332,1.7859867042377038,0.03399840667466564,0.5599145825818568,0.01065864803837869,0,2.685191449087447
252,21.0,1.0,1.0,5.0,33.5958,753635.1,8.065,0.6997514367103577,0.029190404340624813,0.0020810423056592964,0.0068111587315797814,0.0009620767100532793,4.285673773139976,0.6780869661933051,0.23333553903878504,0.03691876613743402,0,4.0432219367081865
253,10.0,0.0,0.0,1.0,26.7997,753634.2,7.9270000000000005,0.7003821134567261,0.09542850404977797,0.0012044102042407243,0.04048313573002815,0.0006364607282860963,2.3572409184448233,0.04752404870182236,0.4242247757432213,0.008552744331386185,0,3.2253178950106385
255,21.0,1.0,1.0,3.0,24.7481,753634.0,8.019,0.7003821134567261,0.030549695715308186,0.001982861987099146,0.1274101436138153,0.0011472030147693464,0.23977443905805024,0.015711860710638903,4.170586339096372,0.27328881218114803,0,2.9784098253903135
257,10.0,0.0,0.0,1.0,26.0303,753634.1,7.928,0.6981747150421143,0.11260003596544264,0.0013897550689455358,0.2279406040906906,0.0019062465391647477,0.4939884950056662,0.007364789795872876,2.0243386437340605,0.030180517840992918,0,3.1327213514515244
258,10.0,0.0,0.0,2.0,19.6189,753633.3,7.9079999999999995,0.7035355567932129,0.07784058898687363,0.0012552837398032244,0.1915797293186188,0.0013988876660974597,0.40630910829514705,0.007192657328748219,2.4611803663372216,0.04356886576721146,0,2.3611155815335327
259,20.0,0.0,1.0,4.0,12.5664,753632.4,8.437000000000001,0.7000667452812195,0.0895790383219719,0.0017456791673400767,0.004804511554539204,0.0008560120530836996,18.644775291952303,3.3417210547091716,0.053634328348898516,0.00961293238948614,0,1.5123540485849352
260,21.0,1.0,1.0,1.0,11.2841,753632.4,7.881,0.7003821134567261,0.05311038717627525,0.00136029590352083,0.045996084809303284,0.0007700081589285487,1.1546719116739481,0.03533103940784791,0.8660468743457028,0.02649959346650478,0,1.35803048762074
264,21.0,1.0,1.0,2.0,14.2333,753632.8,7.877999999999999,0.7032201886177063,0.033580135554075234,0.001518933025292414,0.038052253425121314,0.0009971872385123811,0.8824742960401482,0.04613215908019914,1.133177481188081,0.05923789969049662,0,1.7129638464257033
266,20.0,0.0,1.0,1.0,29.8772,753634.6,8.257,0.6994360685348511,0.08518489450216292,0.002444764865834537,0.4040798842906952,0.002768295129544175,0.21081201468787025,0.006220191531801506,4.743562654531845,0.13996293474058133,0,3.59569203434411
267,10.0,0.0,0.0,2.0,21.927,753633.8,7.914,0.7003821134567261,0.05700749158859252,0.0014452970137915262,0.03898601606488228,0.0006544824808363262,1.4622548632237289,0.04446280318420391,0.6838753114456201,0.020794605742193658,0,2.63889317730789
268,20.0,0.0,1.0,4.0,8.3348,753632.1,8.482999999999999,0.6997514367103577,0.06833524256944656,0.0020189320106250514,0.0035564289428293705,0.001072483311641665,19.21456710311255,5.8221226355108096,0.0520438474951648,0.015769580491438083,0,1.0030850939127927
270,11.0,1.0,0.0,2.0,17.6955,753633.1,7.871,0.6988053917884827,0.062417320907115936,0.0017726859701906734,0.014157138764858248,0.0007252606729327937,4.408893770403114,0.2582511099014789,0.2268142650006667,0.01328565366467306,0,2.1296362575387318
271,11.0,1.0,0.0,1.0,8.4631,753632.0,7.845,0.6991207003593445,0.0721556544303894,0.0009126132372615395,0.0012163762003183365,0.0006511845381873894,59.3201794079049,31.765799570535197,0.01685766985166504,0.009027237730553556,0,1.018525874441301
273,11.0,1.0,0.0,3.0,24.6198,753634.0,7.879,0.7032201886177063,0.040545452386140816,0.0014466399968302293,0.12242630124092102,0.0013977629415397302,0.331182531655122,0.01240664795836179,3.019482926839129,0.11311484788270107,0,2.962969044861805
275,20.0,0.0,1.0,3.0,18.3366,753633.3,8.376,0.7006974220275879,0.10086224228143692,0.001345769567297407,0.019134754315018654,0.0005766420148345622,5.2711542892542536,0.17372396565043427,0.1897117680729996,0.006252421931071886,0,2.2067920205693374
278,10.0,0.0,0.0,3.0,13.3357,753632.7,7.905,0.7032201886177063,0.09447316825389862,0.0013645505396230738,0.02009735070168972,0.000722265099079686,4.700777214678133,0.1820716166802901,0.21273077925869566,0.008239538937592616,0,1.604938557241065
280,11.0,1.0,0.0,1.0,10.7712,753632.3,7.853,0.7006974220275879,0.0663575604557991,0.001549264623630501,0.06998654454946518,0.0008399493933971947,0.9481474029468452,0.024890101765765813,1.0546883289370372,0.027686939558996013,0,1.2963034702156588
281,21.0,1.0,1.0,5.0,32.0571,753634.9,8.056000000000001,0.6994360685348511,0.05430448055267334,0.001614575071655575,0.02550407312810421,0.0008688185714864025,2.129247366877745,0.09627564229295328,0.4696495182081008,0.021235582920721818,0,3.8580408844929432
282,21.0,1.0,1.0,1.0,10.8994,753632.3,7.882999999999999,0.7032201886177063,0.04861569032073021,0.0011975155440149571,0.053347006440162666,0.0006616604578841344,0.9113105601391264,0.0251327281449477,1.0973207638978022,0.03026264113809838,0,1.311732215841183
284,10.0,0.0,0.0,2.0,22.5682,753633.7,7.915,0.6997514367103577,0.07427586615085602,0.0015461785806624901,0.03547094762325287,0.000659224717899673,2.0939915939027443,0.058434535338390436,0.4775568359069761,0.013326611188484178,0,2.71606097524148
285,10.0,0.0,0.0,4.0,11.5405,753632.5,7.905,0.7022742033004761,0.06621292233467102,0.0011918838508164626,0.024874117225408558,0.0008299241200226486,2.661920490872153,0.10091624394086568,0.3756686209933939,0.014241997958653056,0,1.3888879788717885
287,11.0,1.0,0.0,2.0,13.9769,753632.7,7.865,0.7000667452812195,0.07319826632738112,0.0017586668082085971,0.04818552359938622,0.0010640103106656265,1.51909247549016,0.04957099959040516,0.6582877712414009,0.02148123525399398,0,1.6821063551746547
289,21.0,1.0,1.0,3.0,22.3117,753633.7,8.0,0.6984900236129761,0.043982699513435364,0.0014490235271730335,0.03091946803033352,0.0008317389113968096,1.4224921163031063,0.060502125299004464,0.7029915937944775,0.0298999797639915,0,2.685191449087447
290,20.0,0.0,1.0,1.0,25.3892,753634.1,8.281,0.6997514367103577,0.07148697972297667,0.0019996059708370147,0.318517804145813,0.003041180628294485,0.22443636993758426,0.006633504131812265,4.4556058373163845,0.1316911325013174,0,3.0555655884209187
291,20.0,0.0,1.0,1.0,29.749,753634.5,8.256,0.7038509249687195,0.0849517211318016,0.001859164712466892,0.35707908868789673,0.0026271411155713584,0.2379072979153177,0.005492935407534118,4.203317883741198,0.09704853039414407,0,3.5802632887185855
292,21.0,1.0,1.0,4.0,27.8255,753634.3,8.036,0.7010127902030945,0.04371752589941025,0.0018446120691842614,0.014912016689777374,0.0009334317581048283,2.931697758183164,0.22131067219723094,0.34109928187812977,0.025749213454126244,0,3.348771929820801
293,20.0,0.0,1.0,3.0,14.8745,753632.8,8.405,0.6994360685348511,0.08781048655509949,0.0018782149737340149,0.1161707118153572,0.0010923822967773005,0.7558745675473374,0.017661089906627698,1.3229708247028351,0.030911354452283383,0,1.7901316443592927
294,20.0,0.0,1.0,3.0,13.3357,753632.7,8.423,0.6994360685348511,0.07674864679574966,0.001100212858915608,0.01847880333662033,0.00043942811260439527,4.153334249932364,0.11532471718946075,0.2407704123539503,0.006685419001073978,0,1.604938557241065
295,21.0,1.0,1.0,3.0,22.4399,753633.7,8.001,0.6997514367103577,0.04350041970610618,0.0018093289328340973,0.02919825911521912,0.000862220241292305,1.4898292235317654,0.07599619162027224,0.6712178712868956,0.034238824933468984,0,2.7006201947129718
297,20.0,0.0,1.0,1.0,31.2877,753634.8,8.248,0.6984900236129761,0.09609691053628923,0.002489277497935349,0.14639043807983398,0.0015007201768688842,0.6564425367993146,0.018287565130590086,1.5233625853617048,0.04243873749123468,0,3.7654443409338296
298,11.0,1.0,0.0,5.0,32.57,753635.1,7.901,0.7038509249687195,0.06529507040977478,0.0009976996043945241,0.02479309402406216,0.0004448876108504288,2.633599112172313,0.06206928664916232,0.3797085119667869,0.008949060000613842,0,3.919767901898025
300,11.0,1.0,0.0,4.0,27.9538,753634.5,7.882999999999999,0.7032201886177063,0.09351717680692673,0.001188982645247324,0.029606888070702556,0.00043494711728258884,3.158629052253097,0.0613673008045757,0.3165930482677873,0.006150915635955494,0,3.3642127103493094
302,10.0,0.0,0.0,2.0,23.2093,753633.8,7.917000000000001,0.7006974220275879,0.08558472245931625,0.0017460654644418962,0.031283844262361526,0.0007101916715942933,2.735748258480037,0.08350020096314473,0.3655307087924797,0.011156687223600952,0,2.7932167382720854
304,20.0,0.0,1.0,3.0,18.2084,753633.3,8.378,0.6997514367103577,0.07982763648033142,0.0019198190064072405,0.01459032855927944,0.0007532222344817113,5.471270654118415,0.3115982082788689,0.18277289924366388,0.010409228774560872,0,2.1913632749438134
305,10.0,0.0,0.0,2.0,22.9529,753633.8,7.917000000000001,0.7006974220275879,0.07901660352945328,0.0010568509218208731,0.02935648523271084,0.0005490746362438444,2.69162343186125,0.061890952673959075,0.3715229954394113,0.008542767110675614,0,2.762359247021037
306,10.0,0.0,0.0,3.0,18.2084,753633.3,7.907,0.7029048800468445,0.1014818474650383,0.001682027437227008,0.01671333611011505,0.0007668162562129247,6.071908492501423,0.2962033518499192,0.16469286406983272,0.008034142547354297,0,2.1913632749438134
307,11.0,1.0,0.0,3.0,18.8496,753633.3,7.877000000000001,0.7006974220275879,0.07285894453525542,0.0018956687951429145,0.02902434952557087,0.0008115824042683174,2.5102696779152853,0.09587897037280448,0.39836357376171416,0.015215372922810276,0,2.2685310728774026
308,20.0,0.0,1.0,3.0,12.9511,753632.6,8.429,0.6994360685348511,0.10151417553424837,0.00166853587577205,0.007108982652425766,0.0006742712672389486,14.27970505732056,1.374584649441497,0.07002945761035484,0.006741134852120695,0,1.5586523203644922
309,10.0,0.0,0.0,4.0,11.9252,753632.5,7.902,0.7041662335395813,0.07985307276248932,0.0016580260874087015,0.013783901929855348,0.0009183887072239107,5.793212485757096,0.404296601208128,0.17261579865377807,0.012046508026785878,0,1.4351862506513455
310,11.0,1.0,0.0,3.0,21.6706,753633.7,7.882999999999999,0.7022742033004761,0.06706373393535614,0.0018033860521136625,0.053651221096515656,0.000761868264895731,1.2499945493265119,0.03801210726012546,0.8000034884462438,0.024327960812051345,0,2.6080356860568417
313,10.0,0.0,0.0,1.0,25.261,753634.2,7.93,0.7003821134567261,0.11025631427764893,0.001485111326740738,0.4773735404014587,0.0017320520683251801,0.2309644438712004,0.003221894818542779,4.3296707633390525,0.06039779787999519,0,3.0401368427953943
314,21.0,1.0,1.0,1.0,12.4381,753632.4,7.881,0.7029048800468445,0.033324364572763436,0.0015365133455933894,0.0015366553561761975,0.0007688483662477028,21.68629708595658,10.896471760454702,0.04611206772813101,0.023169416236630463,0,1.4969132680564268
316,10.0,0.0,0.0,3.0,16.6697,753633.1,7.901,0.7016434669494629,0.08036923408508301,0.0018369633602525505,0.02523727528750896,0.0008625960251794348,3.1845448119695106,0.13094080780185727,0.3140166205987665,0.012911606647790357,0,2.0061822227285693
317,11.0,1.0,0.0,2.0,15.2592,753632.8,7.864,0.7038509249687195,0.0555722750723362,0.0016573622004546213,0.08170945942401886,0.0008690587482140955,0.680120459296546,0.021534889488384074,1.4703277725747406,0.04655549713479962,0,1.8364299161388498
318,20.0,0.0,1.0,3.0,17.3108,753633.2,8.386000000000001,0.7019588351249695,0.08558706194162369,0.0016068321639874082,0.01914113387465477,0.0007790170188160206,4.47136844149821,0.2004074503459864,0.22364518001225875,0.010023812820356212,0,2.083337985759175
320,20.0,0.0,1.0,2.0,20.773,753633.5,8.353,0.7003821134567261,0.12290377914905548,0.0013956993810213892,0.3091886341571808,0.0017164019046021618,0.3975041950816842,0.005024561961548028,2.5156967206207907,0.031799095973376726,0,2.5000103968722036
321,21.0,1.0,1.0,4.0,29.749,753634.5,8.049,0.6994360685348511,0.034013744443655014,0.001659127562402475,0.15813572704792025,0.0016595023381973395,0.2150920925879561,0.010731857176488255,4.6491713757030695,0.2319668872655551,0,3.5802632887185855
323,21.0,1.0,1.0,4.0,27.4409,753634.4,8.035,0.7006974220275879,0.03818296641111374,0.0018889870753980144,0.014576962217688559,0.000946736845782048,2.6194049103578134,0.21385722691732512,0.3817661011650921,0.0311686976699807,0,3.302485692944228
328,21.0,1.0,1.0,4.0,27.6973,753634.4,8.036,0.7006974220275879,0.03979318588972092,0.0018022450827501816,0.013760998845100405,0.0007586886842397308,2.891736736384457,0.20632671777162934,0.3458129460465,0.024673909357987224,0,3.3333431841952765
329,20.0,0.0,1.0,0.0,32.1853,753635.0,8.247,0.7038509249687195,0.13261042535305026,0.0022063450942876365,0.0476263202726841,0.001032052331449925,2.7843936838661976,0.07607032857549814,0.3591446158617469,0.009811920308908808,0,3.8734696301184677
330,21.0,1.0,1.0,4.0,29.3643,753634.5,8.046,0.6994360685348511,0.03650084137916565,0.0018289024815290856,0.0888555496931076,0.0011701345584094163,0.4107885383100271,0.02128189422017029,2.4343425065216597,0.12611700397628545,0,3.5339650169390286
331,21.0,1.0,1.0,2.0,14.618,753632.7,7.88,0.7006974220275879,0.038294870406389236,0.0014457363477258268,0.05147050693631172,0.0008288548240561531,0.7440158002285526,0.030537221111981393,1.344057477936372,0.05516519995724135,0,1.7592621182052604
332,10.0,0.0,0.0,1.0,25.9021,753634.2,7.928999999999999,0.7025895118713379,0.1218794286251068,0.002112112070563726,0.2581091821193695,0.002019707596721295,0.4722010570268686,0.008978566375126562,2.1177419768950227,0.04026735353932462,0,3.1172926058260004
333,11.0,1.0,0.0,1.0,12.0535,753632.3,7.857,0.7000667452812195,0.04894720017910004,0.0009874937857026888,0.009053679183125496,0.0006829948142115238,5.4063325184229205,0.42217764213249,0.184968274998318,0.014444074599925518,0,1.450627031179854
334,10.0,0.0,0.0,1.0,28.2102,753634.5,7.932,0.7006974220275879,0.10029040277004242,0.0010596473913961316,0.04414141550660133,0.0005215261021586303,2.2720250725771134,0.03601196489695166,0.44013598796500936,0.00697622660057291,0,3.3950702016003578
335,11.0,1.0,0.0,5.0,31.6724,753634.9,7.894,0.7073196768760681,0.060073293745517724,0.0011022576081411108,0.051274925470352166,0.0008801925277583162,1.1715920246486342,0.02943811180557232,0.8535394394647783,0.02144653507432781,0,3.8117426127133864
336,21.0,1.0,1.0,2.0,15.1309,753632.8,7.892,0.6997514367103577,0.0357319675385952,0.0019510452228540336,0.05669783800840378,0.0012352915249435113,0.6302174614365188,0.03704954775768925,1.5867538765438174,0.0932829017379272,0,1.8209891356103416
337,20.0,0.0,1.0,2.0,21.1577,753633.7,8.344,0.7022742033004761,0.140236496925354,0.0017185643491536198,0.20506928861141205,0.0017212983902226942,0.6838493363630359,0.010157729078436149,1.4623104049765852,0.021720797451275097,0,2.5463086686517604
339,10.0,0.0,0.0,2.0,24.6198,753634.0,7.9239999999999995,0.7006974220275879,0.10079704225063324,0.0013757351477713712,0.3172125816345215,0.002103606377003745,0.31775865172576034,0.004821778184232245,3.1470425575163996,0.04775429737717778,0,2.962969044861805
341,10.0,0.0,0.0,2.0,24.8763,753634.1,7.9270000000000005,0.7006974220275879,0.10025185346603394,0.0014644651522456645,0.4002496600151062,0.0023472122672415947,0.2504733007449656,0.003942711094030308,3.992441497859326,0.06284519483337919,0,2.993838571015838
344,20.0,0.0,1.0,2.0,22.8246,753633.8,8.321,0.7000667452812195,0.10359422862529756,0.0018752765714202461,0.04202675446867943,0.0011063172066241448,2.464959046564052,0.07874941910844906,0.40568625324380825,0.01296068461168363,0,2.7469184664925286
345,21.0,1.0,1.0,4.0,26.415,753634.2,8.033,0.7057429552078247,0.036156065762043,0.001884328901027304,0.05987298488616944,0.0010932190493360221,0.6038794596725542,0.033347726940293615,1.6559596190641044,0.09144621218056674,0,3.1790196232310812
346,20.0,0.0,1.0,2.0,20.6448,753633.5,8.356,0.7000667452812195,0.11689768731594086,0.0017150373436281064,0.32249608635902405,0.0022610274558583147,0.3624778478266635,0.005894034242034918,2.758789277733184,0.044859012949375776,0,2.484581651246679
347,20.0,0.0,1.0,3.0,16.0285,753633.0,8.394,0.7019588351249695,0.09017922729253768,0.0020213368040240573,0.0738648772239685,0.0013021933851332405,1.2208674905002797,0.03481533784119559,0.8190897110301677,0.02335788710376511,0,1.9290144247949799
349,11.0,1.0,0.0,3.0,20.1318,753633.5,7.876,0.7003821134567261,0.06537530571222305,0.001809415739184197,0.21160680055618286,0.0016892703533752185,0.3089470921557907,0.008899421604624825,3.236800168670099,0.09323813067769653,0,2.4228425989386135
351,11.0,1.0,0.0,2.0,14.7463,753632.8,7.867000000000001,0.7070043683052063,0.06238401308655739,0.0016196334166601939,0.08251918852329254,0.0011652935232397273,0.7559940203356261,0.022342893503087116,1.3227617852797915,0.03909333262363507,0,1.7747028987337685
352,20.0,0.0,1.0,2.0,19.2342,753633.4,8.368,0.7025895118713379,0.08380992710590363,0.0018838994607479707,0.09431850910186768,0.001444878532277028,0.8885840955711634,0.02417123914290341,1.1253858863602784,0.030612714680401464,0,2.314817309753976
353,10.0,0.0,0.0,4.0,12.3099,753632.6,7.9,0.6994360685348511,0.07315780222415924,0.0019789256551230824,0.003072207793593407,0.0009256793254749289,23.812778021303767,7.203825146174139,0.04199426035489701,0.012704074613593849,0,1.4814845224309026
355,10.0,0.0,0.0,2.0,22.6964,753633.7,7.915,0.6981747150421143,0.07530244439840318,0.001802274357462683,0.034438781440258026,0.0009751639678757321,2.1865594904695613,0.08106846110453529,0.4573394889819582,0.016956231346872675,0,2.731489720867004
356,10.0,0.0,0.0,4.0,10.8994,753632.3,7.905,0.7003821134567261,0.06337565183639526,0.0018659728465100192,0.06597623229026794,0.0009959861964137,0.9605830711515746,0.03178335339029873,1.0410343780066529,0.03444529111674742,0,1.311732215841183
357,20.0,0.0,1.0,0.0,33.3394,753635.1,8.232999999999999,0.7000667452812195,0.12406568229198454,0.002096561829138661,0.02240513078868389,0.0008644350352792278,5.537378177441666,0.23323745246179686,0.1805908803689496,0.00760658844770236,0,4.0123644454571386
359,11.0,1.0,0.0,5.0,32.3135,753634.9,7.899,0.7032201886177063,0.06365009397268295,0.0017043795847280453,0.025422325357794758,0.0008067319083910802,2.5037085741319545,0.1039573395869423,0.3994075070604829,0.01658393563614179,0,3.8888983757439917
360,21.0,1.0,1.0,3.0,25.0045,753634.0,8.021,0.7003821134567261,0.0350567065179348,0.0017213374760835832,0.17469237744808194,0.0016163488063248796,0.20067679557657603,0.010026951281139248,4.9831371740157735,0.2489858058951501,0,3.009267316641362
361,10.0,0.0,0.0,2.0,22.3117,753633.7,7.915,0.7070043683052063,0.06625355035066605,0.0017082931134642936,0.03902772814035416,0.0008038560073133419,1.6976020257290034,0.056022463271133284,0.5890662150750962,0.01943973905435135,0,2.685191449087447
363,11.0,1.0,0.0,1.0,9.4889,753632.1,7.851,0.7022742033004761,0.07784135639667511,0.0013313369586820866,0.00704889465123415,0.000689875338953012,11.043058557137936,1.0971631406955673,0.09055462260078544,0.008996890999274863,0,1.1419799092514635
365,21.0,1.0,1.0,3.0,23.2093,753633.7,8.002,0.6984900236129761,0.029731344431638718,0.001229302759306179,0.014656073413789272,0.0006363761970554228,2.0286023133362425,0.12163039053047825,0.4929502413685995,0.029556177657684764,0,2.7932167382720854
366,21.0,1.0,1.0,2.0,16.1568,753632.9,7.921,0.7003821134567261,0.04964543506503105,0.0019675232169215602,0.04222352057695389,0.0010401242112588343,1.1757767800188632,0.054865810701221485,0.8505015722320668,0.03968734461861646,0,1.944455205323488
367,10.0,0.0,0.0,1.0,31.0312,753634.8,7.938,0.7003821134567261,0.11446160823106764,0.0015563423302871404,0.2620598375797272,0.0020500746224380623,0.43677661288424136,0.006851665568341677,2.2894998736231087,0.03591512684078523,0,3.734574814779797
368,20.0,0.0,1.0,3.0,13.464,753632.6,8.42,0.6997514367103577,0.08850273489952087,0.001452593699044207,0.02818217128515244,0.0007623936732551222,3.1403802781564907,0.09936785648809,0.31843277292106603,0.010075844094683956,0,1.6203793377695734
371,11.0,1.0,0.0,4.0,30.1336,753634.6,7.886,0.6988053917884827,0.053125787526369095,0.0015755079305878256,0.2815033495426178,0.0022549840561736745,0.18872168879228984,0.0057973423565226894,5.298808029958954,0.1627741062924327,0,3.6265495255951588
375,11.0,1.0,0.0,3.0,19.106,753633.3,7.879,0.7029048800468445,0.05886262282729149,0.002734830591453666,0.0389256551861763,0.0013106282389936327,1.5121806568382543,0.08676700255121922,0.6612966483057994,0.03794436049104902,0,2.2993885641284515
376,10.0,0.0,0.0,2.0,24.3634,753633.8,7.921,0.6984900236129761,0.09733717888593674,0.0011208369955194217,0.20788933336734766,0.0012551119585247766,0.4682163211997921,0.006087628426060314,2.1357649332631685,0.027768667452255924,0,2.9321115536107563
379,10.0,0.0,0.0,1.0,28.5949,753634.5,7.931,0.7000667452812195,0.12313546240329742,0.0015411819536313744,0.07751308381557465,0.0010447320477525747,1.5885764872453172,0.02921919584588773,0.6294943983050242,0.011578491974194352,0,3.4413684733799146
380,10.0,0.0,0.0,4.0,11.0276,753632.4,7.905,0.6997514367103577,0.06369315832853317,0.0015307145203559698,0.059715170413255685,0.0009523962707219123,1.0666160355525744,0.03076475842649852,0.9375445021149872,0.027041905578249398,0,1.3271609614667073
381,20.0,0.0,1.0,2.0,21.5423,753633.7,8.341000000000001,0.7006974220275879,0.11022835969924928,0.0016126606333344555,0.10443848371505736,0.001389001220552266,1.0554381467274898,0.020867919035248254,0.9474738080110312,0.0187332689981856,0,2.5925949055283333
382,11.0,1.0,0.0,4.0,30.6466,753634.7,7.886,0.7010127902030945,0.0576837882399559,0.0011540218091971302,0.2841670513153076,0.0016673147892481495,0.20299252841931634,0.004232119611673014,4.926289690497013,0.10270647582096464,0,3.688288577903224
383,10.0,0.0,0.0,4.0,9.4889,753632.3,7.906000000000001,0.7019588351249695,0.06698916107416153,0.0018695362959214755,0.011380152776837349,0.0008874644475417008,5.886490488116139,0.4875595406581968,0.1698805089414204,0.01407066962453664,0,1.1419799092514635
385,20.0,0.0,1.0,4.0,9.6171,753632.1,8.465,0.7003821134567261,0.03986798971891403,0.0012080020562442446,0.01024083886295557,0.0005920540752589137,3.8930394523762564,0.25410668430094124,0.2568687043203773,0.0167663481333817,0,1.157408654876988
387,11.0,1.0,0.0,1.0,8.976,753632.1,7.846,0.7000667452812195,0.06925167143344879,0.0016929630906885914,0.005551160778850317,0.0009922446557740386,12.475169463167894,2.250638261738712,0.08015923174049322,0.01446148162711385,0,1.0802528918463823
388,11.0,1.0,0.0,4.0,30.7748,753634.7,7.886,0.7029048800468445,0.05329828336834908,0.0019107394637019415,0.2382359504699707,0.0021414805361371536,0.22372057308398235,0.00826863960676793,4.469861605551184,0.1652046309328805,0,3.7037173235287484
389,11.0,1.0,0.0,1.0,8.3348,753632.0,7.846,0.7032201886177063,0.07385101914405823,0.0014080682016273105,0.002825014758855105,0.0007980514174762594,26.141817104696432,7.401723240125072,0.038252887930286535,0.010830819007781808,0,1.0030850939127927
390,21.0,1.0,1.0,5.0,32.3135,753635.0,8.058,0.7010127902030945,0.04083045944571495,0.0016587896307049845,0.020318802446126938,0.0006845503384568929,2.00949143306907,0.10605743621378233,0.4976383494567643,0.026264479975630042,0,3.8888983757439917
391,20.0,0.0,1.0,3.0,16.1568,753632.9,8.392999999999999,0.6994360685348511,0.08590169996023178,0.001784532606318197,0.0643228217959404,0.0011435167607058234,1.3354777909580653,0.036515332860713255,0.7487956795467222,0.020473963452209226,0,1.944455205323488
392,20.0,0.0,1.0,0.0,31.5442,753634.9,8.249,0.7029048800468445,0.104188472032547,0.00180201568761914,0.08943777531385423,0.0012372089398677481,1.1649269189325178,0.025799888100376547,0.8584229480389647,0.01901167845146481,0,3.796313867087862
393,10.0,0.0,0.0,1.0,31.2877,753634.8,7.939,0.7010127902030945,0.11582465469837187,0.0015630110054587595,0.1532127559185028,0.0015786296941665548,0.7559726603963807,0.012835237295213485,1.3227991597945723,0.022459067634760785,0,3.7654443409338296
394,10.0,0.0,0.0,0.0,33.9805,753635.1,7.956,0.7041662335395813,0.15606029331684113,0.0014263776411154476,0.026834603399038315,0.0005636360534729307,5.815636288570374,0.13321606290140647,0.1719502304443156,0.003938783578986895,0,4.089520208487744
395,10.0,0.0,0.0,1.0,25.5174,753634.1,7.928,0.6997514367103577,0.12070109695196153,0.0013864756530000378,0.4381420612335205,0.001985441036230875,0.2754839300571747,0.0034017778145660144,3.6299758021909203,0.04482428847570792,0,3.070994334046443
396,10.0,0.0,0.0,3.0,15.5156,753633.0,7.903,0.7025895118713379,0.11151721328496933,0.0017000526264560516,0.12586639821529388,0.0009360838692357553,0.885996698612283,0.015028378284059125,1.1286723771841112,0.019144671159224937,0,1.8672874073898984
397,20.0,0.0,1.0,3.0,14.3616,753632.6,8.41,0.7057429552078247,0.08803404122591019,0.0019059179062592304,0.099760040640831,0.0012620388691760808,0.8824579527073544,0.022127612840280888,1.1331984679066354,0.02841492548410745,0,1.7284046269542115
398,20.0,0.0,1.0,3.0,13.2075,753632.6,8.425,0.7013281583786011,0.08900877833366394,0.0015562607548276733,0.012824160046875477,0.0006180376225928741,6.940710191413304,0.3558283150797257,0.14407747513174507,0.007386397616845419,0,1.5895098116155406
399,21.0,1.0,1.0,3.0,20.6448,753633.5,7.99,0.7000667452812195,0.05107260495424271,0.0014923781524880464,0.17108702659606936,0.0013917242188171731,0.2985182802599252,0.009054616051811598,3.3498786041822366,0.10160806418500808,0,2.484581651246679
404,10.0,0.0,0.0,0.0,32.57,753635.0,7.947,0.6994360685348511,0.12413275241851808,0.0018807137938845766,0.035146284848451614,0.0006941131933121912,3.5318883049451752,0.08791358106952978,0.2831346615916051,0.007047613026316766,0,3.919767901898025
405,11.0,1.0,0.0,4.0,30.3901,753634.7,7.8870000000000005,0.7022742033004761,0.05093467608094216,0.001488454760533188,0.2808021306991577,0.002754464973413552,0.1813899202050996,0.005591386390605857,5.51298550034803,0.16993905760253367,0,3.6574190517491916
407,20.0,0.0,1.0,1.0,27.1844,753634.3,8.266,0.7003821134567261,0.08236630260944366,0.0015715810644988323,0.02875789999961853,0.0006146562553825412,2.8641278608847043,0.08206047028605343,0.3491464238231001,0.010003435994916524,0,3.2716161667901953
409,11.0,1.0,0.0,3.0,20.9012,753633.6,7.877000000000001,0.7010127902030945,0.06838687509298325,0.0020659385437320574,0.19335727393627167,0.0022221860647708364,0.353681419378734,0.011431623391824172,2.8274032652226113,0.0913867891664039,0,2.5154391424977276
410,11.0,1.0,0.0,2.0,13.0793,753632.5,7.8660000000000005,0.6988053917884827,0.05145582184195519,0.0014367480220070145,0.003778554033488035,0.0006510764369364527,13.617860532341151,2.377079623696628,0.07343297411697622,0.012818168174534593,0,1.5740810659900164
411,21.0,1.0,1.0,2.0,13.464,753632.7,7.88,0.7032201886177063,0.03817497938871384,0.0017150211624434185,0.009492726996541023,0.0006845136667284368,4.021497658430933,0.3416623155038709,0.2486635788295273,0.021126202559452453,0,1.6203793377695734
413,10.0,0.0,0.0,3.0,13.0793,753632.8,7.905,0.7003821134567261,0.08538216352462769,0.0016880585493529725,0.008134939707815647,0.0007720495323151831,10.49573403016088,1.017485949352421,0.09527680456901516,0.009236401157802923,0,1.5740810659900164
414,10.0,0.0,0.0,1.0,28.9796,753634.5,7.932,0.7041662335395813,0.10754531621932983,0.001463297097636074,0.1169501468539238,0.0016129541604548894,0.919582566695354,0.01781585883333657,1.0874499324118736,0.021068096749369592,0,3.487666745159472
415,11.0,1.0,0.0,3.0,19.8754,753633.4,7.877000000000001,0.6988053917884827,0.05505068227648735,0.0014121384820975427,0.1513451784849167,0.0018175028440513567,0.3637425574279117,0.010302463364154824,2.7491971439118306,0.07786689315726827,0,2.391985107687565
417,20.0,0.0,1.0,1.0,30.3901,753634.8,8.253,0.7025895118713379,0.0948130264878273,0.0020304973422224887,0.4776466190814972,0.002455086076075301,0.19850036135532675,0.0043717691430478186,5.037774204400283,0.11095186762413632,0,3.6574190517491916
418,20.0,0.0,1.0,1.0,30.1336,753634.7,8.255,0.7029048800468445,0.09226705878973007,0.0016256341449084556,0.4753888249397278,0.0023391592249166968,0.19408756358845447,0.003550441092791295,5.152313633656671,0.09425120141480132,0,3.6265495255951588
419,21.0,1.0,1.0,2.0,17.952,753633.2,7.9510000000000005,0.7000667452812195,0.04490543901920319,0.0020926528825622195,0.008945240639150144,0.0009143306492294396,5.0200370041100975,0.563931991542373,0.1992017188680604,0.022377568521497988,0,2.1605057836927646
420,11.0,1.0,0.0,1.0,10.8994,753632.2,7.856,0.6997514367103577,0.05854373797774315,0.0020171827947239873,0.06564221531152725,0.000991640159204141,0.8918610942653917,0.03355376984078773,1.121250838757217,0.0421839149833512,0,1.311732215841183
421,11.0,1.0,0.0,1.0,11.797,753632.4,7.857,0.7000667452812195,0.0470023974776268,0.0018527828783138683,0.0149108674377203,0.0009837569303212386,3.1522242199487307,0.2422635686306571,0.3172363163989218,0.02438113431895941,0,1.4197575050258213
422,11.0,1.0,0.0,2.0,17.3108,753633.1,7.867999999999999,0.7016434669494629,0.05741779878735542,0.0017975377253347574,0.014532692730426788,0.0007005461803980307,3.9509401218633773,0.2270945309695941,0.2531043167337022,0.014548083322485571,0,2.083337985759175
425,11.0,1.0,0.0,3.0,19.4907,753633.3,7.877000000000001,0.6984900236129761,0.07063271850347519,0.0017918776908883093,0.09475889801979064,0.001388571443884544,0.7453940472030749,0.02183782348735298,1.3415722915312742,0.03930406877800293,0,2.3456868359080083
426,21.0,1.0,1.0,2.0,14.4898,753632.7,7.877999999999999,0.6994360685348511,0.040656812489032745,0.0015713274977664253,0.050702832639217384,0.0009884390955469768,0.8018647158893785,0.03471024936304278,1.2470931569683326,0.05398281480599122,0,1.743833372579736
427,10.0,0.0,0.0,1.0,29.749,753634.7,7.936,0.6997514367103577,0.10911432653665544,0.0013936672200906533,0.4358189105987549,0.0032407770043257475,0.2503662045934341,0.0037002807410842055,3.9941492967227146,0.05903142456338405,0,3.5802632887185855
428,20.0,0.0,1.0,1.0,28.7231,753634.5,8.26,0.6997514367103577,0.06566149741411209,0.001106585289381831,0.052145764231681824,0.0007358881198371457,1.2591913913157036,0.02767850260482869,0.7941604484407412,0.017456577445189882,0,3.456797219005439
431,10.0,0.0,0.0,2.0,23.9787,753633.9,7.919,0.7006974220275879,0.09019234031438828,0.0019564640693722738,0.08419299870729446,0.001399036338198014,1.0712570130439365,0.029272453069020793,0.9334828036817584,0.02550772711757408,0,2.8858132818311995
433,20.0,0.0,1.0,2.0,19.3625,753633.4,8.367,0.6991207003593445,0.08861415833234787,0.0011637671100257526,0.1218404471874237,0.0016493630644050618,0.7272967259881706,0.013717349616311134,1.3749546289257804,0.02593265262663514,0,2.330258090282484
434,21.0,1.0,1.0,3.0,21.2859,753633.6,7.992000000000001,0.6997514367103577,0.04793805629014969,0.0015984467059546024,0.07032559812068939,0.0014103304921614624,0.6816587070881461,0.026523421906359403,1.4670097947867755,0.057081526757142786,0,2.561737414277285
435,11.0,1.0,0.0,3.0,23.594,753633.9,7.877999999999999,0.7019588351249695,0.05251060798764229,0.0009255949246962217,0.024381419643759727,0.0005078384872047539,2.1537141296479856,0.05876713414829211,0.4643141753281087,0.012669468548697507,0,2.8395150100516426
437,20.0,0.0,1.0,4.0,8.8478,753632.1,8.475,0.6994360685348511,0.05294490233063698,0.0016917048305032122,0.004242705646902323,0.0009228876198216496,12.479042087044858,2.7436120361994805,0.08013435590846768,0.0176181458360342,0,1.0648241462208579
440,11.0,1.0,0.0,3.0,22.9529,753633.8,7.881,0.7006974220275879,0.07466621696949005,0.001357438802714402,0.031499851495027535,0.0007126065543241915,2.370367269232257,0.06879355405572757,0.4218755519366803,0.012243806672349984,0,2.762359247021037
441,10.0,0.0,0.0,2.0,20.9012,753633.7,7.9110000000000005,0.6988053917884827,0.06995195895433426,0.00164078808502825,0.15409934520721436,0.0018408163132370371,0.45394066314993897,0.011948896264898545,2.2029310902903068,0.05798686307136189,0,2.5154391424977276
442,11.0,1.0,0.0,5.0,33.4676,753635.1,7.904,0.6997514367103577,0.06763410568237305,0.0016071672336770116,0.01230308786034584,0.0008809439592034107,5.497327699362772,0.41473771429663775,0.181906565278238,0.013723670340371684,0,4.0277931910826625
443,21.0,1.0,1.0,3.0,23.9787,753633.9,8.008,0.7003821134567261,0.029546966776251793,0.0017257035737526527,0.032415013760328286,0.0008202501082035972,0.911521031418268,0.05801972720538226,1.0970673912417188,0.06983004074708753,0,2.8858132818311995
444,10.0,0.0,0.0,3.0,14.7463,753632.8,7.907,0.7035355567932129,0.09986206144094467,0.0016076592371241179,0.11866995692253113,0.0010395951332931727,0.8415108931583718,0.015423215708853022,1.1883387465690247,0.021779878279095284,0,1.7747028987337685
445,20.0,0.0,1.0,4.0,9.8736,753632.3,8.462,0.6988053917884827,0.04949774593114853,0.001077289643647332,0.02550768107175827,0.0006446683678083838,1.9405035601590497,0.06472211194658191,0.5153301547759268,0.017187938559681478,0,1.1882781810310203
447,21.0,1.0,1.0,4.0,29.8772,753634.5,8.049,0.7038509249687195,0.03375200554728508,0.001519358744894856,0.16909007728099826,0.001821654663589052,0.19960961689783327,0.009239244066944251,5.009778664681435,0.2318854598476226,0,3.59569203434411
448,10.0,0.0,0.0,3.0,16.7979,753633.0,7.901,0.7035355567932129,0.07633181661367416,0.0016080796542519119,0.019848406314849854,0.0007502646878553253,3.845740328107123,0.16642050448189707,0.260027956825728,0.011252445579349372,0,2.0216109683540933
449,20.0,0.0,1.0,1.0,27.3126,753634.3,8.266,0.7006974220275879,0.07407141476869583,0.0014386775583423964,0.0242322850972414,0.0006860382589095233,3.0567243027826585,0.1049465209895284,0.32714759361505386,0.011231958920449987,0,3.2870449124157197
450,11.0,1.0,0.0,3.0,21.2859,753633.6,7.881,0.7000667452812195,0.06671972572803497,0.0013002017705857631,0.10264170169830322,0.0013101075671967206,0.6500255220255952,0.015142668427150962,1.5384011336721397,0.03583782095594869,0,2.561737414277285
451,10.0,0.0,0.0,3.0,16.9261,753633.1,7.902,0.7035355567932129,0.07133077830076218,0.0014385338403843562,0.01868774928152561,0.0007468453054217392,3.8169806982202266,0.17086552031500396,0.26198717757893764,0.011727744767941122,0,2.037039713979618
454,10.0,0.0,0.0,2.0,19.3625,753633.4,7.906000000000001,0.7006974220275879,0.07643218338489532,0.0014597010865334884,0.1107177585363388,0.0012802138147066369,0.6903335507809204,0.015412118727800928,1.4485751110731593,0.032340325300344634,0,2.330258090282484
456,10.0,0.0,0.0,3.0,17.439,753633.0,7.905,0.6981747150421143,0.0781647190451622,0.0017318852604231664,0.016413910314440727,0.0008091671008604366,4.762102238148212,0.2573820181961236,0.20999129165879887,0.011349605646385605,0,2.0987667313846994
458,21.0,1.0,1.0,3.0,22.0553,753633.7,7.997999999999999,0.7032201886177063,0.047142721712589264,0.0012444238384167984,0.034805309027433395,0.0007182266475148398,1.354469275805929,0.04538229260477268,0.7382965548664702,0.02473706187400186,0,2.6543339578363985
459,21.0,1.0,1.0,2.0,15.6438,753632.8,7.905,0.7032201886177063,0.0376763679087162,0.0012368607604488155,0.05076190084218979,0.0009710426740458457,0.7422174363770516,0.028200810216223043,1.3473140766959741,0.05119166798884935,0,1.8827161530154228
460,11.0,1.0,0.0,5.0,31.4159,753634.8,7.888999999999999,0.6991207003593445,0.05849583446979523,0.0012155077476257356,0.07031344622373581,0.001099803045019668,0.8319295612913467,0.021637166261034072,1.2020248426414482,0.03126275658453016,0,3.780873086559354
461,11.0,1.0,0.0,3.0,23.7222,753633.9,7.877999999999999,0.6991207003593445,0.04920186847448349,0.0019420881491080558,0.027780499309301376,0.0009635439159868787,1.7710937419332085,0.0930628192868682,0.5646228521526288,0.029668330484732625,0,2.854943755677167
462,21.0,1.0,1.0,1.0,8.8478,753632.1,7.8870000000000005,0.7003821134567261,0.07283663749694824,0.001408417275235992,0.0030648538377135988,0.0007305573395149121,23.765125958269138,5.683409723577838,0.04207846412242757,0.010063029018510774,0,1.0648241462208579
463,10.0,0.0,0.0,3.0,18.8496,753633.3,7.904,0.6997514367103577,0.09206639975309372,0.002046006241301027,0.041679449379444115,0.0008809128258305535,2.2089159315645834,0.06774478801654718,0.4527107554028533,0.013884092970371402,0,2.2685310728774026
464,11.0,1.0,0.0,4.0,29.236,753634.6,7.888,0.7003821134567261,0.043294131755828864,0.001539768839339988,0.06923869997262955,0.0010828227475334837,0.625288050944678,0.02429361485150781,1.5992629292838898,0.06213436765922525,0,3.5185242364105207
465,10.0,0.0,0.0,2.0,25.1327,753634.1,7.928999999999999,0.7006974220275879,0.11643894016742705,0.001547548179414157,0.4708398878574371,0.0018205120572379328,0.2473005010201747,0.003423045640947949,4.043663461556919,0.055970952458417024,0,3.0246960622668864
466,11.0,1.0,0.0,3.0,23.4658,753633.8,7.879,0.6997514367103577,0.06902945786714554,0.0014712884392503918,0.026982473209500316,0.0006483276224549983,2.5583072882600257,0.08216967310149599,0.39088345821041975,0.012554694320468948,0,2.824086264426118
467,21.0,1.0,1.0,4.0,27.9538,753634.3,8.036,0.7003821134567261,0.04304394870996475,0.0013819914276930476,0.01648801565170288,0.0005939126432294411,2.61062032079762,0.1259697111508921,0.3830507224790433,0.01848326563706628,0,3.3642127103493094
468,11.0,1.0,0.0,4.0,27.1844,753634.2,7.88,0.6991207003593445,0.07905749976634979,0.0011557929890114605,0.028837403282523155,0.0005643300458537693,2.7414916312614883,0.06696733624530654,0.3647649289156697,0.008910235350217297,0,3.2716161667901953
469,10.0,0.0,0.0,1.0,31.1595,753634.7,7.939,0.6991207003593445,0.12504716217517853,0.0013702794829119171,0.2111100107431412,0.0025659095579892424,0.5923317503276724,0.009693427922235343,1.6882431162044065,0.027627867243456915,0,3.750015595308305
472,20.0,0.0,1.0,1.0,30.5183,753634.8,8.254,0.6991207003593445,0.09374973922967912,0.001838315487345746,0.4194946885108948,0.002230126467114175,0.22348254172768697,0.0045404118266332855,4.4746224571693745,0.09090924314350464,0,3.6728477973747156
473,10.0,0.0,0.0,2.0,22.0553,753633.8,7.914,0.6981747150421143,0.06608925014734268,0.0024216844633075025,0.041528955101966865,0.0010661838524336335,1.5914017096041169,0.07120165701198937,0.6283768541688721,0.02811450620845126,0,2.6543339578363985
474,10.0,0.0,0.0,0.0,32.0571,753634.9,7.945,0.6981747150421143,0.08672256022691728,0.001527623560072038,0.03386945649981499,0.0006759369505874069,2.5604945927429035,0.06815810236285151,0.3905495457144318,0.01039608362775488,0,3.8580408844929432
475,20.0,0.0,1.0,3.0,15.2592,753632.7,8.402000000000001,0.6997514367103577,0.08106713742017746,0.0017598399684148028,0.10941710323095323,0.0010580208456834636,0.7409000515126434,0.01760720793390572,1.3497097185489062,0.03207533811933932,0,1.8364299161388498
477,20.0,0.0,1.0,2.0,24.1069,753634.0,8.296,0.6997514367103577,0.07264227420091629,0.0009842624787699224,0.08647291362285614,0.0008898963801717274,0.8400581310089661,0.014293163789485369,1.1903938109603591,0.020253948013824415,0,2.901242027456724
478,11.0,1.0,0.0,4.0,26.415,753634.1,7.877999999999999,0.7010127902030945,0.07504239678382874,0.0015025678447693946,0.09322034567594527,0.001269910635909798,0.8050001986121447,0.0194952137626474,1.2422357183563972,0.030084030929068206,0,3.1790196232310812
479,20.0,0.0,1.0,3.0,17.952,753633.3,8.379,0.7000667452812195,0.08918484300374985,0.0018320921992148109,0.016388947144150734,0.0008250109927837209,5.441767687656506,0.29586720380730663,0.18376381672232853,0.009991181126294643,0,2.1605057836927646
480,20.0,0.0,1.0,0.0,32.3135,753635.0,8.246,0.7035355567932129,0.12826038897037506,0.0024031359501171697,0.04682155326008797,0.0011108546541652347,2.7393450246706763,0.08281440103866879,0.3650507661480941,0.011036017834553713,0,3.8888983757439917
482,10.0,0.0,0.0,3.0,18.0802,753633.4,7.907,0.7006974220275879,0.10633926838636397,0.0021314229697547557,0.01700751483440399,0.001068620778513518,6.252487175331075,0.4123628165703959,0.1599363536394697,0.010548091249028177,0,2.175934529318289
483,21.0,1.0,1.0,1.0,11.4123,753632.4,7.881,0.7003821134567261,0.051483619958162315,0.0015423116515757586,0.03429948911070824,0.0009746608689337855,1.5010025307370896,0.061977436457501124,0.666221395049171,0.027508743878007547,0,1.3734592332462643
484,20.0,0.0,1.0,4.0,10.13,753632.2,8.459,0.7013281583786011,0.05440530180931091,0.0015615830377892182,0.044205579906702035,0.0009063101108315773,1.230733810621552,0.04341173381112118,0.8125233835048169,0.02866017699002585,0,1.2191356722820692
487,10.0,0.0,0.0,4.0,9.1042,753632.1,7.905,0.7035355567932129,0.07063636928796768,0.0022619640457910003,0.00452605402097106,0.0011432760096701045,15.606612064434161,3.973764192533668,0.06407540572363528,0.016314915231788348,0,1.0956816374719067
488,11.0,1.0,0.0,5.0,33.3394,753635.1,7.904,0.7016434669494629,0.06948485225439073,0.001413036793890254,0.01407311111688614,0.0006809773063333129,4.937419428957451,0.2591557133666149,0.2025349505725813,0.010630672632240276,0,4.0123644454571386
489,21.0,1.0,1.0,1.0,10.7712,753632.3,7.882000000000001,0.7025895118713379,0.06275045871734619,0.0014888754809871275,0.06858742237091063,0.0009392755760047998,0.9148974629488332,0.025063989371283003,1.0930186611042405,0.02994369228681836,0,1.2963034702156588
492,11.0,1.0,0.0,2.0,17.5673,753633.2,7.869,0.7003821134567261,0.071317657828331,0.001710105783934022,0.01569228805601597,0.0007881445785816124,4.5447583917496255,0.2529404308459266,0.22003369900044856,0.012246067629652444,0,2.1142075119132073
496,11.0,1.0,0.0,4.0,28.5949,753634.4,7.885,0.7000667452812195,0.0655018761754036,0.001648211019537708,0.03871671482920647,0.0008042706091145117,1.6918242279686238,0.05520361132949442,0.5910779521113146,0.019286659331605026,0,3.4413684733799146
497,11.0,1.0,0.0,4.0,27.4409,753634.2,7.881,0.6997514367103577,0.06768110394477844,0.0011529256105192664,0.021586351096630096,0.0004626673444387256,3.1353656596155486,0.08584077511986983,0.31894206563537403,0.00873207054765981,0,3.302485692944228
498,21.0,1.0,1.0,3.0,20.1318,753633.6,7.984,0.7038509249687195,0.05761029198765755,0.0016410154072156915,0.202085942029953,0.001542134371515424,0.2850781771802741,0.008406737591250045,3.5078097169382163,0.10344262792058144,0,2.4228425989386135
500,20.0,0.0,1.0,4.0,11.9252,753632.5,8.441,0.7066890001296997,0.10511447489261627,0.001432573682053189,0.016870567575097084,0.0007155120292827224,6.230642473924672,0.2775614322723335,0.16049709226376158,0.007149792816825505,0,1.4351862506513455
501,20.0,0.0,1.0,1.0,29.1078,753634.6,8.259,0.7025895118713379,0.06970103085041046,0.0019125464251812726,0.10767694562673567,0.00184027121086133,0.6473161960967067,0.020925494661275558,1.544840073568318,0.04993933862138205,0,3.5030954907849963
502,20.0,0.0,1.0,3.0,17.5673,753633.1,8.386000000000001,0.7000667452812195,0.09386410564184187,0.001519387706217574,0.01838081143796444,0.0007411765266310881,5.106635578012151,0.221888901747494,0.19582364645437805,0.008508751639737255,0,2.1142075119132073
504,20.0,0.0,1.0,3.0,13.8487,753632.8,8.415,0.6991207003593445,0.08646387606859207,0.0013150195742681974,0.05944326147437096,0.0007829300530785701,1.4545614410116292,0.029264779949591032,0.6874924439798932,0.013831877102479349,0,1.6666776095491302
505,20.0,0.0,1.0,0.0,32.0571,753635.0,8.248,0.7038509249687195,0.12423115223646165,0.002397569814283268,0.04837111756205559,0.0013975506673816714,2.5682919580488246,0.08923563571857232,0.3893638325915708,0.013528496640827805,0,3.8580408844929432
509,11.0,1.0,0.0,2.0,16.6697,753633.1,7.867999999999999,0.6994360685348511,0.0694197490811348,0.0014873169590504365,0.029735889285802838,0.000727485563410574,2.334544240931065,0.07591976806130117,0.4283491323347888,0.01392998522193224,0,2.0061822227285693
510,11.0,1.0,0.0,3.0,21.0294,753633.6,7.879,0.7035355567932129,0.06932232528924942,0.002029754747831629,0.15739183127880094,0.001326039663689626,0.4404442385987183,0.013419447573263287,2.270434966254796,0.06917557395027915,0,2.530867888123252
511,10.0,0.0,0.0,4.0,8.976,753632.1,7.905,0.7010127902030945,0.07613781094551086,0.001407582978610601,0.002525296760722995,0.0007455277585637938,30.150044988658102,8.918446751197203,0.033167446362888736,0.009811000427093488,0,1.0802528918463823
512,10.0,0.0,0.0,2.0,20.5165,753633.5,7.909,0.7060583233833313,0.07529287040233612,0.0013653140306611256,0.21775446832180026,0.0017244074234050322,0.3457695770038913,0.00684178873576081,2.8920994399364,0.057226357339802386,0,2.469140870718171
514,20.0,0.0,1.0,1.0,26.7997,753634.4,8.27,0.6994360685348511,0.07051356136798859,0.002279981089089881,0.03883623704314232,0.0010258405426837348,1.8156640997338809,0.07580719123597167,0.5507626659284438,0.022995316560915986,0,3.2253178950106385
515,20.0,0.0,1.0,4.0,10.7712,753632.4,8.452,0.7029048800468445,0.08335936814546585,0.002186270903009563,0.08776473999023438,0.0011009866884435346,0.9498047639033772,0.027613509488013683,1.0528479514993558,0.030609266244026517,0,1.2963034702156588
516,20.0,0.0,1.0,4.0,10.3865,753632.3,8.457,0.6984900236129761,0.05981672927737236,0.0018524692466221802,0.06062062829732895,0.0009760356205524084,0.9867388537114188,0.034441528553486256,1.013439367709807,0.035373493998861534,0,1.2500051984361018
517,11.0,1.0,0.0,2.0,18.2084,753633.2,7.874,0.7003821134567261,0.059610459953546524,0.0017767213509664878,0.009973926469683649,0.0008279702956654558,5.9766291775597225,0.5271511157936701,0.16731839474911228,0.014757830185612,0,2.1913632749438134
518,11.0,1.0,0.0,4.0,31.0312,753634.7,7.886,0.7000667452812195,0.062256060540676124,0.0012363857403480851,0.2010331898927689,0.002303778542684301,0.30968050884475107,0.007100614365705852,3.229134451278365,0.07404030224271403,0,3.734574814779797
520,20.0,0.0,1.0,0.0,33.5958,753635.1,8.229,0.7003821134567261,0.13400964438915253,0.0014002961781809974,0.022811541333794597,0.0006932169138132362,5.87464224482812,0.18878265660494767,0.17022313160948202,0.00547015012346371,0,4.0432219367081865
522,10.0,0.0,0.0,2.0,21.2859,753633.6,7.912999999999999,0.7022742033004761,0.0645097866654396,0.0011986476448056095,0.07464714348316193,0.0011007188020720953,0.8641963195817534,0.02049953114565412,1.1571444790276029,0.02744853079139277,0,2.561737414277285
523,21.0,1.0,1.0,4.0,28.4667,753634.5,8.039,0.7006974220275879,0.035368312150239944,0.001913435229750952,0.023103006184101105,0.0009157942981118225,1.530896536511318,0.1026744170381186,0.6532120075722746,0.043809728796317365,0,3.4259397277543906
524,11.0,1.0,0.0,1.0,10.5147,753632.3,7.849,0.6997514367103577,0.07180867344141006,0.0010979080974480588,0.06753544509410858,0.0007644608687876701,1.0632738607311594,0.020227179246588654,0.9404914734876968,0.0178914297780653,0,1.265433944061626
525,20.0,0.0,1.0,3.0,13.7204,753632.7,8.418,0.7006974220275879,0.07965121418237686,0.0013801766939261315,0.04146427661180496,0.0007459143628606777,1.9209599368652681,0.047980446143284214,0.5205730639192075,0.01300252409104347,0,1.651236829020622
527,21.0,1.0,1.0,2.0,17.6955,753633.2,7.947,0.6997514367103577,0.04987822845578194,0.0013672174358539376,0.011566697619855404,0.0005865216283327505,4.312227231579127,0.2485672037630193,0.23189872571576026,0.013367203236705451,0,2.1296362575387318
528,21.0,1.0,1.0,1.0,9.6171,753632.3,7.8839999999999995,0.7003821134567261,0.05252116173505783,0.001398314108523502,0.00998349953442812,0.0006943324041665396,5.260796733043208,0.3917705101799538,0.19008527619380786,0.014155613571685566,0,1.157408654876988
529,11.0,1.0,0.0,1.0,11.2841,753632.4,7.858,0.6988053917884827,0.04446851462125778,0.0014159064212498267,0.04149583727121353,0.0006865949902845603,1.0716379652883026,0.03845375409194378,0.9331509636568076,0.0334844031747845,0,1.35803048762074
530,20.0,0.0,1.0,4.0,10.2583,753632.3,8.458,0.7054276466369629,0.05213351920247078,0.0013886439219274642,0.049601778388023376,0.0008778736738706041,1.0510413315152165,0.033612407188068044,0.9514373697924576,0.030427062503151005,0,1.2345764528105774
531,10.0,0.0,0.0,0.0,33.2111,753635.1,7.955,0.7000667452812195,0.14252068102359772,0.0017200788214460114,0.02645372785627842,0.0008328926502286862,5.38754620134842,0.1816616635185567,0.18561325743243096,0.006258658739266907,0,3.9969236649286306
533,11.0,1.0,0.0,4.0,30.2619,753634.6,7.8870000000000005,0.7029048800468445,0.05108897760510445,0.001210058618980524,0.2805217504501343,0.002172838192506391,0.1821212705365107,0.004538402674322106,5.490846824503815,0.13683011237078646,0,3.641990306123667
534,20.0,0.0,1.0,1.0,28.082,753634.5,8.262,0.7025895118713379,0.07151156663894652,0.0016037478005241073,0.028291182592511174,0.0009145363796159037,2.5276980347182807,0.09944826836822712,0.3956168760132193,0.015564918244337363,0,3.379641455974834
535,21.0,1.0,1.0,3.0,20.9012,753633.6,7.99,0.7032201886177063,0.04830862581729889,0.0014479175810605293,0.13150443136692047,0.0015252916823454367,0.3673535964921921,0.011806100006772324,2.7221728861480035,0.08748586004457548,0,2.5154391424977276
536,20.0,0.0,1.0,2.0,20.1318,753633.5,8.357999999999999,0.6997514367103577,0.09299831092357637,0.0018255554141920433,0.3109797537326813,0.001602128090584861,0.2990494069382982,0.006069141873404714,3.343929052520497,0.06786430390257905,0,2.4228425989386135
537,20.0,0.0,1.0,1.0,28.8514,753634.6,8.26,0.6997514367103577,0.0668557733297348,0.0012735221244039793,0.06383895874023438,0.0008483374534277857,1.047256638407529,0.024323570572779632,0.9548757805160458,0.022177933835719383,0,3.472237999533948
539,20.0,0.0,1.0,4.0,12.3099,753632.5,8.44,0.7000667452812195,0.09036482125520706,0.002080318847776675,0.005279206205159426,0.0009911147485046163,17.117122867239498,3.2376279282757228,0.05842103300630636,0.011050079474626042,0,1.4814845224309026
541,21.0,1.0,1.0,1.0,8.7195,753632.0,7.8870000000000005,0.7000667452812195,0.07518523186445236,0.0015904491618445689,0.0019918237812817092,0.0007499373529834126,37.74692950802694,14.234429979673711,0.02649222103714021,0.009990260672169907,0,1.0493833656923497
543,11.0,1.0,0.0,3.0,22.1835,753633.8,7.882000000000001,0.7013281583786011,0.09661627560853958,0.0014230034004767693,0.05640852451324462,0.0007846707990665739,1.712795653533789,0.034699560131875376,0.5838408089936648,0.011828042193661941,0,2.669762703461923
544,11.0,1.0,0.0,4.0,25.3892,753634.2,7.877999999999999,0.7010127902030945,0.05012592673301697,0.0015099611980426998,0.2700636088848114,0.0018123543627917196,0.18560785342388308,0.005728196541164698,5.387703060797992,0.16627433305424116,0,3.0555655884209187
546,10.0,0.0,0.0,2.0,20.3883,753633.6,7.909,0.6988053917884827,0.07481221854686737,0.0017369480709535975,0.2410532236099243,0.0019826557443094212,0.3103556029100425,0.007644453451775098,3.2221103489787897,0.0793646782861227,0,2.453712125092647
548,21.0,1.0,1.0,2.0,12.9511,753632.5,7.879,0.7025895118713379,0.03402139246463776,0.0012778649100388714,0.0019187846919521692,0.0006695968314078823,17.730698294254392,6.223205593542991,0.0563993579612174,0.01979531737056389,0,1.5586523203644922
549,20.0,0.0,1.0,3.0,16.7979,753633.1,8.39,0.7003821134567261,0.06892658025026321,0.001578537955976283,0.021195597946643833,0.0008074301475278697,3.2519290290263902,0.14454304010701613,0.30750978606055085,0.013668317771731248,0,2.0216109683540933
550,10.0,0.0,0.0,3.0,13.7204,753632.6,7.907,0.7035355567932129,0.09001864492893219,0.0014121368205449554,0.04611410945653915,0.0009082315224109193,1.9520846437199757,0.0491519278720039,0.5122728685034669,0.012898620541107473,0,1.651236829020622
551,21.0,1.0,1.0,1.0,9.8736,753632.3,7.8839999999999995,0.7006974220275879,0.055302686989307404,0.0019882475680635878,0.017906291410326958,0.001035113080448257,3.088450071655436,0.2102467678569595,0.32378700539069794,0.022041855875296463,0,1.1882781810310203
552,20.0,0.0,1.0,0.0,31.8006,753634.9,8.249,0.6994360685348511,0.11269623786211015,0.0028490918724058127,0.06502234190702437,0.0016058304219835429,1.7331925390084346,0.06125453945218784,0.5769699427462938,0.0203912879413263,0,3.827171358338911
554,11.0,1.0,0.0,4.0,28.8514,753634.5,7.8870000000000005,0.6991207003593445,0.05730000883340836,0.0014393988339362858,0.04267003759741783,0.0007653080165638668,1.3428628625552428,0.041448936899517765,0.7446776792212181,0.022985294326917774,0,3.472237999533948
564,21.0,1.0,1.0,1.0,12.0535,753632.4,7.882000000000001,0.6997514367103577,0.04066898301243782,0.0013215925847395705,0.005883923266083002,0.0006202199490004518,6.911881949050577,0.7624129021967228,0.1446783969071348,0.015958703763204397,0,1.450627031179854
566,20.0,0.0,1.0,1.0,29.3643,753634.7,8.259,0.7013281583786011,0.07656247168779373,0.0018790141653132273,0.1671788990497589,0.0017122446900528206,0.4579673159888784,0.012179000492907282,2.183561937909745,0.05806877694027882,0,3.5339650169390286
568,10.0,0.0,0.0,4.0,10.0018,753632.3,7.903,0.7019588351249695,0.08217040449380875,0.0013711194971317525,0.051700081676244736,0.0009350850339410484,1.5893670150924455,0.03911141039211475,0.6291812970220946,0.015482999008534759,0,1.2037069266565448
570,10.0,0.0,0.0,2.0,23.4658,753633.9,7.915,0.7003821134567261,0.08899464458227158,0.001262793951240996,0.038287438452243805,0.0005539092944983413,2.32438230865915,0.047101939189131095,0.4302218255037671,0.008718136507589026,0,2.824086264426118
571,21.0,1.0,1.0,1.0,8.3348,753631.9,7.8870000000000005,0.7003821134567261,0.06376627832651137,0.0018905217250602554,0.002928726840764284,0.001012868945761077,21.772695711652933,7.55747269474625,0.04592908536653049,0.0159423441703844,0,1.0030850939127927
572,11.0,1.0,0.0,4.0,25.9021,753634.2,7.876,0.7000667452812195,0.07214540243148804,0.0019242478889142216,0.23381738364696505,0.0022502598101856145,0.3085544851550412,0.008749065042577945,3.2409186970577477,0.0918962771324406,0,3.1172926058260004
573,11.0,1.0,0.0,1.0,12.1817,753632.6,7.858,0.7000667452812195,0.04736468195915222,0.0016980148997521088,0.0068488470278680325,0.0008262325392246537,6.915716144107879,0.8703582742805135,0.14459818465105598,0.018198003479974082,0,1.4660557768053781
576,20.0,0.0,1.0,4.0,11.797,753632.5,8.442,0.7003821134567261,0.09585888683795928,0.0019532621504203414,0.02203398197889328,0.001132324088407984,4.350502189290348,0.2405052926192216,0.229858521267201,0.012707082656912156,0,1.4197575050258213
578,10.0,0.0,0.0,3.0,18.7213,753633.3,7.905,0.7000667452812195,0.09897815436124803,0.0017264544094105047,0.039839766919612885,0.000995004367702711,2.4844059595268777,0.07568305709118342,0.4025107073042268,0.012261780617576584,0,2.2530902923488942
579,11.0,1.0,0.0,3.0,24.3634,753634.1,7.88,0.7000667452812195,0.04963760823011398,0.0010807880088681482,0.0990588366985321,0.0017123731215489945,0.5010921779868786,0.013930983421268323,1.9956408100750396,0.055481287198799294,0,2.9321115536107563
580,21.0,1.0,1.0,3.0,24.3634,753634.1,8.013,0.7006974220275879,0.03160418197512626,0.0013594048058016093,0.07466230541467668,0.001489548562576213,0.4232950188129833,0.020070515038522342,2.362418539212274,0.11201397302407756,0,2.9321115536107563
581,10.0,0.0,0.0,0.0,31.8006,753634.9,7.941,0.6997514367103577,0.11813714355230333,0.0012788304643099795,0.04920493438839912,0.0005894784141433325,2.400920660106725,0.038765901556205816,0.41650689113381545,0.006725030696540007,0,3.827171358338911
582,11.0,1.0,0.0,4.0,25.1327,753634.0,7.877999999999999,0.7025895118713379,0.05895068868994713,0.002300479059560002,0.2706126272678375,0.002049638200802842,0.21784160364254168,0.008659641789479311,4.590491362893698,0.18248126242032056,0,3.0246960622668864
583,10.0,0.0,0.0,3.0,17.0544,753633.2,7.903,0.7010127902030945,0.07309739291667937,0.0015917692385033835,0.017059776932001114,0.0007712227208866182,4.2847801121925375,0.2150035292394684,0.233384204980427,0.01171085246516019,0,2.0524804945081265
584,21.0,1.0,1.0,4.0,31.2877,753634.7,8.052,0.7013281583786011,0.03808847442269325,0.0018724397889259164,0.07398135960102081,0.0013956702048489235,0.5148388003154203,0.027109216678649937,1.9423555477701795,0.10227616368311714,0,3.7654443409338296
585,20.0,0.0,1.0,1.0,28.5949,753634.5,8.26,0.6994360685348511,0.06461285054683685,0.0011902646557837152,0.04302876815199852,0.0007204620243945012,1.5016198074412186,0.037381092061144656,0.6659475288248989,0.016577995148662032,0,3.4413684733799146
587,20.0,0.0,1.0,3.0,15.5156,753633.0,8.398,0.6997514367103577,0.09262297302484512,0.001221050148466904,0.11088210344314577,0.0008445859925652813,0.8353284267585805,0.012718137768429656,1.1971339271673218,0.01822674019613548,0,1.8672874073898984
588,21.0,1.0,1.0,2.0,18.0802,753633.2,7.952999999999999,0.6994360685348511,0.04354686290025711,0.0014927649738222476,0.008030925877392292,0.0006589159075441497,5.422396317072862,0.4821619233508541,0.18442030820421912,0.016398736888473132,0,2.175934529318289
590,21.0,1.0,1.0,3.0,20.2601,753633.5,7.985,0.6997514367103577,0.06482682377099991,0.0018391022521415282,0.22439952194690704,0.0019708584245504354,0.28889020443785945,0.008579427476245191,3.4615226983755374,0.10279989591851156,0,2.4382833794671224
592,11.0,1.0,0.0,3.0,22.5682,753633.7,7.882000000000001,0.6991207003593445,0.08944357931613922,0.0015881395199217488,0.04424240067601204,0.0007259219676253027,2.021671020321349,0.048876143088663164,0.4946403197890464,0.011958479299757031,0,2.71606097524148
593,10.0,0.0,0.0,3.0,13.2075,753632.7,7.905,0.7010127902030945,0.09200837463140488,0.0013337640364265706,0.012995576485991478,0.0008175332326703954,7.0799763850864865,0.4570631466043479,0.1412434089619897,0.00911827291871725,0,1.5895098116155406
594,10.0,0.0,0.0,3.0,13.8487,753632.6,7.9079999999999995,0.7013281583786011,0.10132452100515366,0.0017194978366486488,0.07216571271419525,0.0008973118052734914,1.404053492916211,0.029538340553643738,0.7122235762705921,0.014983690188697297,0,1.6666776095491302
595,10.0,0.0,0.0,3.0,17.6955,753633.2,7.905,0.7032201886177063,0.08516322076320648,0.0013225792015653572,0.01478932984173298,0.0005777334924843889,5.758423246663302,0.2420724554181409,0.17365864875935375,0.007300258023606032,0,2.1296362575387318
596,20.0,0.0,1.0,1.0,28.3384,753634.4,8.259,0.7013281583786011,0.06828296929597855,0.0015766569941633773,0.035761617124080665,0.0006794683842151428,1.9093926613849659,0.05709524027549631,0.5237267431805547,0.015660636413521913,0,3.410498947225882
597,11.0,1.0,0.0,4.0,27.0562,753634.3,7.879,0.6981747150421143,0.07536080479621887,0.0015069053649208895,0.03066394478082657,0.0006914066042666677,2.4576356804340507,0.07406587685002652,0.40689513419799744,0.01226261692907278,0,3.2561874211646713
598,10.0,0.0,0.0,3.0,13.5922,753632.7,7.906000000000001,0.7029048800468445,0.08773239701986313,0.0016051830664581296,0.036877520382404334,0.0007254373597863954,2.379021043446392,0.0639122934691976,0.4203409645134287,0.011292441130402805,0,1.6358080833950976
599,11.0,1.0,0.0,5.0,31.9288,753634.8,7.896,0.7029048800468445,0.06539108604192734,0.0016156961647949494,0.0317024290561676,0.0007323643272793519,2.0626522316656906,0.06977013607553383,0.4848127011660381,0.016399006876785003,0,3.842600103964435
600,21.0,1.0,1.0,2.0,17.1826,753633.1,7.939,0.7003821134567261,0.044802889227867126,0.0014961010388302846,0.012049319222569466,0.000644870838890706,3.7182921624275056,0.2345591883914923,0.2689406739214234,0.016965451730206783,0,2.0679092401336505
601,20.0,0.0,1.0,0.0,33.0829,753635.1,8.237,0.7010127902030945,0.11931803077459335,0.0016491871690515669,0.02660478837788105,0.0008202442047961563,4.484832921046392,0.15152985297499647,0.22297374676037698,0.007533653908337988,0,3.981494919303106
602,21.0,1.0,1.0,5.0,32.6982,753635.0,8.062000000000001,0.6994360685348511,0.0402667298913002,0.0024816210279899305,0.016193747520446774,0.0011610664405588425,2.4865603122722555,0.2350933247188159,0.4021619725307146,0.03802264305880667,0,3.935196647523549
604,10.0,0.0,0.0,2.0,19.2342,753633.3,7.906000000000001,0.7000667452812195,0.0834045261144638,0.0013107101013344565,0.0983920618891716,0.0011794349687653599,0.8476753562539456,0.016754291521748444,1.179696911821536,0.023316692908603567,0,2.314817309753976
605,11.0,1.0,0.0,4.0,31.1595,753634.8,7.8870000000000005,0.6988053917884827,0.0502614863216877,0.0018640990115376774,0.13541272282600406,0.0028000363046629807,0.3711725550801473,0.01576103901990077,2.694164712108281,0.11440187204684175,0,3.750015595308305
606,10.0,0.0,0.0,2.0,22.8246,753633.8,7.915,0.7000667452812195,0.08438818156719208,0.001672984585665727,0.032548073679208755,0.0008164878917278671,2.592724300642653,0.08289879184495096,0.3856946917773448,0.01233205704186418,0,2.7469184664925286
608,10.0,0.0,0.0,3.0,17.8237,753633.2,7.905,0.7025895118713379,0.09516644477844237,0.0013932566985166484,0.015431787818670271,0.0006405822808015576,6.166909880869699,0.2714465409749109,0.16215576671585366,0.0071375490844606815,0,2.145065003164256
609,21.0,1.0,1.0,2.0,17.8237,753633.1,7.949,0.7035355567932129,0.049645937979221344,0.0012519659906440961,0.011029224842786787,0.0005411234973532836,4.5013079964264415,0.2483111064222937,0.222157648575457,0.012255151516346208,0,2.145065003164256
610,20.0,0.0,1.0,4.0,12.0535,753632.5,8.44,0.7066890001296997,0.09379955381155014,0.0015672864875241918,0.013540934771299362,0.000815481681922121,6.927110675576301,0.4329333244932936,0.14436033244362811,0.009022289606276206,0,1.450627031179854
612,11.0,1.0,0.0,2.0,18.7213,753633.3,7.874,0.7000667452812195,0.06803890317678453,0.0014118073693510705,0.022558322176337242,0.0005740441085944813,3.016133143454904,0.09903384841196844,0.3315503502124993,0.01088635864604717,0,2.2530902923488942
613,20.0,0.0,1.0,4.0,10.5147,753632.3,8.455,0.6994360685348511,0.0675881877541542,0.0013906014013687516,0.07316036522388457,0.0007246897543011247,0.9238361173747772,0.02109573101955675,1.0824430666790277,0.0247175092521105,0,1.265433944061626
614,20.0,0.0,1.0,2.0,23.7222,753633.9,8.302,0.7003821134567261,0.07126190513372421,0.00123236432504377,0.0443233922123909,0.0007785122318159504,1.6077719140323938,0.039629878203472316,0.6219787715360301,0.015331119262617971,0,2.854943755677167
616,10.0,0.0,0.0,3.0,14.618,753632.7,7.907,0.7032201886177063,0.11895933002233505,0.0017800427405894321,0.13045541942119598,0.0008486108931680346,0.9118772569980862,0.0148784138263625,1.0966388209878326,0.01789302899210862,0,1.7592621182052604
617,20.0,0.0,1.0,0.0,33.9805,753635.2,8.222999999999999,0.7025895118713379,0.1340121626853943,0.0018425666093958245,0.023328905925154686,0.0008229373898054483,5.744468391074183,0.21748700131365875,0.17408051222874008,0.0065907314679635185,0,4.089520208487744
619,21.0,1.0,1.0,4.0,28.3384,753634.4,8.039,0.7022742033004761,0.03417995199561119,0.001932114208319816,0.02067793533205986,0.0007856726370551048,1.6529673512721208,0.11258460703137647,0.6049726264892055,0.04120505185151364,0,3.410498947225882
621,10.0,0.0,0.0,2.0,20.773,753633.5,7.9110000000000005,0.7006974220275879,0.06948722153902054,0.001644303134868994,0.15370982885360718,0.0018217367491757523,0.4520675226644093,0.011964177845073587,2.212058928954174,0.058543171324955526,0,2.5000103968722036
624,10.0,0.0,0.0,0.0,33.8523,753635.1,7.957000000000001,0.7016434669494629,0.1364881992340088,0.0014669508762963405,0.023646948859095573,0.0006866397489501514,5.771915863111866,0.1787124540180547,0.17325269870806134,0.005364321948843385,0,4.07409146286222
625,11.0,1.0,0.0,1.0,8.8478,753632.1,7.847,0.6984900236129761,0.0768536925315857,0.0017731386101007079,0.002059970749542117,0.000751155407364573,37.30814748154479,13.631385496732051,0.026803796690646982,0.009793380538312135,0,1.0648241462208579
626,20.0,0.0,1.0,2.0,22.9529,753633.9,8.318999999999999,0.6997514367103577,0.09841948747634888,0.0013001507640134954,0.03719192370772362,0.0006064253124747577,2.6462596624414503,0.055532037481014665,0.3778918653347101,0.007930100559435169,0,2.762359247021037
627,11.0,1.0,0.0,3.0,20.0036,753633.3,7.876,0.7003821134567261,0.06534050405025482,0.0016430129815802796,0.1833322495222092,0.001626644602705462,0.3564048563225608,0.009503488053098006,2.805797907239961,0.07481622771921373,0,2.4074138533130895
631,20.0,0.0,1.0,2.0,19.8754,753633.5,8.36,0.6997514367103577,0.0921519547700882,0.0018546031566509527,0.2576141059398651,0.0021576032593294578,0.3577131556282063,0.007797666566220699,2.7955359881685835,0.06093893156187305,0,2.391985107687565
633,10.0,0.0,0.0,1.0,28.3384,753634.5,7.932,0.7029048800468445,0.12116947770118712,0.001639083679179715,0.05225798487663269,0.0007638361158654719,2.318678724165049,0.04617788634375395,0.4312801034391246,0.008589203580201005,0,3.410498947225882
634,21.0,1.0,1.0,2.0,14.7463,753632.9,7.881,0.7035355567932129,0.0449359230697155,0.0024432339106749213,0.06100365519523621,0.0016500635838693394,0.7366103379527422,0.04473285918285362,1.3575698690019684,0.08244247827111834,0,1.7747028987337685
635,10.0,0.0,0.0,1.0,29.8772,753634.6,7.936,0.7006974220275879,0.12126334011554718,0.0015210331397520688,0.5165752768516539,0.002959043236625528,0.2347447614113569,0.0032369647156691005,4.259945968496574,0.05874165075196911,0,3.59569203434411
636,11.0,1.0,0.0,3.0,21.4141,753633.6,7.882000000000001,0.7029048800468445,0.062019608914852135,0.0015646681319421835,0.08000202476978302,0.001059577334261817,0.7752254907712925,0.022089112528717345,1.2899472629635451,0.03675548674149435,0,2.5771661599028093
637,21.0,1.0,1.0,1.0,11.0276,753632.4,7.882000000000001,0.7003821134567261,0.05872968211770058,0.0014167901186082096,0.059734910726547234,0.0007714484137622378,0.9831718404427124,0.02690279793783121,1.0171161935941024,0.027831626486817144,0,1.3271609614667073
639,10.0,0.0,0.0,3.0,16.1568,753633.0,7.901,0.7035355567932129,0.09258949011564256,0.0019428753744111442,0.057143483310937875,0.0010100027911970537,1.6202983218896618,0.04445404626194045,0.617170299129704,0.016932509685630467,0,1.944455205323488
640,10.0,0.0,0.0,1.0,30.7748,753634.7,7.937,0.6994360685348511,0.10862099379301073,0.0012547291781261215,0.3510204553604126,0.0021839502870079765,0.3094434872220862,0.00406003065027479,3.2316078421204733,0.0424000744254185,0,3.7037173235287484
641,20.0,0.0,1.0,3.0,15.3874,753632.9,8.4,0.7000667452812195,0.08160947263240814,0.001572808783056365,0.10698097944259644,0.0008320492956345817,0.7628409560056227,0.01585378851576256,1.3108892386116575,0.027243635246538927,0,1.8518586617643742
643,21.0,1.0,1.0,1.0,9.3607,753632.1,7.886,0.6994360685348511,0.06453534215688705,0.0015066570005303859,0.0034946398809552197,0.0007366732561636992,18.466950631619035,3.916651238299629,0.05415079186315711,0.011484828775282507,0,1.126551163625939
645,10.0,0.0,0.0,3.0,15.3874,753632.8,7.904,0.7035355567932129,0.10330265760421753,0.001985727785996218,0.11931627988815308,0.0012047361626555148,0.8657884548617616,0.018798798592000798,1.1550165567403734,0.02507878627701889,0,1.8518586617643742
648,21.0,1.0,1.0,3.0,18.8496,753633.4,7.968,0.6991207003593445,0.056100569665431976,0.0017386397716030245,0.026303794234991074,0.0008895172875754137,2.132793815380567,0.0978314696449874,0.4688685764130294,0.021507049378167324,0,2.2685310728774026
649,10.0,0.0,0.0,1.0,29.6207,753634.7,7.934,0.7047969698905945,0.1102040708065033,0.0013995086315548011,0.4041829109191895,0.0020985409524044147,0.2726589072157408,0.0037407800161517227,3.6675860334493016,0.05031793269305772,0,3.5648225081900775
650,11.0,1.0,0.0,5.0,31.8006,753634.9,7.895,0.7016434669494629,0.05967340990900993,0.0017151884162730127,0.037451904267072685,0.0011710765240395989,1.5933344666128009,0.06767254369641021,0.6276146163622855,0.026656222180753062,0,3.827171358338911
653,10.0,0.0,0.0,0.0,32.8264,753635.1,7.95,0.6991207003593445,0.1119883731007576,0.0017085746140491865,0.02801156416535377,0.0007018426220972947,3.9979335834187686,0.11727946181809655,0.2501292177907733,0.007337545618353666,0,3.9506253931490733
654,10.0,0.0,0.0,4.0,8.4631,753632.1,7.909,0.7010127902030945,0.06905487924814224,0.0016369297940440474,0.00387662067078054,0.0009816108358467817,17.813163864247354,4.530246921216001,0.05613825862833336,0.01427709166387217,0,1.018525874441301
656,10.0,0.0,0.0,4.0,11.1559,753632.5,7.904,0.7003821134567261,0.0642080307006836,0.0017701397716394052,0.053043007850646966,0.0008160905691893598,1.2104900024047267,0.038216839832546916,0.826111738232804,0.026081487596850157,0,1.3426017419952159
659,21.0,1.0,1.0,5.0,31.9288,753634.8,8.055,0.7032201886177063,0.041394758969545364,0.0020143505498870107,0.02294875495135784,0.0009542653952200043,1.8037910578280023,0.11545794942091138,0.554387935154823,0.03548553691897306,0,3.842600103964435
660,21.0,1.0,1.0,2.0,14.8745,753632.9,7.885,0.6991207003593445,0.036287274211645126,0.0020237468951492315,0.05327502265572548,0.0011123046403777217,0.6811310892562393,0.04056147671413722,1.4681461700594949,0.08742836383352244,0,1.7901316443592927
662,11.0,1.0,0.0,2.0,15.5156,753632.9,7.8660000000000005,0.7003821134567261,0.06927428394556047,0.0016934698833433294,0.09192793071269988,0.0008738937928490588,0.753571666505381,0.019765568200173524,1.3270137990158355,0.03480648611518832,0,1.8672874073898984
663,20.0,0.0,1.0,3.0,16.4132,753632.9,8.391,0.7035355567932129,0.07141374051570892,0.0014018235800496578,0.03509553521871567,0.000856416064336694,2.03483833686131,0.06372649874482704,0.4914395320182911,0.01539076601467459,0,1.9753126965745367
664,10.0,0.0,0.0,2.0,21.0294,753633.5,7.9110000000000005,0.7010127902030945,0.07074563205242157,0.001409599012009531,0.12305759638547895,0.0019879589422536537,0.5748985363797475,0.014746743843824702,1.7394373732401591,0.044618373073408234,0,2.530867888123252
665,11.0,1.0,0.0,3.0,23.0811,753633.9,7.881,0.7000667452812195,0.06158896535634995,0.0014586028952939464,0.02571761235594749,0.0005119971778807132,2.3948166145410767,0.07409329296095961,0.4175685077212611,0.012919162822741241,0,2.777787992646561
667,21.0,1.0,1.0,2.0,18.3366,753633.3,7.957000000000001,0.7003821134567261,0.04382326453924179,0.0017188258440941743,0.009513065218925476,0.0008054380662529942,4.606639766545376,0.42984578847716826,0.21707796803697607,0.020255556123471498,0,2.2067920205693374
668,10.0,0.0,0.0,3.0,18.4649,753633.2,7.906000000000001,0.7016434669494629,0.11793471872806548,0.0018112201743960214,0.0295806098729372,0.00076331964312358,3.986892739353625,0.11972279166392495,0.2508218969949327,0.007531955254844209,0,2.222232801097846
669,10.0,0.0,0.0,2.0,21.4141,753633.7,7.912999999999999,0.7010127902030945,0.0661066398024559,0.0017214635424403324,0.06430750340223312,0.0014059734250366314,1.027977083622256,0.0349530602573669,0.9727843314136208,0.033076407922938755,0,2.5771661599028093
670,21.0,1.0,1.0,4.0,26.6715,753634.2,8.033999999999999,0.6997514367103577,0.03699181601405144,0.002098587200286728,0.02855217456817627,0.0008863297434713645,1.295586643522481,0.08378404118709429,0.7718511185644591,0.04991469017640216,0,3.2098891493851145
672,20.0,0.0,1.0,1.0,31.0312,753634.8,8.249,0.7000667452812195,0.10423610359430313,0.0014838390805863493,0.2753461599349976,0.002040052067915782,0.3785638543821011,0.0060752079099227925,2.6415622844717133,0.042391897428691865,0,3.734574814779797
673,10.0,0.0,0.0,3.0,12.8228,753632.6,7.906000000000001,0.6994360685348511,0.08433695137500763,0.0017360116588977714,0.0041368817910552025,0.00090541963345209,20.38659928774413,4.481608188839032,0.04905182987538158,0.010783116857513635,0,1.5432115398359838
674,21.0,1.0,1.0,3.0,21.1577,753633.6,7.9910000000000005,0.6997514367103577,0.04950188100337982,0.001931058399524024,0.09045100957155228,0.001126312493118132,0.547278369117824,0.02241050611405676,1.827223688032715,0.07482299674736563,0,2.5463086686517604
675,11.0,1.0,0.0,2.0,17.439,753633.1,7.87,0.6994360685348511,0.05370863899588585,0.0014429142928111868,0.013261605054140093,0.000800104719691737,4.049935040036407,0.26747240291389585,0.246917540680112,0.016307330185401068,0,2.0987667313846994
677,10.0,0.0,0.0,1.0,27.1844,753634.3,7.928,0.6994360685348511,0.093732587993145,0.0015744306320140706,0.030807342380285263,0.0006172935417674911,3.042540535827845,0.07955129447850542,0.3286726958028548,0.008593587530870144,0,3.2716161667901953
679,10.0,0.0,0.0,0.0,33.3394,753635.3,7.956,0.7019588351249695,0.136739581823349,0.001837759605865441,0.023610148578882214,0.0007762220849467329,5.791559564587151,0.20570249087664672,0.1726650635028537,0.006132654469633044,0,4.0123644454571386
680,10.0,0.0,0.0,1.0,28.082,753634.5,7.931,0.7003821134567261,0.10800983011722563,0.0015105467267197141,0.04079457372426987,0.0007002667056412386,2.6476518874118664,0.058623130043675115,0.3776931570024186,0.00836271383138771,0,3.379641455974834
682,11.0,1.0,0.0,1.0,9.3607,753632.2,7.85,0.7000667452812195,0.06856865435838701,0.001451762936149099,0.0039182077161967754,0.0006395432336071225,17.500004932087528,2.8803409483930693,0.057142841038086076,0.009405189632131241,0,1.126551163625939
683,21.0,1.0,1.0,3.0,24.8763,753634.0,8.02,0.6994360685348511,0.03445661440491676,0.0013930621776726939,0.1601446121931076,0.0014774569033452296,0.21515937335043064,0.008922386293015037,4.64771757059962,0.19273495223553644,0,2.993838571015838
684,21.0,1.0,1.0,2.0,16.0285,753633.0,7.917000000000001,0.6997514367103577,0.051847346127033234,0.0017133985116550626,0.052232425659894936,0.0011930320366700829,0.9926275770654592,0.039876048435033534,1.0074271792411171,0.0404705812354625,0,1.9290144247949799
685,10.0,0.0,0.0,0.0,33.724,753635.1,7.957000000000001,0.7035355567932129,0.15339742600917816,0.001598923736204444,0.0255933478474617,0.0005510063028143043,5.993644400233939,0.14336682379640406,0.1668433983105452,0.003990862068201372,0,4.058650682333711
687,21.0,1.0,1.0,3.0,22.8246,753633.8,8.001,0.6997514367103577,0.0393112488090992,0.0019476545814226876,0.021892447024583817,0.0011016181248546704,1.7956534856498765,0.12680302778539085,0.5569003195725614,0.03932643311239708,0,2.7469184664925286
688,10.0,0.0,0.0,3.0,14.1051,753632.7,7.907,0.7003821134567261,0.11533796787261966,0.0012453642496839707,0.09710864722728728,0.000539885485259308,1.187720879301982,0.014424607884175425,0.8419486576574249,0.01022528058313973,0,1.6975351008001789
689,20.0,0.0,1.0,3.0,15.1309,753632.8,8.402000000000001,0.7003821134567261,0.08409126847982408,0.0014800516364784587,0.1168367937207222,0.0009597960532462287,0.7197327639855425,0.01397954924786335,1.389404581865176,0.02698675223541911,0,1.8209891356103416
690,11.0,1.0,0.0,4.0,27.8255,753634.4,7.881,0.7029048800468445,0.09741326421499252,0.0014300987483401733,0.02844895981252193,0.000551157160184773,3.424141510162197,0.08323258326127493,0.29204400490814736,0.007098882123397447,0,3.348771929820801
691,20.0,0.0,1.0,3.0,15.9003,753632.9,8.396,0.7016434669494629,0.07586577534675598,0.0013178315802129846,0.06949405372142793,0.0008718803716112162,1.0916872924246093,0.023392227736566136,0.9160132273583821,0.019627955892464483,0,1.9135856791694554
692,20.0,0.0,1.0,2.0,20.9012,753633.4,8.351,0.7041662335395813,0.14633454382419586,0.0015053003426945112,0.2997075319290161,0.0016136614564159636,0.4882578121488595,0.005668945734800217,2.04809831019175,0.023779564588867732,0,2.5154391424977276
693,21.0,1.0,1.0,1.0,11.797,753632.4,7.882000000000001,0.7006974220275879,0.04224621504545212,0.0014123584234535995,0.01573818549513817,0.000755818487968036,2.6843129443672398,0.1570730083122394,0.3725348052649373,0.021798934690817687,0,1.4197575050258213
696,21.0,1.0,1.0,4.0,26.2868,753634.2,8.032,0.7006974220275879,0.03619920089840889,0.0012569925729203682,0.06504161655902863,0.0009845641028627414,0.5565544464221034,0.021082475031366624,1.7967694022186962,0.06806224674498403,0,3.1635908776055572
697,11.0,1.0,0.0,3.0,20.773,753633.5,7.876,0.6988053917884827,0.07991614937782288,0.0016187483548472765,0.2335292249917984,0.002035888720907452,0.3422104851357664,0.00754642654577221,2.9221781430901115,0.0644398803319594,0,2.5000103968722036
698,10.0,0.0,0.0,0.0,32.4418,753634.9,7.947,0.7003821134567261,0.10945474356412888,0.0017871490521814207,0.03569403663277626,0.0008048450340144966,3.0664714302338507,0.08536847276611037,0.3261077178611573,0.009078616404694687,0,3.9043391562725005
699,20.0,0.0,1.0,1.0,25.9021,753634.3,8.276,0.7000667452812195,0.058759454637765884,0.00201201332244623,0.16351500153541565,0.0019374961997872672,0.3593520722013949,0.013020659204118244,2.782786234886552,0.10083067277280748,0,3.1172926058260004
701,11.0,1.0,0.0,5.0,32.4418,753635.0,7.9,0.7025895118713379,0.07360385358333588,0.0013068340936883813,0.028037922456860542,0.0004415298682485349,2.6251536181606743,0.06230113291711883,0.3809300884649389,0.00904037611719355,0,3.9043391562725005
702,21.0,1.0,1.0,2.0,15.0027,753632.7,7.888,0.7003821134567261,0.03752214089035988,0.0019407674043898206,0.05646774172782897,0.0010900138913736202,0.6644880730526515,0.0366849956681139,1.5049179068120968,0.08308336767979033,0,1.8055603899848174
705,20.0,0.0,1.0,3.0,15.7721,753632.9,8.397,0.7025895118713379,0.0787651315331459,0.0015101214258917762,0.08512154966592789,0.0011224101685103406,0.9253253945948036,0.021531529850529463,1.0807009143393238,0.02514698519300997,0,1.898156933543931
706,20.0,0.0,1.0,3.0,14.1051,753632.9,8.412,0.6988053917884827,0.08685413748025894,0.0016903646402831802,0.07602711766958238,0.0008955496717932375,1.1424099734746138,0.025988926511167826,0.8753424980688175,0.019913351933738246,0,1.6975351008001789
707,21.0,1.0,1.0,5.0,31.6724,753634.9,8.055,0.7003821134567261,0.040494989603757865,0.0015808968000416274,0.03321714326739311,0.0006804450610991742,1.219099104272127,0.053746837510458965,0.8202778564069722,0.036163869292690366,0,3.8117426127133864
708,21.0,1.0,1.0,3.0,19.2342,753633.4,7.974,0.7006974220275879,0.05520675331354141,0.002353509843829289,0.0523284524679184,0.0011438258784246512,1.0550045092082103,0.050543256215852976,0.9478632472865052,0.0454103224650174,0,2.314817309753976
709,20.0,0.0,1.0,2.0,24.6198,753634.1,8.288,0.7000667452812195,0.07405472546815872,0.002063408321045,0.24550335109233856,0.002530062164507013,0.3016444587768796,0.008961270419618013,3.3151611803340963,0.09848699340294638,0,2.962969044861805
710,21.0,1.0,1.0,4.0,25.6457,753634.2,8.023,0.7006974220275879,0.02608915045857429,0.0014070520481728806,0.1203625500202179,0.0012814602767851875,0.21675471692974246,0.01191571820487326,4.613509750397422,0.25361977307737005,0,3.0864351145749516
712,11.0,1.0,0.0,2.0,16.9261,753633.1,7.867000000000001,0.6997514367103577,0.05577399209141731,0.0013148761324398002,0.01784985885024071,0.0006632904934541853,3.1246181025496007,0.13750475147432228,0.3200391110785757,0.014083928655157629,0,2.037039713979618
714,21.0,1.0,1.0,2.0,14.3616,753632.9,7.877999999999999,0.7041662335395813,0.040004648268222816,0.0020497248699780143,0.04655637592077255,0.0009949543488434304,0.8592732461886817,0.047702940938902816,1.163774159658192,0.06460744617691233,0,1.7284046269542115
715,20.0,0.0,1.0,1.0,29.6207,753634.6,8.257,0.6991207003593445,0.08577349036931993,0.001716860987993922,0.3260568678379059,0.002521462156667968,0.2630629771367395,0.0056448397645256256,3.8013711046849537,0.08157031827511953,0,3.5648225081900775
716,10.0,0.0,0.0,2.0,19.8754,753633.3,7.9079999999999995,0.6988053917884827,0.07907556742429732,0.0016965232868452519,0.2152050882577896,0.001162678462433539,0.3674428335522178,0.008129396351382939,2.7215117800301,0.06021140137892572,0,2.391985107687565
717,21.0,1.0,1.0,1.0,8.976,753632.1,7.886,0.6994360685348511,0.06193292140960693,0.001460643084766077,0.003816606942564249,0.0007494554253945794,16.227220235572986,3.2093894521215214,0.06162484920293496,0.012188048116023809,0,1.0802528918463823
718,20.0,0.0,1.0,0.0,32.8264,753634.9,8.238999999999999,0.7041662335395813,0.12352559715509415,0.0018694718527262368,0.031114552170038223,0.0007631235859401372,3.9700265162113815,0.11441558973766375,0.2518874863723342,0.007259360909340049,0,3.9506253931490733
719,21.0,1.0,1.0,2.0,18.5931,753633.3,7.962000000000001,0.7035355567932129,0.050067458301782615,0.0012310304979901133,0.01329059712588787,0.0004898434386169561,3.76713384865602,0.16690297485612146,0.26545380126505586,0.011760938394533006,0,2.2376615467233703
721,21.0,1.0,1.0,4.0,26.0303,753634.1,8.027000000000001,0.7006974220275879,0.031181946396827694,0.0022811283277453373,0.0996510535478592,0.001692765737839007,0.31291135704703826,0.023500186832349505,3.1957932413737082,0.2400096275142622,0,3.1327213514515244
722,10.0,0.0,0.0,4.0,9.7453,753632.2,7.906000000000001,0.7000667452812195,0.07731517404317856,0.001421147864408381,0.030100814998149875,0.0009289643482026088,2.568540886614887,0.09226455696412382,0.3893260976343316,0.013984982719174685,0,1.1728374005025122
726,20.0,0.0,1.0,3.0,17.6955,753633.3,8.384,0.7016434669494629,0.08798861503601074,0.0014528419255457616,0.016890330240130424,0.0005121642773602128,5.209407618742409,0.17986541461109198,0.19196040570950895,0.006627824215105163,0,2.1296362575387318
728,11.0,1.0,0.0,4.0,29.3643,753634.6,7.8870000000000005,0.6984900236129761,0.051032397896051414,0.0017943071486621156,0.11960543692111968,0.001494559314287253,0.4266728938894935,0.01592113410659379,2.3437157933426067,0.08745484887355848,0,3.5339650169390286
732,11.0,1.0,0.0,2.0,14.2333,753632.7,7.8660000000000005,0.6994360685348511,0.07718361914157867,0.0015276546021982126,0.07136093080043793,0.0008194527205351586,1.0815949046043696,0.02474953153610256,0.9245605686038104,0.0211562026154949,0,1.7129638464257033
734,20.0,0.0,1.0,3.0,13.0793,753632.6,8.427,0.7019588351249695,0.10366569459438324,0.001866885235557476,0.010066642425954342,0.0008863856861422211,10.297941479187434,0.9255224596624136,0.09710678605243983,0.008727424957580695,0,1.5740810659900164
735,10.0,0.0,0.0,1.0,25.7739,753634.2,7.928,0.7006974220275879,0.1319509744644165,0.0018429923744617065,0.3136836886405945,0.001799694917406777,0.4206497795159517,0.006351681000634321,2.3772745136125253,0.035896106682333985,0,3.101863860200476
738,21.0,1.0,1.0,4.0,27.5691,753634.3,8.035,0.7025895118713379,0.03998088836669922,0.001213238493601057,0.013531329110264778,0.0006500904978909758,2.9546904107424288,0.1678984808888421,0.3384449336432269,0.019231926978415456,0,3.317914438569752
741,11.0,1.0,0.0,2.0,14.1051,753632.7,7.865,0.7006974220275879,0.08634476363658905,0.002001136994531548,0.06381602585315704,0.0013036794199952698,1.3530263359750956,0.041800963182947286,0.739083913898337,0.02283356846244095,0,1.6975351008001789
743,21.0,1.0,1.0,2.0,15.7721,753632.9,7.9079999999999995,0.7003821134567261,0.04670288413763046,0.001329685560112052,0.05605190247297287,0.0008727946761590753,0.8332078319759026,0.027038449954462414,1.2001807491758203,0.03894709804388656,0,1.898156933543931
744,10.0,0.0,0.0,4.0,12.1817,753632.5,7.901,0.6994360685348511,0.07307668030261992,0.0018542795918331482,0.005328341852873564,0.000972313429228343,13.714713192286984,2.5267344044916613,0.07291439390525424,0.013433405794200277,0,1.4660557768053781
745,11.0,1.0,0.0,4.0,28.7231,753634.5,7.885,0.6991207003593445,0.07022533565759659,0.001707468536458865,0.046219538897275925,0.0008250190888104322,1.5193863316913252,0.04582908641662187,0.6581604554036211,0.01985202298951809,0,3.456797219005439
747,11.0,1.0,0.0,4.0,25.7739,753634.1,7.876,0.6997514367103577,0.0767759382724762,0.0017987546797807786,0.2646863162517548,0.00190895616971438,0.2900638739459853,0.007110503462048744,3.4475165293635173,0.08451096609870963,0,3.101863860200476
748,10.0,0.0,0.0,3.0,17.1826,753633.1,7.905,0.6994360685348511,0.07312560826539992,0.002413273658269945,0.015977870672941208,0.0009718627839155713,4.5766804452385115,0.3167136836861722,0.21849897801809173,0.015120482419035788,0,2.0679092401336505
749,11.0,1.0,0.0,4.0,29.749,753634.6,7.885,0.6994360685348511,0.04156405851244928,0.0014115996682167234,0.16003675758838656,0.001913143215898118,0.2597156999353345,0.00935094434990414,3.850364072133436,0.13863058788650304,0,3.5802632887185855
750,11.0,1.0,0.0,4.0,26.9279,753634.3,7.877999999999999,0.6981747150421143,0.08489637076854706,0.0013227106674973585,0.03875376656651497,0.0007504320317623747,2.1906611483256806,0.05444638045301065,0.456483194931493,0.011345368370020013,0,3.240746640636163
751,20.0,0.0,1.0,0.0,33.2111,753635.1,8.234,0.6994360685348511,0.1554003655910492,0.001448944201882576,0.02845466323196888,0.0005085414879557617,5.461332096050131,0.11008939976795484,0.18310551023316135,0.003691036428704447,0,3.9969236649286306
752,20.0,0.0,1.0,1.0,28.4667,753634.5,8.259,0.6994360685348511,0.06295590847730638,0.0018375145081021727,0.036934852600097656,0.0008552044438373525,1.704512243732087,0.06350369042542252,0.5866780973133207,0.021857410768483115,0,3.4259397277543906
753,10.0,0.0,0.0,1.0,30.903,753634.8,7.938,0.7022742033004761,0.1117825284600258,0.001377128155442391,0.3382306396961212,0.0027074062236819465,0.3304920233141956,0.004855523803397747,3.0257916362759216,0.04445433558949228,0,3.7191460691542724
754,21.0,1.0,1.0,1.0,11.1559,753632.3,7.882000000000001,0.6997514367103577,0.054340038448572166,0.0013876082211637495,0.053531862795352936,0.000730917699397289,1.015097095655139,0.029393992429980618,0.9851274368533234,0.028526166162207562,0,1.3426017419952159
755,20.0,0.0,1.0,1.0,27.4409,753634.3,8.266,0.7006974220275879,0.0733502060174942,0.001500891341394088,0.022537656128406525,0.0006238319213096797,3.2545623022903167,0.11202740392893223,0.3072609792402115,0.010576429834733558,0,3.302485692944228
756,11.0,1.0,0.0,5.0,32.0571,753635.0,7.897,0.7029048800468445,0.06984342634677887,0.001717438860182783,0.030010031536221508,0.0007825740609923565,2.3273359863843948,0.08341720802106763,0.4296758207024239,0.015400594296158985,0,3.8580408844929432
757,21.0,1.0,1.0,2.0,17.5673,753633.2,7.945,0.7003821134567261,0.04598728567361832,0.0017782198780761684,0.01133964117616415,0.0009415005169329933,4.055444520615279,0.3714381989670507,0.2465820935082803,0.02258445609221273,0,2.1142075119132073
758,11.0,1.0,0.0,5.0,32.6982,753635.0,7.901,0.7022742033004761,0.08248352259397508,0.0015259353275108175,0.0258681308478117,0.0005874061244074496,3.1886154851792363,0.0933935554774384,0.31361573844448315,0.009185707402837327,0,3.935196647523549
759,21.0,1.0,1.0,1.0,11.9252,753632.4,7.882000000000001,0.7006974220275879,0.04413910955190658,0.001402437037222303,0.010732279159128666,0.0007693807916076421,4.112743332283034,0.32249701783606083,0.2431467074909554,0.0190661273333003,0,1.4351862506513455
760,21.0,1.0,1.0,1.0,10.3865,753632.3,7.882999999999999,0.7000667452812195,0.060936059802770615,0.0010322607731402722,0.052127555012702935,0.0007704214026005793,1.168979818599225,0.02627997279023025,0.8554467614319367,0.019231399256199943,0,1.2500051984361018
761,11.0,1.0,0.0,5.0,32.8264,753635.0,7.901,0.7019588351249695,0.07737750560045242,0.001621964836069017,0.023622963577508926,0.0008772204753670728,3.275520674896286,0.13967490189769075,0.30529497422014085,0.013018402204225557,0,3.9506253931490733
762,20.0,0.0,1.0,2.0,24.3634,753634.0,8.292,0.7003821134567261,0.07857264578342438,0.001835840242830989,0.168390691280365,0.001232767832603922,0.4666092002235652,0.011424902834455495,2.143121051879973,0.05247421132818071,0,2.9321115536107563
763,10.0,0.0,0.0,2.0,21.1577,753633.6,7.9110000000000005,0.7003821134567261,0.07290157675743103,0.0012710531423431894,0.1057501658797264,0.0011471997430754046,0.6893755310071542,0.014156047469907344,1.4505881845545547,0.029787241171500025,0,2.5463086686517604
764,11.0,1.0,0.0,1.0,11.0276,753632.4,7.857,0.7010127902030945,0.047346308827400214,0.0013876098182813994,0.05438881367444992,0.0008353262210256309,0.8705155642996116,0.028803679638439893,1.1487445383065231,0.038009739313977935,0,1.3271609614667073
765,11.0,1.0,0.0,2.0,15.1309,753632.9,7.8660000000000005,0.7016434669494629,0.05326138064265251,0.001465543423763044,0.07823291420936583,0.0011971272625925613,0.6808052746202851,0.021434964198547898,1.4688487843425475,0.04624629432112365,0,1.8209891356103416
766,11.0,1.0,0.0,1.0,10.2583,753632.3,7.85,0.6991207003593445,0.05468635633587837,0.0013377975064828257,0.03600423783063888,0.0006478939170243918,1.5188866542077266,0.046126681636440986,0.65837697449624,0.01999408251775842,0,1.2345764528105774
767,11.0,1.0,0.0,2.0,15.0027,753632.7,7.867000000000001,0.6997514367103577,0.05326961353421211,0.0014671570534123106,0.0765092596411705,0.0010452869521407515,0.6962505425362544,0.0214058691277769,1.4362645899811692,0.04415722497537037,0,1.8055603899848174
768,21.0,1.0,1.0,3.0,19.106,753633.4,7.973,0.6988053917884827,0.05289619788527489,0.002518005516557539,0.03749249875545502,0.0014915992907598894,1.4108474932623338,0.08752697593921853,0.7087938312082745,0.04397256323330878,0,2.2993885641284515
770,10.0,0.0,0.0,1.0,27.0562,753634.4,7.9270000000000005,0.7054276466369629,0.1035078912973404,0.0017371735626217234,0.03192369639873505,0.0007790661311293011,3.2423529532576882,0.09603195264693136,0.3084179959480569,0.009134718770387788,0,3.2561874211646713
771,20.0,0.0,1.0,3.0,15.0027,753632.8,8.404,0.7003821134567261,0.08655805140733719,0.0020640078520081586,0.11327388882637025,0.0010307705434725977,0.7641483161226686,0.019503119901348228,1.3086464746452051,0.03340017711873743,0,1.8055603899848174
772,21.0,1.0,1.0,3.0,19.6189,753633.4,7.977,0.7032201886177063,0.06371882557868958,0.001727975505967143,0.12705637514591214,0.0012733314395380806,0.5015004206244241,0.014499028991012538,1.9940162737149616,0.057649602217972634,0,2.3611155815335327
776,20.0,0.0,1.0,1.0,26.6715,753634.2,8.269,0.7013281583786011,0.07184434682130814,0.0018283921917732434,0.043433934450149536,0.0009407557161694133,1.6541063509631186,0.05527789706555706,0.6045560489008103,0.020203408941656373,0,3.2098891493851145
777,21.0,1.0,1.0,4.0,29.236,753634.6,8.045,0.7013281583786011,0.0413002111017704,0.0015821669301303901,0.07581780105829239,0.0009293648015810732,0.5447297405792184,0.0219102570252939,1.835772724538019,0.07383891357186262,0,3.5185242364105207
778,21.0,1.0,1.0,4.0,28.2102,753634.5,8.038,0.7051122784614563,0.041835684329271317,0.002540519647805465,0.02006110548973084,0.0012067369665779196,2.0854127082222247,0.17825162297858538,0.479521389726488,0.04098731423026546,0,3.3950702016003578
779,21.0,1.0,1.0,3.0,21.0294,753633.5,7.9910000000000005,0.6997514367103577,0.04641063883900642,0.002011981223657944,0.11327128857374193,0.0016879283919327315,0.4097299450141962,0.01878258107598408,2.440631963000293,0.11188190728920944,0,2.530867888123252
780,11.0,1.0,0.0,2.0,12.5664,753632.4,7.862,0.7003821134567261,0.0628584772348404,0.0018371698739717847,0.004562458489090204,0.001019305638066525,13.777325839818205,3.1042401859220616,0.07258302602598497,0.016354055121096167,0,1.5123540485849352
781,10.0,0.0,0.0,4.0,11.6688,753632.5,7.905,0.7000667452812195,0.06869141757488251,0.0015543265614217715,0.018992898985743526,0.0007136727694840799,3.616689459910452,0.15863831074463045,0.27649595329778737,0.012127900790236288,0,1.4043287594002969
782,21.0,1.0,1.0,1.0,9.2324,753632.0,7.885,0.7003821134567261,0.07968658953905106,0.0016037342938088836,0.0037835799157619476,0.0007221810085338763,21.06116199821395,4.042279127811643,0.04748076103705974,0.009113005698783152,0,1.111110383097431
784,10.0,0.0,0.0,1.0,31.4159,753634.9,7.941,0.7003821134567261,0.106345497071743,0.0019062584038713921,0.11038529872894287,0.001560775762016539,0.9634027202560748,0.021994968705899086,1.037987519626473,0.023697777192522026,0,3.780873086559354
785,21.0,1.0,1.0,4.0,29.1078,753634.4,8.044,0.7010127902030945,0.03728076443076134,0.0014072224998733054,0.050900306552648544,0.0007988614023824966,0.7324271100843001,0.029941204414806476,1.3653235744986325,0.05581365254450059,0,3.5030954907849963
786,11.0,1.0,0.0,4.0,28.082,753634.4,7.885,0.7003821134567261,0.08391740173101425,0.0017480431670386766,0.028915381059050563,0.0007429507990162539,2.902171738966171,0.09599524497177547,0.34456954651354504,0.011397339993106074,0,3.379641455974834
788,10.0,0.0,0.0,2.0,22.4399,753633.8,7.915,0.7003821134567261,0.07013601064682007,0.0011275973894522536,0.038064513355493546,0.0006137533523188277,1.842556346164292,0.041954639052177715,0.5427242440003162,0.012357722361815371,0,2.7006201947129718
789,11.0,1.0,0.0,4.0,29.6207,753634.5,7.886,0.6991207003593445,0.03852745145559311,0.001623810415930243,0.13773679733276367,0.0016065861402774155,0.2797179272472348,0.012232373230512926,3.5750300663286705,0.15634000477554302,0,3.5648225081900775
790,10.0,0.0,0.0,1.0,30.6466,753634.8,7.936,0.6981747150421143,0.11665485799312593,0.002246027258729246,0.4316864311695099,0.0028771388285156155,0.2702305413609796,0.005505824962363551,3.700543968729941,0.07539690833887072,0,3.688288577903224
793,10.0,0.0,0.0,3.0,14.3616,753632.8,7.906000000000001,0.6991207003593445,0.11217372864484787,0.001891063725570137,0.11751953512430192,0.001144508066559052,0.9545113374231806,0.018583567890586985,1.0476564926925034,0.02039702913380248,0,1.7284046269542115
794,10.0,0.0,0.0,3.0,17.3108,753633.0,7.905,0.7010127902030945,0.07623821496963501,0.001178395402632862,0.01645747572183609,0.0006498251839905549,4.632436727127034,0.1964276036615339,0.21586911142123347,0.009153422865489416,0,2.083337985759175
795,11.0,1.0,0.0,2.0,17.1826,753633.0,7.8660000000000005,0.7000667452812195,0.05782675743103027,0.001447870908670541,0.014821149408817291,0.0005455583206504873,3.901637844405536,0.17369260912085413,0.25630261953550504,0.011410046879534085,0,2.0679092401336505
796,21.0,1.0,1.0,3.0,24.1069,753633.9,8.009,0.7000667452812195,0.03732506185770035,0.0013261219312657676,0.0419427789747715,0.0009672677519570996,0.889904359464386,0.03769401088719525,1.1237162616012784,0.047597668837593865,0,2.901242027456724
797,10.0,0.0,0.0,4.0,8.7195,753632.2,7.906000000000001,0.7006974220275879,0.09283897280693054,0.0017035206952517048,0.0029845025856047873,0.0007316016249330563,31.107017046901774,7.646705633490036,0.03214708753630232,0.007902375049124924,0,1.0493833656923497
798,20.0,0.0,1.0,1.0,26.0303,753634.2,8.276,0.7038509249687195,0.06273998320102693,0.0016333701334530946,0.1355050653219223,0.0021364424004744593,0.4630083978925377,0.014092122454026896,2.1597880395942535,0.0657353034356171,0,3.1327213514515244
800,20.0,0.0,1.0,2.0,21.6706,753633.7,8.341000000000001,0.7022742033004761,0.12431348860263824,0.0015907189315627864,0.08933375775814056,0.001147450464465101,1.3915622909225505,0.02522992578885767,0.7186167708935544,0.013028987576440441,0,2.6080356860568417
801,20.0,0.0,1.0,0.0,33.8523,753635.1,8.226,0.7006974220275879,0.13190901279449466,0.0021275136166213487,0.023676183074712757,0.001047309066504619,5.571379997284254,0.2623192822824956,0.17948874434833845,0.00845093291396262,0,4.07409146286222
803,20.0,0.0,1.0,2.0,23.9787,753633.9,8.297,0.7010127902030945,0.08029501885175705,0.0016591152186432464,0.0803087055683136,0.0013725179018498914,0.9998295736874392,0.02681025644920861,1.0001704553626398,0.026819397132152468,0,2.8858132818311995
804,20.0,0.0,1.0,1.0,25.5174,753634.1,8.28,0.6994360685348511,0.06176210194826126,0.002172078534890911,0.2665119171142578,0.0020117532540983533,0.2317423649081436,0.008335642238534188,4.315136770078155,0.15521303728807964,0,3.070994334046443
805,11.0,1.0,0.0,3.0,22.6964,753633.8,7.882000000000001,0.6991207003593445,0.07701770961284637,0.0014458445304731814,0.03735674172639847,0.000687059670073412,2.061681668517175,0.05418268089401758,0.4850409329774129,0.012747272526778446,0,2.731489720867004
806,21.0,1.0,1.0,3.0,21.5423,753633.6,7.994,0.7003821134567261,0.0555909238755703,0.0015052833450152885,0.06370268762111664,0.0011452561514293939,0.872662142705932,0.02836385943767598,1.1459188511366167,0.037245435123195024,0,2.5925949055283333
807,20.0,0.0,1.0,2.0,21.0294,753633.6,8.347000000000001,0.7035355567932129,0.1394963264465332,0.00170893237099652,0.2397351711988449,0.0023737127280720445,0.5818767673885863,0.009165586304579185,1.7185769497000458,0.027070620853671137,0,2.530867888123252
808,20.0,0.0,1.0,3.0,16.5414,753633.1,8.391,0.7016434669494629,0.08180447667837143,0.0015526054966178828,0.035472121089696884,0.0008765549477173122,2.3061625345582195,0.07185679897129545,0.4336207812826885,0.013511017043894144,0,1.9907414422000609
809,20.0,0.0,1.0,3.0,16.9261,753633.2,8.389,0.6988053917884827,0.08452879637479782,0.001174059232743295,0.021422650665044785,0.0004881152314645984,3.9457673887537634,0.10529164605865493,0.2534361257204879,0.006762868719503134,0,2.037039713979618
810,21.0,1.0,1.0,3.0,24.6198,753634.1,8.017000000000001,0.7022742033004761,0.03103363700211048,0.002167636524316445,0.10836634784936904,0.0017937860595342427,0.286377068324271,0.020556887193274764,3.4918997036022383,0.2506575987987271,0,2.962969044861805
811,21.0,1.0,1.0,4.0,30.903,753634.8,8.052999999999999,0.7013281583786011,0.04766826704144478,0.0017198977239091928,0.17142197489738464,0.00205844191682314,0.2780755913585735,0.010574186855775351,3.596144469618399,0.13674808132682836,0,3.7191460691542724
812,21.0,1.0,1.0,2.0,16.5414,753633.0,7.928,0.6988053917884827,0.040099136531353,0.0014656726029673053,0.021311279386281967,0.0007595537114781883,1.8815921749477291,0.09605832426187703,0.5314647952486197,0.02713213751390213,0,1.9907414422000609
814,11.0,1.0,0.0,1.0,9.2324,753632.1,7.849,0.7029048800468445,0.07234876602888107,0.0014411120620016534,0.002581050153821707,0.0007879085493158322,28.030747841825463,8.575049541916506,0.03567510954908853,0.010913580812148979,0,1.111110383097431
815,20.0,0.0,1.0,2.0,21.927,753633.8,8.335,0.7000667452812195,0.13506676256656647,0.0014799026242995688,0.078852578997612,0.0006044373214559861,1.7129022827605531,0.022904935336760184,0.5838044645421201,0.00780663534880608,0,2.63889317730789
816,21.0,1.0,1.0,1.0,11.5405,753632.5,7.882000000000001,0.7000667452812195,0.04996425285935402,0.0014423039375563668,0.03308732062578201,0.0008448305697469173,1.5100724964843877,0.05819639881463055,0.6622198618464399,0.025521166217322342,0,1.3888879788717885
817,21.0,1.0,1.0,5.0,33.724,753635.1,8.066,0.7029048800468445,0.035305947065353394,0.0016729236056248734,0.008388497866690159,0.0007675113665035012,4.208852124234255,0.4336684091762673,0.2375944724315865,0.024481073187437502,0,4.058650682333711
819,20.0,0.0,1.0,2.0,23.594,753633.8,8.302,0.6991207003593445,0.08252203464508058,0.0017477714402262849,0.043812241405248635,0.0007288199579695489,1.8835382988461884,0.050726134951800936,0.5309156711135509,0.014298249203336841,0,2.8395150100516426
820,20.0,0.0,1.0,2.0,20.5165,753633.5,8.356,0.7019588351249695,0.1133195459842682,0.0018471282765558763,0.34227973222732544,0.0017886299729044355,0.3310729070835164,0.00566708388408986,3.02048273538656,0.05170259681672719,0,2.469140870718171
821,11.0,1.0,0.0,1.0,10.0018,753632.2,7.851,0.7000667452812195,0.06490931659936905,0.001789582727231471,0.027831733226776127,0.0008357931824678022,2.3322053308890456,0.09507698283061526,0.42877871290123337,0.01748001592514298,0,1.2037069266565448
824,10.0,0.0,0.0,1.0,27.6973,753634.5,7.93,0.7073196768760681,0.10713787376880646,0.0012485332427042731,0.029318613931536674,0.0005794966689215923,3.6542612150420655,0.08384749634886017,0.2736531247092276,0.006279006350301918,0,3.3333431841952765
825,10.0,0.0,0.0,2.0,25.0045,753634.1,7.928,0.7060583233833313,0.10667913407087326,0.0011806676486763857,0.4454468786716461,0.0011831871118287382,0.2394878922240917,0.00272578978795667,4.1755764381787115,0.04752534046009298,0,3.009267316641362
826,20.0,0.0,1.0,2.0,22.1835,753633.6,8.33,0.6997514367103577,0.12036234140396118,0.0015863736697599394,0.06565691530704497,0.0008056334788815793,1.833201283384788,0.03301154784271052,0.545493835872523,0.009823032540955129,0,2.669762703461923
828,11.0,1.0,0.0,2.0,16.5414,753633.0,7.8660000000000005,0.6994360685348511,0.06130564585328103,0.0014435501677480286,0.03219388797879219,0.0007743288844241445,1.904263501620751,0.06409626149416127,0.5251374083202681,0.017675781012141442,0,1.9907414422000609
829,20.0,0.0,1.0,3.0,18.8496,753633.3,8.372,0.7003821134567261,0.0881202295422554,0.0011992228514708355,0.03612380847334862,0.0005839003704684379,2.4393947722114806,0.051544230620622696,0.4099377482445905,0.008661954217628413,0,2.2685310728774026
832,10.0,0.0,0.0,2.0,24.2351,753633.9,7.92,0.6978593468666077,0.1096440851688385,0.001508121072757171,0.18083609640598294,0.0017930453459351473,0.6063174739333232,0.01028070183335921,1.649300973486326,0.027965500370432415,0,2.916670773082248
833,11.0,1.0,0.0,2.0,18.4649,753633.3,7.875,0.7029048800468445,0.057922437787055976,0.0015218609118343588,0.011918478645384312,0.0007471918085025531,4.859885184212474,0.330350701231692,0.2057661780258799,0.013986956198355063,0,2.222232801097846
834,21.0,1.0,1.0,2.0,16.9261,753633.1,7.936,0.6988053917884827,0.037919886410236366,0.0013772375241076962,0.013913718983530998,0.0006502828284363275,2.7253595142406075,0.16131382712541642,0.3669240680999253,0.021718208324569804,0,2.037039713979618
835,21.0,1.0,1.0,3.0,19.3625,753633.4,7.975,0.7003821134567261,0.04793374240398407,0.0022496165425988255,0.057619508355855935,0.0014334076721459507,0.831901273921795,0.04418848327849143,1.2020657154252747,0.06385067847691628,0,2.330258090282484
837,10.0,0.0,0.0,1.0,26.415,753634.3,7.925,0.6994360685348511,0.09294434636831284,0.0018822525534727872,0.08754123747348785,0.0016019742667009768,1.0617207278622414,0.028979263154259995,0.9418672667467696,0.02570790855180489,0,3.1790196232310812
839,21.0,1.0,1.0,4.0,25.5174,753634.1,8.023,0.6997514367103577,0.02629045397043228,0.0015532120924053071,0.13648349046707153,0.0015629143230690822,0.19262735646972048,0.011592027685353123,5.1913706252683385,0.3124089595368514,0,3.070994334046443
841,21.0,1.0,1.0,3.0,20.3883,753633.5,7.987,0.7003821134567261,0.06322242319583893,0.0018320053572585262,0.22491222620010376,0.002073826900474305,0.2810982055710485,0.008547856387657711,3.5574755732378613,0.10817852871334536,0,2.453712125092647
843,10.0,0.0,0.0,3.0,12.9511,753632.7,7.906000000000001,0.6997514367103577,0.08896226435899733,0.0012905002256225098,0.006588778924196959,0.0005899799503089648,13.50208671174076,1.224781594670966,0.07406262612211255,0.006718260907662743,0,1.5586523203644922
844,21.0,1.0,1.0,2.0,12.6946,753632.6,7.879,0.7000667452812195,0.032759428024291985,0.001290050934043119,0.002078068209812045,0.000745758499453664,15.764366092321376,5.691332892242787,0.06343420307189436,0.02290134372178349,0,1.5277827942104594
845,11.0,1.0,0.0,4.0,28.4667,753634.5,7.8839999999999995,0.6994360685348511,0.07858450710773468,0.0013753157305243626,0.0370333194732666,0.0005690044883736577,2.1219946854740583,0.04941840738102283,0.4712547146538201,0.010974889630219508,0,3.4259397277543906
846,10.0,0.0,0.0,3.0,18.5931,753633.3,7.906000000000001,0.7003821134567261,0.1071804016828537,0.0017401227023388262,0.030260045081377033,0.0007646466880509969,3.5419775943696736,0.10638450799566404,0.2823281552061762,0.008479822665359795,0,2.2376615467233703
847,11.0,1.0,0.0,1.0,9.8736,753632.3,7.852,0.7010127902030945,0.06868305802345276,0.0019453808273704484,0.01922212541103363,0.0009099505240022726,3.573125060563189,0.19711229574246766,0.2798670584013597,0.01543893299259116,0,1.1882781810310203
848,20.0,0.0,1.0,2.0,22.5682,753633.7,8.325,0.6994360685348511,0.10154188424348833,0.0021895577318934837,0.05006043985486031,0.0007755182781922786,2.0283857780292704,0.05385576776169232,0.4930028650524139,0.013089742638556695,0,2.71606097524148
850,20.0,0.0,1.0,4.0,8.7195,753631.9,8.476,0.7003821134567261,0.06029858440160751,0.0015632183490888985,0.0011669050436466932,0.0007278464138522302,51.673942734164974,32.25897961747484,0.019352113407418308,0.012081126365304758,0,1.0493833656923497
851,21.0,1.0,1.0,2.0,18.2084,753633.1,7.955,0.7000667452812195,0.043316226452589035,0.0015010632543021492,0.008294073864817621,0.0007745217340798575,5.222551325028683,0.5201926434926668,0.19147729486306345,0.01907211130818226,0,2.1913632749438134
852,20.0,0.0,1.0,4.0,12.1817,753632.5,8.44,0.6997514367103577,0.09068156033754347,0.0020175600881245084,0.008031106553971767,0.0008390083674606332,11.291290898474893,1.2060535032788202,0.08856383286830996,0.009459743961521022,0,1.4660557768053781
854,11.0,1.0,0.0,1.0,11.1559,753632.4,7.858,0.7000667452812195,0.05195965990424156,0.0012211752718875324,0.05227205529808998,0.000727321863377397,0.9940236634647914,0.02714913958517169,1.0060122678713477,0.027476576754353863,0,1.3426017419952159
857,10.0,0.0,0.0,0.0,32.9547,753635.0,7.952000000000001,0.6988053917884827,0.11102668941020966,0.0015019795644049241,0.02475264668464661,0.000758576733994474,4.485447185697378,0.15025942126884215,0.2229432113677924,0.007468445514810649,0,3.966066173677582
859,11.0,1.0,0.0,2.0,12.6946,753632.5,7.8629999999999995,0.6991207003593445,0.0673544853925705,0.00201037219350254,0.00345091731287539,0.0011523791547948968,19.517849686305308,6.5436600443972806,0.05123515223614257,0.01717737475924394,0,1.5277827942104594
861,10.0,0.0,0.0,4.0,10.5147,753632.3,7.904,0.7022742033004761,0.07056939601898192,0.0016392967475363787,0.07422175258398056,0.0010012488676410737,0.9507912917999874,0.025540599136800853,1.0517555310239046,0.028252747621341875,0,1.265433944061626
862,11.0,1.0,0.0,4.0,30.5183,753634.8,7.886,0.6997514367103577,0.05427874252200127,0.001810300925195404,0.284915953874588,0.002175370746616709,0.19050790867924947,0.006518173443462621,5.249125912581718,0.17959733725484114,0,3.6728477973747156
863,11.0,1.0,0.0,3.0,22.8246,753633.8,7.881,0.6991207003593445,0.07700927555561066,0.001942332416167129,0.03443335369229317,0.0008447872432106485,2.2364732823816342,0.07869298861739807,0.4471325492138649,0.015732893785471408,0,2.7469184664925286
864,11.0,1.0,0.0,1.0,9.7453,753632.1,7.852,0.7029048800468445,0.07118318229913713,0.0015740783069835792,0.016892513260245327,0.0007737102764206155,4.213889384160433,0.2143212264532739,0.23731045332108025,0.012069768038320184,0,1.1728374005025122
867,10.0,0.0,0.0,3.0,16.5414,753633.0,7.901,0.7000667452812195,0.07263638079166412,0.001626017488985144,0.029007783159613613,0.0008131890826277084,2.5040307420938284,0.08983142811345354,0.3993561193916561,0.014326793169001385,0,1.9907414422000609
868,21.0,1.0,1.0,2.0,17.439,753633.1,7.943,0.7000667452812195,0.049258530139923096,0.0014202987717512696,0.011186168529093266,0.0006758958147456518,4.403521188851238,0.2948139439601617,0.2270909931197295,0.015203649181695606,0,2.0987667313846994
870,10.0,0.0,0.0,1.0,29.3643,753634.5,7.932,0.6981747150421143,0.11101090162992476,0.0017019608628676608,0.27066004276275635,0.002858655058776417,0.4101488365138181,0.007635882829196539,2.438139306939884,0.04539168324185695,0,3.5339650169390286
872,20.0,0.0,1.0,4.0,10.8994,753632.3,8.453,0.6988053917884827,0.06970582157373427,0.002404020302616485,0.07776997238397597,0.0010938729202829664,0.8963076549593417,0.03338389366084787,1.1156883403448807,0.04155495125656479,0,1.311732215841183
873,10.0,0.0,0.0,2.0,20.2601,753633.5,7.91,0.7000667452812195,0.07062427699565887,0.0016055280553892335,0.2392038404941559,0.0017262995351909965,0.2952472537638221,0.007042060246207155,3.3869917069573576,0.08078449282673847,0,2.4382833794671224
874,21.0,1.0,1.0,2.0,12.5664,753632.5,7.88,0.7029048800468445,0.03233479708433151,0.0011909101808751175,0.0016285321908071635,0.0005614287027866045,19.855178342102725,6.883929962173344,0.050364694930969664,0.017461793920824812,0,1.5123540485849352
875,11.0,1.0,0.0,3.0,20.6448,753633.5,7.876,0.7035355567932129,0.05462762340903282,0.0016634188696618387,0.1798151135444641,0.0011057696071583704,0.3037988427792788,0.009437476899189608,3.291651774745361,0.10225479234924413,0,2.484581651246679
876,10.0,0.0,0.0,4.0,10.6429,753632.5,7.904,0.7000667452812195,0.06512176990509032,0.0011410541236686748,0.06961476057767868,0.0007306374998056469,0.9354592239446848,0.01910650227334242,1.068993681823091,0.021833907549506745,0,1.2808626896871502
877,11.0,1.0,0.0,3.0,19.6189,753633.4,7.877000000000001,0.7035355567932129,0.0692092552781105,0.0014229050585742953,0.11818920075893402,0.0015725429065398565,0.5855801954298174,0.01434040967562554,1.7077080266794156,0.041820459264271616,0,2.3611155815335327
879,10.0,0.0,0.0,2.0,23.594,753634.0,7.916,0.7006974220275879,0.09103070944547652,0.0011833242358901726,0.043168224394321435,0.0006299382485032072,2.108743426969657,0.041210892363907486,0.474216060242586,0.009267541402121791,0,2.8395150100516426
881,20.0,0.0,1.0,0.0,31.9288,753634.7,8.248,0.6991207003593445,0.13178925216197968,0.001882802247034258,0.05527805909514427,0.0009049005072223988,2.3841150416505177,0.05180057871096514,0.41944284672928456,0.009113395040580664,0,3.842600103964435
882,21.0,1.0,1.0,2.0,16.6697,753632.9,7.93,0.7035355567932129,0.043263260275125504,0.0013494957266828786,0.02072418108582497,0.0006951413585939963,2.0875739357786705,0.09562096745390206,0.4790249499005158,0.02194165598592749,0,2.0061822227285693
883,11.0,1.0,0.0,1.0,11.6688,753632.5,7.857,0.7022742033004761,0.05265290290117264,0.0011711499114368939,0.026188695803284645,0.0007183476739878671,2.010520237306693,0.07100101450809178,0.4973837027075176,0.01756497986776435,0,1.4043287594002969
884,20.0,0.0,1.0,1.0,25.7739,753634.2,8.277000000000001,0.6997514367103577,0.06723475456237793,0.00149185532034263,0.21911901235580444,0.002017170734871997,0.3068412632912129,0.0073711414687806735,3.2590140885026044,0.07829016748735937,0,3.101863860200476
886,21.0,1.0,1.0,5.0,32.9547,753634.9,8.064,0.6981747150421143,0.03012722916901112,0.0012037734571239671,0.010285822674632072,0.0006189102616695097,2.9290053039037813,0.2115601918827398,0.34141283345141066,0.024660032011530657,0,3.966066173677582
887,20.0,0.0,1.0,3.0,12.6946,753632.6,8.435,0.7000667452812195,0.08439052104949951,0.0017803524507619215,0.0032726973295211788,0.0008326880637983372,25.78622846917729,6.583428128297932,0.038780390129379214,0.009900940399612777,0,1.5277827942104594
888,21.0,1.0,1.0,4.0,31.0312,753634.7,8.052999999999999,0.7000667452812195,0.04394034668803215,0.0015860796428462172,0.14042207598686218,0.002391699255691613,0.3129162304376072,0.012489365386326959,3.1957434697507368,0.12755109512494128,0,3.734574814779797
889,20.0,0.0,1.0,1.0,29.4925,753634.6,8.259,0.7019588351249695,0.08649305999279022,0.0020683320672436932,0.2449860721826553,0.002340555300341413,0.3530529683675373,0.009091509792896307,2.8324361769958952,0.07293840740096645,0,3.549393762564553
893,10.0,0.0,0.0,3.0,16.4132,753633.1,7.901,0.7006974220275879,0.07636578381061554,0.002008900034331413,0.03344539925456047,0.0012071768228770193,2.283297120461273,0.10197917562356104,0.4379631503227137,0.019560801186656433,0,1.9753126965745367
894,11.0,1.0,0.0,4.0,26.5433,753634.1,7.877999999999999,0.7044816017150879,0.07115598022937775,0.00116787227025499,0.06265970319509506,0.0010482094462380255,1.1355939559405344,0.026613336884131044,0.8805964445027085,0.02063731469679097,0,3.1944604037595896
896,11.0,1.0,0.0,4.0,26.2868,753634.2,7.877000000000001,0.7035355567932129,0.07546691596508026,0.0018908252282731374,0.12671533226966858,0.0016651682710745856,0.5955626254009715,0.01684969116517121,1.679084545184035,0.04750475402568268,0,3.1635908776055572
897,21.0,1.0,1.0,3.0,18.9778,753633.3,7.971,0.7035355567932129,0.055048037320375436,0.0020058607533475666,0.030598612502217293,0.0009277760874127694,1.7990370418392811,0.08528097946633514,0.5558529239495982,0.026349475130975592,0,2.283959818502927
898,20.0,0.0,1.0,2.0,19.106,753633.3,8.368,0.6988053917884827,0.10586830228567123,0.0014923161163284016,0.0915079265832901,0.0012688424762229856,1.1569304019724498,0.022875656253634982,0.8643562294629831,0.01709067023580049,0,2.2993885641284515
899,20.0,0.0,1.0,1.0,28.9796,753634.6,8.26,0.7000667452812195,0.06479636579751967,0.001495008172075254,0.07143460959196091,0.0007400017430843493,0.9070724424426856,0.022941007285908692,1.102447779481721,0.027882296229082133,0,3.487666745159472
904,20.0,0.0,1.0,2.0,22.6964,753633.7,8.323,0.7016434669494629,0.1078656166791916,0.001812087098875089,0.04714827984571457,0.0009691346637007428,2.2877953773110087,0.06073363623028623,0.4371020284057762,0.011603658199501559,0,2.731489720867004
907,11.0,1.0,0.0,2.0,17.0544,753633.0,7.865,0.7000667452812195,0.05692761018872261,0.0010820391665476027,0.015670249238610268,0.0006120699910653004,3.632846505622733,0.1578057178245583,0.275266240523031,0.011957176448653257,0,2.0524804945081265
909,21.0,1.0,1.0,4.0,27.3126,753634.3,8.033999999999999,0.7003821134567261,0.03634166717529297,0.0019845265476494613,0.01326088048517704,0.0008029827096172105,2.7405169072985425,0.22345904649372755,0.3648946654322041,0.02975315123616768,0,3.2870449124157197
910,11.0,1.0,0.0,4.0,26.1586,753634.2,7.877000000000001,0.7013281583786011,0.07304795831441879,0.0018378655001844602,0.15570363402366638,0.001461204462135875,0.4691474208194509,0.01259798705658322,2.13152615920454,0.0572377418541997,0,3.148162131980033
911,11.0,1.0,0.0,3.0,21.5423,753633.5,7.882999999999999,0.6988053917884827,0.057583205401897423,0.0015879733318032536,0.05688533559441567,0.0009986597304673917,1.012268008972602,0.033091928732842564,0.9878806710635324,0.032294685274670096,0,2.5925949055283333
912,11.0,1.0,0.0,4.0,26.0303,753634.2,7.877000000000001,0.7010127902030945,0.06798690557479857,0.0018242145707406086,0.183288648724556,0.0026032907051988905,0.3709280746401732,0.01126107328490055,2.6959404487516117,0.08184654934671677,0,3.1327213514515244
913,11.0,1.0,0.0,4.0,25.5174,753634.2,7.877000000000001,0.7022742033004761,0.06397715210914612,0.0021257133639379115,0.29879075288772583,0.002220492493838392,0.21412025469605575,0.007290172246383392,4.6702727932932016,0.1590092125989457,0,3.070994334046443
914,20.0,0.0,1.0,3.0,17.8237,753633.2,8.382,0.7016434669494629,0.10067152976989746,0.0012776034033471402,0.01812203601002693,0.0005941818409234007,5.555199742136914,0.19531066832251395,0.18001152909316112,0.006328876311370708,0,2.145065003164256
915,10.0,0.0,0.0,2.0,23.8505,753633.9,7.917000000000001,0.7032201886177063,0.10607241094112396,0.0017453729236135125,0.08003527671098709,0.0010805728548262427,1.3253207248118697,0.028208932271122495,0.7545343412191421,0.016059967771731763,0,2.870384536205675
916,20.0,0.0,1.0,4.0,9.4889,753632.1,8.467,0.6994360685348511,0.0525064617395401,0.0013744112978627482,0.008800433948636055,0.0006122432264390735,5.9663491648247495,0.443485727655337,0.16760668415043609,0.012458401314925007,0,1.1419799092514635
917,11.0,1.0,0.0,4.0,25.261,753634.1,7.879,0.7000667452812195,0.051502510905265815,0.0015955414595643252,0.2477226406335831,0.002590986704569663,0.2079039314837812,0.006798007651460636,4.809913852341032,0.15727375109129016,0,3.0401368427953943
919,21.0,1.0,1.0,3.0,23.594,753633.8,8.005,0.7000667452812195,0.030838938429951668,0.0010855939156139349,0.017375225201249126,0.0005952951443931048,1.7748799266057642,0.0871863703536465,0.5634183952445588,0.027676466523450825,0,2.8395150100516426
920,10.0,0.0,0.0,4.0,9.8736,753632.2,7.904,0.6997514367103577,0.08926890790462494,0.0013635274995264413,0.040527887642383575,0.000745747614393591,2.2026538538679867,0.05267512519379354,0.4539977982668237,0.010857080797973095,0,1.1882781810310203
921,10.0,0.0,0.0,4.0,10.13,753632.3,7.902,0.6991207003593445,0.07612398266792297,0.0019358964506913802,0.061225544661283486,0.0011933567296425693,1.2433369615421428,0.039837893673598655,0.8042871972209966,0.02577025282525609,0,1.2191356722820692
922,21.0,1.0,1.0,3.0,19.8754,753633.4,7.982,0.6988053917884827,0.04372381418943405,0.0016151545769626484,0.1319638341665268,0.0013921531351683654,0.33133179606056634,0.012728706756871915,3.018122654963073,0.11594660907302183,0,2.391985107687565
923,20.0,0.0,1.0,3.0,16.285,753633.1,8.392000000000001,0.7000667452812195,0.07523329555988313,0.001947445979556172,0.05073092132806778,0.0010314984296749196,1.4829869750120026,0.04881427921433551,0.6743147558608238,0.022195871794942992,0,1.9598839509490125
924,11.0,1.0,0.0,2.0,13.3357,753632.6,7.864,0.6984900236129761,0.05812760069966316,0.0011855905537155485,0.00800707284361124,0.000561929516132468,7.259531895734228,0.5305482795037355,0.1377499285577366,0.010067176320420042,0,1.604938557241065
925,21.0,1.0,1.0,1.0,11.6688,753632.4,7.881,0.6997514367103577,0.047070056200027466,0.0015428374999785135,0.021840905770659447,0.0008847376114664563,2.1551329736178,0.1123004990933656,0.464008491467378,0.02417873319801348,0,1.4043287594002969
926,10.0,0.0,0.0,3.0,15.9003,753633.0,7.902,0.7025895118713379,0.09993668645620346,0.0015565763001991898,0.07944539934396744,0.0010589862810415367,1.2579291850937369,0.02578852906580017,0.7949573090837249,0.01629724464167534,0,1.9135856791694554
928,20.0,0.0,1.0,3.0,18.4649,753633.3,8.375,0.6988053917884827,0.10033395141363144,0.0012972420232845664,0.02454853802919388,0.0005696683988224329,4.087166058292808,0.10857365284684034,0.2446683070219309,0.006499499029486258,0,2.222232801097846
930,20.0,0.0,1.0,1.0,30.0054,753634.6,8.256,0.7032201886177063,0.0956037938594818,0.001757470115116555,0.4792847037315369,0.0026085752443644823,0.19947182356362586,0.003824200517192961,5.013239374537669,0.0961119834692034,0,3.6111207799696348
931,11.0,1.0,0.0,3.0,19.3625,753633.3,7.877999999999999,0.6994360685348511,0.06513074040412903,0.0019266517007404962,0.07292170822620392,0.0015616077034837689,0.8931598283750125,0.032617446314303376,1.1196204399601908,0.0408875975302652,0,2.330258090282484
933,11.0,1.0,0.0,5.0,31.5442,753634.9,7.89,0.7010127902030945,0.06819108128547667,0.0012399391464419155,0.07741930335760118,0.0013572310720513436,0.8808020523060099,0.02224727876656336,1.1353288714324858,0.0286761115376138,0,3.796313867087862
934,10.0,0.0,0.0,1.0,25.6457,753634.1,7.928,0.7025895118713379,0.11879432946443558,0.0013606670783016526,0.3610491156578064,0.002032689473705745,0.3290253993504473,0.004199295794122141,3.039279040384639,0.03878980685578322,0,3.0864351145749516
936,20.0,0.0,1.0,3.0,16.6697,753633.0,8.39,0.6997514367103577,0.0675119161605835,0.0015425086660521903,0.027378864586353302,0.0006146254885056673,2.4658406102871804,0.07898322425109441,0.4055412161792309,0.012989871562223691,0,2.0061822227285693
937,21.0,1.0,1.0,5.0,32.57,753634.9,8.061,0.7006974220275879,0.039461474865674966,0.0024971219855299182,0.017530560493469242,0.001222766399256741,2.25101045002958,0.21199569534894794,0.4442449389725664,0.04183810641194605,0,3.919767901898025
940,10.0,0.0,0.0,4.0,11.2841,753632.4,7.904,0.7000667452812195,0.06520122289657593,0.0016705278817020805,0.04422271251678467,0.0010338988367826435,1.4743831661576368,0.05113869943670805,0.6782497406058168,0.02352496313306229,0,1.35803048762074
941,20.0,0.0,1.0,2.0,23.8505,753633.9,8.299,0.7041662335395813,0.07188181579113008,0.001838019211479775,0.06256706267595291,0.0012257758748719096,1.1488763051482869,0.0370082357542462,0.8704157231886933,0.02803831025465544,0,2.870384536205675
943,11.0,1.0,0.0,3.0,24.2351,753634.0,7.88,0.6997514367103577,0.04593873396515846,0.0016303297788441285,0.06764622032642365,0.0013269083146522295,0.6791027457777133,0.027537167832408185,1.4725312277375535,0.059710168761331825,0,2.916670773082248
944,11.0,1.0,0.0,2.0,12.8228,753632.6,7.865,0.6997514367103577,0.06600239872932434,0.002027779361342591,0.0027241227217018604,0.0008319227860429628,24.22886392140593,7.4366275430165585,0.04127308664755474,0.012668054678260958,0,1.5432115398359838
945,20.0,0.0,1.0,0.0,33.724,753635.2,8.228,0.6997514367103577,0.12557750940322876,0.0020158121818219014,0.02239324524998665,0.0009006588490782523,5.607829861252631,0.2428478418213989,0.1783221004812418,0.007722263036213988,0,4.058650682333711
946,20.0,0.0,1.0,2.0,20.2601,753633.4,8.357999999999999,0.6994360685348511,0.0932001993060112,0.0017680901891852872,0.3148004412651062,0.0018812438296277405,0.2960612092265892,0.0058886186513542604,3.377679914948447,0.06718161084807117,0,2.4382833794671224
947,21.0,1.0,1.0,4.0,26.5433,753634.2,8.033999999999999,0.7003821134567261,0.03316618502140045,0.001491027553831165,0.042926348745822906,0.0009433009072666825,0.7726300044242127,0.03866208405088007,1.2942805667315886,0.06476526121152698,0,3.1944604037595896
948,20.0,0.0,1.0,2.0,23.2093,753633.8,8.315,0.7003821134567261,0.10787729918956757,0.001356479287485698,0.039431650191545486,0.0005219348685229307,2.7358048335673626,0.04994743346713528,0.3655231497986815,0.006673335386084964,0,2.7932167382720854
949,10.0,0.0,0.0,2.0,19.106,753633.3,7.906000000000001,0.7038509249687195,0.08377324789762497,0.0016838410673438904,0.08011302351951599,0.0009987895065373745,1.0456882566317989,0.024733166070050026,0.956307956657214,0.02261909642391772,0,2.2993885641284515
950,20.0,0.0,1.0,2.0,23.3375,753634.0,8.312999999999999,0.7010127902030945,0.09677548706531523,0.0017266012633855461,0.03886554762721062,0.0007506874256818798,2.4900070364005527,0.06547254966902921,0.4016052908210079,0.010559858653505257,0,2.80864548389761
951,10.0,0.0,0.0,4.0,12.4381,753632.7,7.902,0.6997514367103577,0.07717042416334152,0.0021286996713713786,0.002435727510601282,0.001197835472443166,31.682700067008433,15.605323524440234,0.031562966473343966,0.015546348706576668,0,1.4969132680564268
952,10.0,0.0,0.0,0.0,31.6724,753634.9,7.941,0.6997514367103577,0.11178579181432724,0.0012732021931303485,0.06868688762187958,0.0010558959086836817,1.6274691674735149,0.031137067843469868,0.6144509647162171,0.011755799591924194,0,3.8117426127133864
953,11.0,1.0,0.0,1.0,10.13,753632.3,7.85,0.7025895118713379,0.06508372724056244,0.0012170214745181411,0.03528785705566406,0.0007194684772430062,1.8443660984541377,0.05102457509920603,0.5421917052358279,0.01499978849381351,0,1.2191356722820692
954,21.0,1.0,1.0,1.0,10.13,753632.2,7.885,0.7025895118713379,0.05743042379617691,0.0011725836693793456,0.03971441835165024,0.000661366276987981,1.4460849781976104,0.03810089590005087,0.6915222930027201,0.01821996583568733,0,1.2191356722820692
955,10.0,0.0,0.0,3.0,18.3366,753633.2,7.907,0.7006974220275879,0.10421956330537796,0.0014408383936441096,0.019922828301787376,0.0006117171467387736,5.231163052086731,0.1761502362437306,0.19116207811589744,0.006437047533344507,0,2.2067920205693374
956,10.0,0.0,0.0,1.0,27.9538,753634.4,7.931,0.6994360685348511,0.10946445167064668,0.0018689220602983519,0.036561857908964164,0.0006648735144728168,2.9939521110552865,0.07468027926317218,0.3340066784326511,0.008331366399953187,0,3.3642127103493094
958,21.0,1.0,1.0,1.0,10.0018,753632.2,7.885,0.6997514367103577,0.060617335140705116,0.0014322932952039633,0.028990358114242557,0.000783307013601995,2.0909481318523158,0.07505194723039127,0.478251939761952,0.01716625046746088,0,1.2037069266565448
961,21.0,1.0,1.0,3.0,24.2351,753633.9,8.011000000000001,0.7051122784614563,0.03962424769997597,0.0016214876421794654,0.07115034759044647,0.0011192344497153687,0.5569087016701576,0.02441539933093145,1.7956264590605622,0.07872194655187106,0,2.916670773082248
962,20.0,0.0,1.0,3.0,12.8228,753632.6,8.432,0.6994360685348511,0.09620695561170578,0.0015612642859951088,0.004724080208688974,0.0007208291204143387,20.365224839907007,3.124975985704128,0.04910331252716806,0.007534739914348305,0,1.5432115398359838
963,21.0,1.0,1.0,3.0,22.1835,753633.6,7.999,0.7003821134567261,0.045581579208374016,0.001177786167082918,0.032818060368299484,0.000624367361008031,1.3889175258024522,0.04456701002435631,0.7199851549300932,0.023102585301901547,0,2.669762703461923
964,20.0,0.0,1.0,4.0,11.6688,753632.3,8.447000000000001,0.7003821134567261,0.09615202993154526,0.001634292907936834,0.03527309745550156,0.000922523993197284,2.7259310031631028,0.08502614741747316,0.3668471428072188,0.011442549062251188,0,1.4043287594002969
966,21.0,1.0,1.0,3.0,21.6706,753633.6,7.994,0.7016434669494629,0.047499742358922965,0.0011723704316967598,0.04495244473218918,0.0008043335657350768,1.0566664981606602,0.032212582252008334,0.9463723906650776,0.028850255523757026,0,2.6080356860568417
968,10.0,0.0,0.0,2.0,23.7222,753633.8,7.917000000000001,0.7006974220275879,0.09690504521131517,0.00151927516722323,0.05944667756557465,0.0011856413179147285,1.6301170928252602,0.041354461377528656,0.6134528644606971,0.015562693564733785,0,2.854943755677167
970,10.0,0.0,0.0,4.0,12.0535,753632.4,7.901,0.6997514367103577,0.0809667631983757,0.0017977080859199086,0.008618251420557499,0.0009068050802809765,9.394801711776717,1.0102817075102124,0.10644184206106924,0.011446356107036182,0,1.450627031179854
972,10.0,0.0,0.0,2.0,20.6448,753633.5,7.91,0.7029048800468445,0.06712415814399719,0.0014778186467730215,0.18486016988754272,0.0018255776200128489,0.3631077380532069,0.008761643320111291,2.7540035510162215,0.06645299531674617,0,2.484581651246679
973,11.0,1.0,0.0,4.0,26.7997,753634.1,7.877999999999999,0.7013281583786011,0.07133878022432327,0.0016660843477979738,0.04479983448982239,0.0010277800345648881,1.5923893701109542,0.05213103588852228,0.6279871109227024,0.02055880253380474,0,3.2253178950106385
974,11.0,1.0,0.0,3.0,20.3883,753633.5,7.877000000000001,0.7010127902030945,0.05112485960125923,0.001789912458416427,0.18700580298900604,0.001208702525016107,0.2733864873929331,0.009733169074955672,3.657825262456075,0.13022674260765013,0,2.453712125092647
975,11.0,1.0,0.0,4.0,28.3384,753634.3,7.885,0.7003821134567261,0.07339446246623993,0.0017060963891581315,0.033261753618717194,0.0008830636289604266,2.206572248341684,0.07786423637955757,0.4531915964915878,0.01599196111569417,0,3.410498947225882
976,10.0,0.0,0.0,2.0,19.7472,753633.4,7.9079999999999995,0.7003821134567261,0.07842197269201279,0.0014199976891883998,0.19280773401260376,0.002068085269193729,0.4067366544896294,0.00856003261698542,2.458593266581281,0.05174266523936583,0,2.3765563620620407
978,20.0,0.0,1.0,3.0,17.439,753633.1,8.385,0.7000667452812195,0.07491672784090042,0.002385992765669912,0.0174439437687397,0.001081004035256551,4.2947127572810935,0.29923499471020826,0.2328444430432834,0.016223484461034932,0,2.0987667313846994
979,11.0,1.0,0.0,5.0,33.0829,753634.9,7.901,0.7003821134567261,0.07036895304918289,0.0017602873045926817,0.01698884181678295,0.0008323668507084983,4.142068883098713,0.2278611354373997,0.2414252462290999,0.013281148209167884,0,3.981494919303106
980,11.0,1.0,0.0,2.0,17.952,753633.2,7.874,0.7032201886177063,0.0512971356511116,0.0016211864028197885,0.010240537114441395,0.0007602710906964861,5.009223156739644,0.404184952126752,0.19963175301035516,0.016107916938160032,0,2.1605057836927646
981,20.0,0.0,1.0,3.0,18.5931,753633.3,8.373,0.7022742033004761,0.09665782749652864,0.0015938588371482091,0.028938634321093563,0.0007049528108692282,3.3400963716547643,0.09825407833545036,0.2993925589951095,0.008807093170782605,0,2.2376615467233703
982,21.0,1.0,1.0,3.0,21.4141,753633.5,7.994,0.7035355567932129,0.050557367503643036,0.0014117145660867186,0.0631033182144165,0.0010898588202808617,0.8011839778671538,0.026304999898455632,1.248152768434184,0.0409801735355751,0,2.5771661599028093
983,20.0,0.0,1.0,1.0,26.9279,753634.3,8.269,0.6997514367103577,0.0776786208152771,0.0018789264953931468,0.03476371243596077,0.0009400628440916963,2.2344742656116234,0.08106937350739257,0.44753256521675744,0.016237011651753303,0,3.240746640636163
984,20.0,0.0,1.0,1.0,26.415,753634.2,8.272,0.6991207003593445,0.06941425800323486,0.0013311335806442698,0.07521382719278336,0.0010018231371804473,0.9228922472634798,0.021548255228700776,1.0835501142903263,0.02529939381877804,0,3.1790196232310812
985,20.0,0.0,1.0,4.0,11.4123,753632.3,8.45,0.6997514367103577,0.0839349627494812,0.0014209397990972374,0.04837355762720108,0.0008156893826817891,1.7351414050696878,0.04145971810200065,0.5763219049918513,0.013770718425113316,0,1.3734592332462643
987,21.0,1.0,1.0,2.0,14.1051,753632.7,7.877999999999999,0.6984900236129761,0.04076545685529709,0.0018847789127474073,0.037292394787073135,0.0008941665492256555,1.0931305722803255,0.05693262152789201,0.91480379870261,0.04764497468510789,0,1.6975351008001789
989,11.0,1.0,0.0,2.0,13.5922,753632.7,7.865,0.7000667452812195,0.06940575689077377,0.0016395545927516432,0.016359621658921242,0.0010111731441533195,4.242503789989873,0.2807241505764985,0.2357098660370053,0.015596792649157898,0,1.6358080833950976
991,20.0,0.0,1.0,3.0,13.9769,753632.7,8.414,0.7041662335395813,0.08780417591333389,0.0021590000851759443,0.07017456740140915,0.0011116546649794562,1.251225040135705,0.03659818329151118,0.7992167419312055,0.02337699444351775,0,1.6821063551746547
994,11.0,1.0,0.0,4.0,28.9796,753634.5,7.886,0.7051122784614563,0.062475882470607765,0.0018779966169669355,0.062128502875566476,0.001089575665260277,1.0055913079981509,0.03499600063247624,0.9944397808993782,0.034607911707783164,0,3.487666745159472
996,11.0,1.0,0.0,2.0,15.7721,753632.9,7.8660000000000005,0.6991207003593445,0.05820991471409798,0.001358270610140412,0.0702531486749649,0.0008127937453197562,0.8285737481093342,0.021579999839435347,1.2068931730963377,0.031433236378855034,0,1.898156933543931
997,10.0,0.0,0.0,4.0,10.2583,753632.2,7.903,0.6997514367103577,0.07563122361898422,0.0014091071255754096,0.0628710463643074,0.0008798433751487043,1.2029579272585629,0.0280309458139213,0.8312842680033821,0.019370323553601385,0,1.2345764528105774
999,20.0,0.0,1.0,1.0,31.1595,753634.9,8.249,0.7000667452812195,0.08778933435678482,0.002889337656616969,0.2136799544095993,0.002212923548575569,0.4108449695215817,0.014175419763495763,2.4340081397722204,0.0839807948219851,0,3.750015595308305
1000,20.0,0.0,1.0,2.0,20.0036,753633.5,8.357999999999999,0.7032201886177063,0.09673570096492767,0.0023720294291729163,0.3059666156768799,0.0015888158732983394,0.3161642349474058,0.007924508953101225,3.1629130985240965,0.07927694026272405,0,2.4074138533130895
1001,11.0,1.0,0.0,4.0,29.1078,753634.5,7.8870000000000005,0.6991207003593445,0.054319459944963455,0.0011386724872916034,0.062475945800542824,0.0007613639714547605,0.8694459803518731,0.02108183566389524,1.1501577126106102,0.02788837539395531,0,3.5030954907849963
1004,11.0,1.0,0.0,3.0,24.1069,753633.9,7.879,0.7022742033004761,0.05153903365135193,0.0013367673267044966,0.05795452371239662,0.0009458356042515443,0.8893013064367156,0.027252112746182926,1.1244782761051324,0.03445897193588707,0,2.901242027456724
1005,21.0,1.0,1.0,3.0,23.8505,753633.8,8.006,0.7000667452812195,0.02713447064161301,0.002645176674034621,0.0229710154235363,0.0009258837933737877,1.1812482008875755,0.12460770390275107,0.8465621359241962,0.08930228540391445,0,2.870384536205675
1006,11.0,1.0,0.0,4.0,27.6973,753634.3,7.881,0.7022742033004761,0.09075909107923508,0.0013786155392338413,0.025610897690057755,0.0006297711353474419,3.5437684448861817,0.10242640626934843,0.28218548010467365,0.008156075962079613,0,3.3333431841952765
1007,10.0,0.0,0.0,4.0,11.797,753632.5,7.904,0.6997514367103577,0.07730525732040405,0.0016183629630360627,0.013896976597607136,0.0009019851205425467,5.562739260402505,0.3793665145913303,0.17976754853824345,0.01225974922301977,0,1.4197575050258213
1008,21.0,1.0,1.0,2.0,17.0544,753633.2,7.937,0.7010127902030945,0.04913932085037232,0.0017154664405576012,0.012686094269156456,0.0008506001262748535,3.873479087243119,0.29281048458706804,0.25816584457455594,0.0195157026412418,0,2.0524804945081265
1009,20.0,0.0,1.0,2.0,22.0553,753633.7,8.333,0.6994360685348511,0.10812272131443024,0.0019999131041976595,0.0638308897614479,0.001131467474942696,1.6938933754254726,0.043396062682960965,0.5903559306079815,0.015124401182268453,0,2.6543339578363985
1010,11.0,1.0,0.0,4.0,30.0054,753634.7,7.885,0.7047969698905945,0.054867494851350784,0.0015746219920727167,0.2777142822742462,0.0019443025003272462,0.19756814234411055,0.0058362133425424465,5.061544782145438,0.14951932452744393,0,3.6111207799696348
1011,20.0,0.0,1.0,3.0,18.0802,753633.2,8.378,0.7000667452812195,0.08485361188650131,0.0016623903178162693,0.014538014307618141,0.0007241379442032246,5.836671370039629,0.3124037302495929,0.17133053012597665,0.009170346131142884,0,2.175934529318289
1012,21.0,1.0,1.0,5.0,33.3394,753635.1,8.065,0.7000667452812195,0.025987474247813225,0.0019553969859664945,0.0077637629583477965,0.0008663123417318237,3.3472781674601264,0.4504874364082704,0.2987501934321723,0.04020675965148552,0,4.0123644454571386
1015,20.0,0.0,1.0,1.0,27.5691,753634.4,8.265,0.7013281583786011,0.0781857967376709,0.0016884083412993106,0.02307811938226223,0.0006394143384089112,3.3878755648419188,0.11900982813537407,0.2951702271410493,0.010368786376714135,0,3.317914438569752
1016,20.0,0.0,1.0,3.0,18.7213,753633.3,8.372,0.7003821134567261,0.09638330340385436,0.001896835564299703,0.03338654339313507,0.0008543307698384272,2.8868907532270223,0.09319374025338432,0.3463934334481416,0.01118216878354644,0,2.2530902923488942
1018,20.0,0.0,1.0,2.0,24.7481,753634.0,8.287,0.7000667452812195,0.07905485481023787,0.0026680513222223,0.3202374279499054,0.002270500051173086,0.24686325804054485,0.008513342164800626,4.050825578246885,0.1396970309444676,0,2.9784098253903135
1019,11.0,1.0,0.0,1.0,10.6429,753632.3,7.851,0.6997514367103577,0.05501585453748703,0.0013762761535215582,0.06094980612397194,0.0007779126391165701,0.9026419940628646,0.02534959279621024,1.1078589369622824,0.031112858821501176,0,1.2808626896871502
1020,21.0,1.0,1.0,2.0,12.8228,753632.6,7.877999999999999,0.6994360685348511,0.038380280137062066,0.0016687002013695028,0.002818738576024771,0.0007174260789495268,13.61611909082724,3.515778592305603,0.07344236587014498,0.01896334013915004,0,1.5432115398359838
1021,11.0,1.0,0.0,1.0,10.3865,753632.3,7.85,0.6988053917884827,0.0594690702855587,0.0011418323660756214,0.052174337208271034,0.0007592119991215808,1.13981458064658,0.027459869190079467,0.8773356798372699,0.021136352713135614,0,1.2500051984361018
1024,11.0,1.0,0.0,2.0,14.4898,753632.7,7.867999999999999,0.6997514367103577,0.06908413022756578,0.001006169200497722,0.07995915412902832,0.0007470970423866956,0.8639927595542873,0.014950384428024387,1.157417106731167,0.02002774965166294,0,1.743833372579736
1025,11.0,1.0,0.0,4.0,25.6457,753634.1,7.877000000000001,0.7035355567932129,0.06526052206754683,0.0014768345478385575,0.26996710896492004,0.002257102832658265,0.24173508512856245,0.005831829932354009,4.136759872768026,0.09979883572191912,0,3.0864351145749516
1026,21.0,1.0,1.0,2.0,18.4649,753633.3,7.959,0.7006974220275879,0.0536370724439621,0.0013080809717201578,0.012005221098661423,0.0005998037708491997,4.467812129669366,0.2483938329477351,0.22382319824043356,0.012443742149398827,0,2.222232801097846
1027,11.0,1.0,0.0,4.0,28.2102,753634.4,7.885,0.6997514367103577,0.071648970246315,0.0014452847583141116,0.0291061457246542,0.0006271541303292378,2.4616440432930684,0.07265722607755165,0.4062325756335789,0.011990251867768146,0,3.3950702016003578
1030,11.0,1.0,0.0,3.0,20.5165,753633.6,7.877000000000001,0.7029048800468445,0.05759065598249435,0.002057109179799457,0.19977766275405884,0.001780746226560563,0.28827374987058857,0.010612763336534676,3.4689249383577887,0.1277080532636816,0,2.469140870718171
1032,10.0,0.0,0.0,1.0,29.4925,753634.6,7.934,0.7000667452812195,0.10310652107000352,0.001412229500041303,0.2831088602542877,0.002762120825417781,0.3641939039894176,0.0061244110915741065,2.745790055917732,0.04617415857154236,0,3.549393762564553
1033,11.0,1.0,0.0,2.0,16.0285,753632.9,7.8660000000000005,0.7000667452812195,0.04423971846699715,0.00172175374477134,0.05002722889184952,0.00099665097764402,0.8843127921923479,0.03866339080122296,1.1308215925734215,0.04944109996615048,0,1.9290144247949799
1035,11.0,1.0,0.0,2.0,17.8237,753633.2,7.872000000000001,0.7038509249687195,0.06537677347660065,0.002148532831070621,0.0136100547388196,0.0009905249306960081,4.803564330283566,0.3835880735808456,0.20817874628962604,0.016624089688208513,0,2.145065003164256
1036,10.0,0.0,0.0,1.0,27.5691,753634.4,7.928999999999999,0.7006974220275879,0.1086546778678894,0.0016452138469458509,0.028604306280612942,0.0006351521469901082,3.798542667036535,0.10208983958207604,0.2632588567920861,0.007075359371817294,0,3.317914438569752
1037,11.0,1.0,0.0,3.0,24.8763,753634.0,7.877000000000001,0.7013281583786011,0.04851507768034935,0.0016357282846582194,0.1958359032869339,0.002181267314366658,0.2477333158326248,0.008796523446080248,4.036598778162024,0.1433316939030974,0,2.993838571015838
1038,20.0,0.0,1.0,2.0,20.3883,753633.5,8.357999999999999,0.6997514367103577,0.10477983206510544,0.00199727148899365,0.3374432623386383,0.0015748609944585539,0.31051096216570634,0.006093661450753171,3.220498216956164,0.06320107251612031,0,2.453712125092647
1040,20.0,0.0,1.0,1.0,28.2102,753634.5,8.26,0.6994360685348511,0.07180739939212799,0.001632805517481448,0.03393900766968727,0.0009121256838235896,2.1157778120974053,0.07448429663317784,0.4726394209648525,0.01663889971356726,0,3.3950702016003578
1041,20.0,0.0,1.0,2.0,22.4399,753633.8,8.327,0.7000667452812195,0.10924861580133438,0.0014201402041268245,0.05552810430526733,0.0007080674073065319,1.96744724438524,0.035825872729852486,0.5082728407858611,0.00925530184252774,0,2.7006201947129718
1042,21.0,1.0,1.0,4.0,27.1844,753634.3,8.033999999999999,0.7006974220275879,0.034905847162008286,0.0019369276303835214,0.0151753481477499,0.0009238780945794573,2.300167799918573,0.18947498278552544,0.43475089079822793,0.03581235140884164,0,3.2716161667901953
1044,11.0,1.0,0.0,3.0,23.2093,753633.8,7.88,0.6988053917884827,0.06825534254312515,0.0012114828021417947,0.026377778500318527,0.0005138267099456302,2.5876076919176847,0.06819162782021469,0.38645734557192346,0.010184370513328584,0,2.7932167382720854
1045,10.0,0.0,0.0,2.0,24.7481,753634.0,7.925,0.7010127902030945,0.10665340721607207,0.0011812610919312374,0.3831642270088196,0.003043097457859731,0.2783490725338959,0.003793590305501453,3.5926112161851202,0.04896332133277002,0,2.9784098253903135
1046,10.0,0.0,0.0,1.0,30.1336,753634.7,7.935,0.6984900236129761,0.11875835061073305,0.001796652473752213,0.5676975846290588,0.0020675904506396413,0.2091929820140618,0.00325522300204486,4.7802750855799765,0.0743851981307667,0,3.6265495255951588
1049,21.0,1.0,1.0,1.0,9.7453,753632.2,7.885,0.7032201886177063,0.06264574080705643,0.0017196437459309506,0.017566470429301262,0.0007913912905169986,3.5662110416081045,0.18813690654673024,0.28040965280312513,0.014793124699774843,0,1.1728374005025122
1052,10.0,0.0,0.0,4.0,9.6171,753632.3,7.905,0.6994360685348511,0.07793453335762024,0.0013315879561005758,0.01946629397571087,0.000669635429627888,4.003562951163858,0.15377396993233494,0.24977751372918824,0.009593774434045,0,1.157408654876988
1053,21.0,1.0,1.0,3.0,19.4907,753633.3,7.975,0.7006974220275879,0.05954049155116081,0.001973510964835519,0.09589266777038574,0.0011796689318398078,0.6209076557733284,0.021952186503898838,1.6105454501998682,0.056940824882822975,0,2.3456868359080083
1054,20.0,0.0,1.0,3.0,17.1826,753633.1,8.386000000000001,0.6994360685348511,0.08330617845058441,0.0015988663452216622,0.01793062500655651,0.0005647365308810454,4.646027588002242,0.17135802127492095,0.2152376371122654,0.007938544251155984,0,2.0679092401336505
1057,10.0,0.0,0.0,1.0,27.8255,753634.4,7.93,0.7006974220275879,0.1212589666247368,0.0016906667781027135,0.034398499876260764,0.0007162239959336357,3.5251236844901066,0.08833414251671264,0.28367798962624075,0.007108531276434765,0,3.348771929820801
1060,10.0,0.0,0.0,4.0,9.3607,753632.2,7.905,0.7010127902030945,0.07238240540027617,0.0018142961885708195,0.007794338744133711,0.0008292455905985501,9.286535750675924,1.0150514405652775,0.10768278148578868,0.011770111633207259,0,1.126551163625939
1061,11.0,1.0,0.0,5.0,33.8523,753635.1,7.904,0.7044816017150879,0.06334548443555832,0.002103906823556068,0.01280508190393448,0.0009351723343413344,4.946901933996599,0.3968850552707494,0.20214671997593064,0.016218031649079197,0,4.07409146286222
1062,11.0,1.0,0.0,2.0,18.0802,753633.2,7.872999999999999,0.6991207003593445,0.06263057887554169,0.0014206077873129498,0.011862926185131071,0.0007538537418844372,5.279521923860785,0.3562293999835104,0.1894110895686412,0.012780285745630176,0,2.175934529318289
1063,20.0,0.0,1.0,3.0,17.0544,753633.1,8.388,0.7000667452812195,0.0873408168554306,0.00142553815724051,0.020469240844249725,0.0006171971575665812,4.266929952117232,0.14629794553655326,0.23436053819065014,0.008035394449144927,0,2.0524804945081265
1064,10.0,0.0,0.0,1.0,29.1078,753634.5,7.932,0.7006974220275879,0.1016956865787506,0.001026173698013069,0.14625388383865354,0.001596222933780007,0.6953366564332795,0.010335459379477836,1.4381522831393465,0.021376644487771632,0,3.5030954907849963
1065,10.0,0.0,0.0,1.0,25.3892,753634.1,7.928999999999999,0.7003821134567261,0.12120117247104645,0.0016392897787518958,0.4614519774913788,0.0016492044227069689,0.26265175659218154,0.0036743893435149436,3.807322718776621,0.05326286870000547,0,3.0555655884209187
1068,11.0,1.0,0.0,2.0,14.618,753632.7,7.867000000000001,0.6997514367103577,0.05961096659302712,0.002425594624944053,0.07385525107383728,0.0011602887707291615,0.8071324073278237,0.03520543906223752,1.2389540934314651,0.05404060404614059,0,1.7592621182052604
1069,11.0,1.0,0.0,4.0,27.5691,753634.4,7.881,0.7003821134567261,0.06866543740034102,0.0013967411340927464,0.021106105297803882,0.0006508026931953153,3.253344775432622,0.1201780444873528,0.3073759681271477,0.01135441993448583,0,3.317914438569752
1071,11.0,1.0,0.0,4.0,29.8772,753634.6,7.885,0.7051122784614563,0.04806275293231009,0.001697164208077152,0.2221742421388626,0.0024082416277854887,0.21632909589163846,0.007990687877803286,4.62258669310443,0.1707474775893614,0,3.59569203434411
1072,21.0,1.0,1.0,5.0,31.8006,753634.9,8.055,0.7000667452812195,0.04687508568167687,0.0014445647045978089,0.032733991742134094,0.0007829746526294937,1.4320002904302327,0.05586345056935809,0.698323880716224,0.027242160390954,0,3.827171358338911
1073,10.0,0.0,0.0,2.0,18.9778,753633.4,7.905,0.7041662335395813,0.08247853815555573,0.001445691694318608,0.05404190719127655,0.0010493561408638195,1.526195917986947,0.039923125840086116,0.6552238727770942,0.017139729452829152,0,2.283959818502927
1074,10.0,0.0,0.0,3.0,14.2333,753632.8,7.906000000000001,0.6997514367103577,0.1324428915977478,0.001587140109337584,0.1252833902835846,0.0009823974494842557,1.0571464525182257,0.015139496174203985,0.9459427287656338,0.013546936934848664,0,1.7129638464257033
1075,10.0,0.0,0.0,4.0,8.8478,753632.2,7.906000000000001,0.6994360685348511,0.08128273487091063,0.0019120844891588797,0.005177766550332308,0.0009200523400474267,15.698416311506731,2.813834964773171,0.0637006931245041,0.011417918472618966,0,1.0648241462208579
1076,20.0,0.0,1.0,1.0,25.261,753634.1,8.281,0.7000667452812195,0.07941184192895889,0.0018676965994617386,0.3538877367973328,0.002629733375228741,0.22439840003395511,0.0055348149632819645,4.456359759466573,0.10991667799204882,0,3.0401368427953943
1078,11.0,1.0,0.0,5.0,33.724,753635.1,7.904,0.7025895118713379,0.07286176830530168,0.0016045090684179244,0.013894075527787209,0.0008190661931097613,5.244088975879184,0.3300081346373368,0.19069089113468893,0.012000091067322107,0,4.058650682333711
1079,20.0,0.0,1.0,3.0,13.5922,753632.7,8.42,0.7035355567932129,0.07496388256549835,0.0013153166164569321,0.03173399344086647,0.0006855211787854691,2.362258084699835,0.06574183247172552,0.4233237707924141,0.011781134585161258,0,1.6358080833950976
1080,21.0,1.0,1.0,5.0,33.9805,753635.0,8.067,0.6988053917884827,0.03158431127667427,0.0017163143222721669,0.007974928244948387,0.0007060571560791152,3.9604508412575288,0.4114161484470773,0.2524965061004212,0.026229624908863842,0,4.089520208487744
1081,20.0,0.0,1.0,4.0,11.0276,753632.4,8.453,0.6994360685348511,0.08399324119091034,0.0018992940986818435,0.07575131952762604,0.0011691186883349813,1.1088023510967162,0.030356100282145238,0.9018739895445749,0.02469094446038517,0,1.3271609614667073
1082,20.0,0.0,1.0,3.0,14.7463,753632.9,8.406,0.6997514367103577,0.09514244645833968,0.0015957832933903248,0.11749640852212904,0.0011247211854139773,0.8097476991428273,0.01563777105854983,1.2349525673966937,0.023849287299687025,0,1.7747028987337685
1083,11.0,1.0,0.0,2.0,16.7979,753633.1,7.867999999999999,0.7032201886177063,0.04407999292016029,0.0018444075567357683,0.01623542420566082,0.0010054907686362384,2.7150502728959114,0.20292776295539733,0.36831730520164013,0.02752870086733551,0,2.0216109683540933
1085,21.0,1.0,1.0,5.0,31.4159,753634.8,8.052,0.7006974220275879,0.04830943793058395,0.0015821339295796293,0.06910048425197601,0.001507057287110966,0.6991186596380833,0.027508547473625657,1.4303723498349703,0.056281526959623684,0,3.780873086559354
1088,11.0,1.0,0.0,1.0,8.7195,753632.0,7.845,0.7003821134567261,0.07341595739126205,0.0019865736513983673,0.001828075386583805,0.0008332537745073159,40.16024608725644,18.33764163574143,0.02490024582586704,0.011369745683443587,0,1.0493833656923497
1089,21.0,1.0,1.0,3.0,21.927,753633.7,7.997000000000001,0.7000667452812195,0.044865041971206665,0.001386901125965691,0.03533632680773735,0.000667649627938846,1.2696577721650142,0.04599922631214317,0.7876138136773699,0.028534953950730305,0,2.63889317730789
1091,21.0,1.0,1.0,5.0,32.1853,753635.0,8.057,0.7003821134567261,0.041806038469076164,0.001607594436724676,0.019979255273938182,0.0006107970494072185,2.0924723116987147,0.10279349853314766,0.477903575788861,0.023477195010985483,0,3.8734696301184677
1092,10.0,0.0,0.0,3.0,13.464,753632.6,7.905,0.7029048800468445,0.0896860808134079,0.0020691637083989386,0.03183545544743538,0.0008619693796971461,2.8171759930211047,0.10021295379580908,0.35496539885234946,0.01262687570901608,0,1.6203793377695734
1095,10.0,0.0,0.0,3.0,14.4898,753632.8,7.907,0.7006974220275879,0.10667847096920012,0.0014850266632444762,0.11567255109548567,0.0010479491366506583,0.922245337886072,0.015317585870548538,1.0843101709705072,0.018009322977137858,0,1.743833372579736
1096,11.0,1.0,0.0,3.0,19.2342,753633.2,7.877999999999999,0.6997514367103577,0.06470981240272522,0.0012904381973918733,0.05228141322731972,0.001114622989693318,1.2377211786790612,0.03613232487732987,0.8079364054085546,0.023585781017013342,0,2.314817309753976
1098,21.0,1.0,1.0,4.0,30.1336,753634.7,8.05,0.6997514367103577,0.038451261818408966,0.0011685646537663529,0.2193009853363037,0.0015557382570234994,0.17533556340133613,0.005471837074297863,5.7033495122209725,0.17798898696447535,0,3.6265495255951588
1099,21.0,1.0,1.0,4.0,30.2619,753634.8,8.051,0.7003821134567261,0.04107077419757843,0.0010453438409432692,0.2395415008068085,0.0015077011070945905,0.17145577722126,0.004495389873678801,5.832407727559517,0.15291958697782493,0,3.641990306123667
1100,11.0,1.0,0.0,3.0,19.7472,753633.4,7.877000000000001,0.6997514367103577,0.05966942384839057,0.001472888450879561,0.1296994537115097,0.0017115154137158134,0.4600591763563877,0.012877067894365069,2.1736334180308665,0.060840053932022076,0,2.3765563620620407
1101,10.0,0.0,0.0,1.0,30.0054,753634.7,7.936,0.7035355567932129,0.1192230060696602,0.0017470400070692515,0.5445777177810669,0.002063100885561175,0.21892744079843285,0.003313542938953425,4.5677234263232585,0.0691340822840054,0,3.6111207799696348
1102,11.0,1.0,0.0,2.0,18.3366,753633.2,7.874,0.7000667452812195,0.06519334018230437,0.0012158281696773026,0.012366026639938354,0.0004887875395904527,5.271971513610565,0.23041364403778145,0.18968236027420024,0.008290144157196646,0,2.2067920205693374
1103,10.0,0.0,0.0,4.0,9.2324,753632.2,7.905,0.7003821134567261,0.06645979732275009,0.001676894632533511,0.004230733960866928,0.0009108151390660977,15.70881032404403,3.405024828067125,0.06365854443282648,0.013798557614551843,0,1.111110383097431
1104,21.0,1.0,1.0,5.0,32.8264,753635.0,8.062999999999999,0.6984900236129761,0.03344158083200455,0.0018859172908831645,0.012628024443984032,0.000938363791936076,2.6482036822423205,0.24703655169153746,0.3776144587010268,0.03522560382039083,0,3.9506253931490733
1105,21.0,1.0,1.0,2.0,17.3108,753633.1,7.94,0.7013281583786011,0.053191915154457085,0.0019029019276573954,0.013083862140774729,0.0008573110521527575,4.065459768846774,0.3035032148495859,0.2459746392432421,0.018363013786007232,0,2.083337985759175
1106,10.0,0.0,0.0,3.0,15.2592,753632.8,7.905,0.7010127902030945,0.10931530594825743,0.0017742510152368176,0.13278473913669586,0.000996878249020569,0.8232520292540719,0.014722038645975646,1.214694849772888,0.0217221262577721,0,1.8364299161388498
1107,20.0,0.0,1.0,4.0,8.976,753632.1,8.474,0.7016434669494629,0.050002101808786385,0.0016562255763574788,0.002552485791966319,0.0007045377317309156,19.58957106290768,5.445911745734266,0.051047569994703605,0.014191253097508346,0,1.0802528918463823
1108,20.0,0.0,1.0,3.0,14.618,753632.8,8.407,0.7022742033004761,0.08857313543558121,0.0015135021637441152,0.1102859303355217,0.0009235719312371982,0.8031227117195829,0.015282891247477025,1.2451397344483994,0.023694181314762218,0,1.7592621182052604
1109,20.0,0.0,1.0,0.0,32.4418,753635.0,8.245,0.6994360685348511,0.1336141675710678,0.0014561790176964794,0.04218410328030586,0.000693655237140092,3.167405661872801,0.06248419417393624,0.3157157960653284,0.0062282035239719325,0,3.9043391562725005
1110,21.0,1.0,1.0,1.0,9.4889,753632.2,7.885,0.7013281583786011,0.062249336391687386,0.0018000336268641352,0.006770771462470293,0.0007685845870005177,9.193832155867204,1.076967688975659,0.10876857256544896,0.012741176502144184,0,1.1419799092514635
1112,10.0,0.0,0.0,3.0,15.0027,753632.8,7.906000000000001,0.7022742033004761,0.09683675318956377,0.0018112367715644934,0.11842548847198485,0.0012359840658650134,0.8177019528399225,0.017514240532783346,1.2229394787757897,0.026193964822912603,0,1.8055603899848174
1113,21.0,1.0,1.0,3.0,22.5682,753633.8,8.0,0.7006974220275879,0.03961637243628502,0.0013073805315498544,0.025873085483908653,0.0006076728161796272,1.5311808273088952,0.06202116059558532,0.6530907272118445,0.02645373045003651,0,2.71606097524148
1115,11.0,1.0,0.0,2.0,14.3616,753632.8,7.867999999999999,0.7022742033004761,0.07564420998096466,0.0012445527237598872,0.0734063982963562,0.0006542816076944715,1.0304852402044569,0.01928235770538007,0.9704166163521096,0.01815835840213816,0,1.7284046269542115
1116,10.0,0.0,0.0,4.0,11.4123,753632.3,7.905,0.6997514367103577,0.06399723142385483,0.0011919145416610794,0.028589341789484024,0.0006776192962709883,2.2384996442063887,0.06747682109556039,0.4467277904591887,0.013466060302152279,0,1.3734592332462643
1117,11.0,1.0,0.0,1.0,9.6171,753632.1,7.852,0.7003821134567261,0.07266195863485336,0.0017863288026846755,0.008857680484652521,0.0008998265593100162,8.203271585688027,0.8574019266396368,0.1219025835673497,0.012741198303777564,0,1.157408654876988
1119,21.0,1.0,1.0,2.0,13.5922,753632.6,7.88,0.6991207003593445,0.03851865604519844,0.0016239192058040636,0.012764331884682178,0.0007714521644328216,3.0176789818057537,0.2223718523719626,0.3313805099976566,0.024419329654491367,0,1.6358080833950976
1122,21.0,1.0,1.0,4.0,29.6207,753634.7,8.049,0.7003821134567261,0.036191847175359726,0.0021261324228784803,0.1386471539735794,0.0016098065337084998,0.2610356299290243,0.015631487411897894,3.830894657069996,0.2294038619347813,0,3.5648225081900775
1124,21.0,1.0,1.0,4.0,28.9796,753634.6,8.042,0.7025895118713379,0.037922486662864685,0.0017793367699097844,0.041417062282562256,0.0010043648166426083,0.9156247346599258,0.04836010554401236,1.0921504871440724,0.057683580214604575,0,3.487666745159472
1126,20.0,0.0,1.0,2.0,25.1327,753634.0,8.283,0.7044816017150879,0.07866323739290237,0.0017501954873282155,0.3653806149959564,0.0022868791680118092,0.21529121733448536,0.004975982552030475,4.644871316075837,0.10735597536852227,0,3.0246960622668864
1127,21.0,1.0,1.0,4.0,30.7748,753634.7,8.052,0.6997514367103577,0.04934600740671158,0.0020172053698510246,0.21110279858112332,0.0021497480243322575,0.2337534496860245,0.009847591902470582,4.278011731348525,0.18022456456102784,0,3.7037173235287484
1128,20.0,0.0,1.0,1.0,26.5433,753634.3,8.271,0.7016434669494629,0.0713241845369339,0.0014070584837169947,0.06001044437289237,0.0011015306031666166,1.1885295181908722,0.032026624558139365,0.8413758217146821,0.022672072625818163,0,3.1944604037595896
1129,21.0,1.0,1.0,4.0,25.9021,753634.1,8.025,0.7000667452812195,0.0304447989910841,0.0018625063029705363,0.10691040009260178,0.0016347735768995734,0.2847692924609201,0.01795713920494467,3.5116145823104623,0.22143733035160856,0,3.1172926058260004
1130,20.0,0.0,1.0,1.0,25.6457,753634.1,8.277999999999999,0.6994360685348511,0.07332589477300644,0.0016124334112690136,0.2635876536369324,0.0018665298817386704,0.2781841021810759,0.006426609002690592,3.5947417273654225,0.08304572175873866,0,3.0864351145749516
1131,10.0,0.0,0.0,3.0,15.1309,753632.9,7.906000000000001,0.6997514367103577,0.09650474041700363,0.0014997786741360875,0.12071038037538527,0.0009883010457523683,0.7994734182503035,0.014043343849066374,1.2508233259194048,0.021971639906130613,0,1.8209891356103416
1133,21.0,1.0,1.0,3.0,22.9529,753633.8,8.002,0.6994360685348511,0.03406653553247452,0.001386090338396901,0.018063165247440338,0.0007351330401987343,1.8859671085222431,0.10853428413591527,0.5302319406744872,0.030513970178512182,0,2.762359247021037
1134,21.0,1.0,1.0,1.0,10.6429,753632.4,7.882000000000001,0.7006974220275879,0.060144755989313126,0.00150913801177533,0.06505675613880157,0.0009239584015714287,0.9244966942555748,0.026655392498556717,1.0816696330160729,0.03118705431935552,0,1.2808626896871502
1135,10.0,0.0,0.0,1.0,28.7231,753634.5,7.931,0.6991207003593445,0.10016224533319472,0.0015063356884499552,0.07432112842798233,0.0008909741083932648,1.3476954326689563,0.025919458465196527,0.7420074118820856,0.014270605826019652,0,3.456797219005439
1136,10.0,0.0,0.0,1.0,26.6715,753634.3,7.9270000000000005,0.6991207003593445,0.09029169380664824,0.0014857232223671865,0.05418441817164421,0.0008494202791021581,1.6663774725904448,0.037871483638803265,0.6001041279353491,0.01363846669587544,0,3.2098891493851145
1138,20.0,0.0,1.0,2.0,19.7472,753633.5,8.362,0.6984900236129761,0.09974752366542816,0.001649580254681361,0.23489421606063846,0.001186175380421234,0.4246487007567616,0.007342758334836278,2.3548876947413504,0.040719237377509175,0,2.3765563620620407
1139,20.0,0.0,1.0,4.0,10.0018,753632.2,8.46,0.7000667452812195,0.056647751480340965,0.0010608985724258947,0.03682823479175568,0.0007934317689797327,1.5381609192146797,0.04390867750470412,0.6501270364550401,0.01855866835790359,0,1.2037069266565448
1141,11.0,1.0,0.0,1.0,12.3099,753632.6,7.857,0.7010127902030945,0.052147019654512405,0.002221175668049347,0.0051277391612529755,0.0011279056955046534,10.169592877998527,2.2784744127232948,0.09833235332000917,0.022031142610165345,0,1.4814845224309026
1142,10.0,0.0,0.0,2.0,21.7988,753633.6,7.914,0.7000667452812195,0.058102395385503776,0.0017589056638278085,0.03862811997532845,0.0009541100873933496,1.504147637074065,0.05876790610855202,0.6648283555098651,0.025975223051181738,0,2.623464431682366
1143,10.0,0.0,0.0,2.0,22.1835,753633.7,7.914,0.7019588351249695,0.0659324899315834,0.0014317711753054426,0.039645951241254807,0.0007205096652780274,1.6630321096439058,0.04709206676836928,0.6013113001252414,0.01702732721146084,0,2.669762703461923
1144,10.0,0.0,0.0,0.0,33.4676,753635.1,7.957000000000001,0.7006974220275879,0.1458200216293335,0.0019649428541464553,0.023740392178297043,0.000671990022190743,6.142275179541433,0.19255767589123696,0.16280612163564082,0.005103901646647735,0,4.0277931910826625
1145,20.0,0.0,1.0,4.0,9.3607,753632.3,8.469,0.6994360685348511,0.04877432808279991,0.0024172279371240395,0.005079152528196572,0.0013039467179444047,9.602847682173849,2.51080942303942,0.10413577650058324,0.02722787006176923,0,1.126551163625939
1147,10.0,0.0,0.0,4.0,10.3865,753632.3,7.903,0.7035355567932129,0.06594496965408325,0.0015216756236252115,0.06692077219486238,0.0008966772789248236,0.9854185403309792,0.02629402438773088,1.014797224805739,0.0270779388509186,0,1.2500051984361018
1148,11.0,1.0,0.0,2.0,15.6438,753632.9,7.8660000000000005,0.7051122784614563,0.061448752880096436,0.0014402569032974876,0.07938499748706818,0.0010059537778226322,0.7740600217327769,0.020624470885012392,1.291889481336917,0.03442179707827011,0,1.8827161530154228
1149,11.0,1.0,0.0,3.0,25.0045,753634.0,7.877000000000001,0.7019588351249695,0.055099867284297936,0.0018871826279024605,0.2399891316890717,0.0014844013658252852,0.22959317739307036,0.007990816946565232,4.355530122256074,0.15159093274193106,0,3.009267316641362
1150,20.0,0.0,1.0,1.0,31.4159,753634.9,8.248,0.7000667452812195,0.1049737185239792,0.0022273794180530217,0.1509341150522232,0.0016818604477311855,0.6954936495811983,0.0166684921283383,1.4378276503346432,0.03445957973295929,0,3.780873086559354
1152,11.0,1.0,0.0,2.0,15.9003,753632.9,7.8660000000000005,0.7000667452812195,0.05453294888138771,0.0011592284668429835,0.06064387038350105,0.0008501299594162527,0.8992326600616194,0.022897655681581284,1.1120592527538709,0.028316976237640026,0,1.9135856791694554
1153,21.0,1.0,1.0,1.0,12.3099,753632.5,7.882000000000001,0.7010127902030945,0.033174872398376465,0.001910602733383356,0.002766199642792344,0.0008568269323143505,11.992942188687453,3.778464365261169,0.08338237475565145,0.02627022850174869,0,1.4814845224309026
1154,11.0,1.0,0.0,4.0,26.6715,753634.3,7.877999999999999,0.7006974220275879,0.07419819384813309,0.0015585669529586052,0.051416978240013116,0.0010360886325507038,1.4430679590266438,0.0420049380398155,0.6929680572178353,0.020170969859687016,0,3.2098891493851145
1157,21.0,1.0,1.0,4.0,26.9279,753634.3,8.033999999999999,0.7035355567932129,0.03684251755475998,0.0013823747813596927,0.022902710363268845,0.0007001467686482156,1.608653166825515,0.07785603929681546,0.6216380389648445,0.03008620912707396,0,3.240746640636163
1159,21.0,1.0,1.0,3.0,23.4658,753633.8,8.005,0.7010127902030945,0.02556693181395531,0.0014627616215214868,0.013362055644392969,0.0007119855433128639,1.913398094901947,0.14959456718328726,0.522630393886352,0.04086063834733058,0,2.824086264426118
1160,10.0,0.0,0.0,4.0,8.5913,753632.0,7.9079999999999995,0.7038509249687195,0.08940017223358154,0.0013219959173029756,0.00121357140596956,0.0008342735245997227,73.66700615540374,50.65433254321066,0.013574598075703754,0.00933405931573462,0,1.0339546200668253
1161,10.0,0.0,0.0,0.0,32.3135,753635.1,7.947,0.7000667452812195,0.09831663221120834,0.0020645360026835093,0.03514159098267555,0.0009613922660220283,2.7977285450643783,0.09648692281820567,0.3574328187644056,0.012326997505764558,0,3.8888983757439917
1165,20.0,0.0,1.0,4.0,9.2324,753632.1,8.471,0.6984900236129761,0.05704888701438904,0.001860392101670744,0.00438320217654109,0.0010005971094524848,13.015344653667775,3.0013049754675336,0.07683238720214727,0.017717350721240362,0,1.111110383097431
1167,20.0,0.0,1.0,0.0,31.6724,753634.9,8.249,0.7000667452812195,0.11609312146902084,0.0019640480890824874,0.07522571831941605,0.0012232609728136793,1.5432637143599963,0.036213830021891436,0.6479773940740308,0.015205271133298524,0,3.8117426127133864
1168,21.0,1.0,1.0,4.0,27.0562,753634.2,8.033999999999999,0.7006974220275879,0.02867159247398376,0.0012810034761877225,0.016385918483138084,0.0006948210957164906,1.74977023738329,0.10778113813334958,0.5715036058079598,0.035203084248027525,0,3.2561874211646713
1169,21.0,1.0,1.0,4.0,26.7997,753634.3,8.035,0.7010127902030945,0.034162312746047974,0.0016699729279482025,0.02269897796213627,0.0007103774286815072,1.5050154594199558,0.08735584517631187,0.6644450020369939,0.03856648406022893,0,3.2253178950106385
1171,20.0,0.0,1.0,4.0,8.5913,753632.1,8.478,0.7000667452812195,0.07911840081214905,0.002082429248312007,0.003330704988911748,0.0010310547724882036,23.75425054922071,7.379910090201468,0.04209772890657695,0.013078815249862954,0,1.0339546200668253
1173,10.0,0.0,0.0,0.0,32.6982,753635.0,7.9479999999999995,0.7006974220275879,0.12756513059139252,0.0013657161712048779,0.0329480953514576,0.0006316679261298474,3.8716996910035086,0.08501617721202143,0.2582844951336629,0.005671504032305143,0,3.935196647523549
1174,21.0,1.0,1.0,5.0,31.5442,753634.8,8.052999999999999,0.6997514367103577,0.05032216012477875,0.0014106416259034769,0.05994430556893349,0.0013142354123274404,0.8394819098689922,0.02987516568466665,1.1912108983456926,0.042392364308376715,0,3.796313867087862


==> figures/Figure2_CombinedAbsorptionScanPlots.csv <==
,Abs.Freq [GHz],Frequency [GHz],Net Phase (rad),Norm_MaxOD_397nm,Norm_MaxOD_397nm Error,Norm_MaxOD_397nm Fit,Norm_MaxOD_399nm,Norm_MaxOD_399nm Error,Norm_MaxOD_399nm Fit,ScanLaser,Unnamed: 0,WM Freq [GHz]
0,753631.05,0.0,0.0,0.08018134355683489,0.059009681180507575,1.2841436982695384e-53,,,,397nm,0,753631.05
1,753631.0654098073,0.015409807199008651,0.1282,0.07428922580888568,0.05900338886138861,1.0041188685499769e-52,,,,397nm,1,753631.1499999998
2,753631.0808316346,0.030831634528437745,0.2565,0.08772276943009913,0.0626141872627449,7.727881795302241e-52,,,,397nm,2,753631.125
3,753631.0962414418,0.04624144172744639,0.3847,0.10369722886960507,0.07683475308354029,5.835231470557565e-51,,,,397nm,3,753631.1749999998
4,753631.111651249,0.06165124892645504,0.5129,0.10936707811413857,0.08918339933059997,4.329838851510138e-50,,,,397nm,4,753631.1
5,753631.1270610562,0.0770610561254637,0.6411,0.08613870667539161,0.0664982843394357,3.1571952506654114e-49,,,,397nm,5,753631.175
6,753631.1424828835,0.09248288345489278,0.7694,0.1646802588535769,0.13545851766769593,2.265747394410276e-48,,,,397nm,6,753631.175
7,753631.1578926907,0.10789269065390143,0.8976,0.04387632742400015,0.01640403917267295,1.5953942891533013e-47,,,,397nm,7,753631.15
8,753631.173302498,0.12330249785291009,1.0258,0.15519323640869667,0.12232423718484743,1.103932126911817e-46,,,,397nm,8,753631.1499999998
9,753631.1887243253,0.13872432518233915,1.1541,0.06791419780530346,0.05609176481743485,7.517695190812851e-46,,,,397nm,9,753631.225
10,753631.2041341325,0.15413413238134782,1.2823,0.2316030076132717,0.19525567952844364,5.0235155613213345e-45,,,,397nm,10,753631.25
11,753631.2195439396,0.1695439395803565,1.4105,0.20579192268755284,0.17869104114849862,3.2991149791343545e-44,,,,397nm,11,753631.2
12,753631.2349537468,0.18495374677936513,1.5387,0.05009194504469068,0.02178625789631301,2.1298563530811148e-43,,,,397nm,12,753631.2499999999
13,753631.2503755741,0.2003755741087942,1.6669999999999998,0.09554351470020896,0.06436126687782733,1.3544396211550296e-42,,,,397nm,13,753631.2749999998
14,753631.2657853813,0.21578538130780286,1.7952,0.11284226298059102,0.09453221977310136,8.474362835130816e-42,,,,397nm,14,753631.2
15,753631.2811951885,0.2311951885068115,1.9234,0.14697992111918673,0.10742744560669604,5.247451489393787e-41,,,,397nm,15,753631.35
16,753631.2966170158,0.2466170158362406,2.0517,0.07107086367732272,0.034176599840206816,3.2562544735282834e-40,,,,397nm,16,753631.325
17,753631.312026823,0.26202682303524927,2.1799,0.11114864161608258,0.07750873948594379,2.071085585448192e-39,,,,397nm,17,753631.4
18,753631.3274366303,0.2774366302342579,2.3081,0.05526949132325207,0.036744546491806016,1.4192841729622203e-38,,,,397nm,18,753631.375
19,753631.3428464375,0.29284643743326655,2.4363,0.17607256516532452,0.1545786748049139,1.1172825633770313e-37,,,,397nm,19,753631.35
20,753631.3582682648,0.30826826476269564,2.5646,0.039648167206767976,0.027139934235923646,1.047361704270483e-36,,,,397nm,20,753631.375
21,753631.373678072,0.32367807196170434,2.6928,0.008893107036808444,0.010189033853208664,1.1262843833028813e-35,,,,397nm,21,753631.4
22,753631.3890878792,0.339087879160713,2.821,0.13116651352209518,0.10550462815180388,1.2991705384810254e-34,,,,397nm,22,753631.375
23,753631.4045097065,0.3545097064901421,2.9493,0.18596782857892152,0.15522518798985302,1.5243089027991434e-33,,,,397nm,23,753631.4500000002
24,753631.4199195137,0.3699195136891507,3.0775,0.15617614570822888,0.10680283413462303,1.7578330183201627e-32,,,,397nm,24,753631.4500000002
25,753631.435329321,0.38532932088815935,3.2057,0.07891846203637468,0.06245941057531568,1.967951335478136e-31,,,,397nm,25,753631.4500000002
26,753631.4507391282,0.400739128087168,3.3339,0.07554999847810294,0.04951413349977722,2.1254495416203738e-30,,,,397nm,26,753631.525
27,753631.4661609555,0.4161609554165971,3.4622,0.09102213457297847,0.0690398395557416,2.2125212285645839e-29,,,,397nm,27,753631.5
28,753631.4815707627,0.43157076261560573,3.5904,0.1163859584392186,0.06003561772118238,2.209127607505349e-28,,,,397nm,28,753631.55
29,753631.4969805699,0.44698056981461437,3.7186,0.08867589040889788,0.05166397320110183,2.1184676898279663e-27,,,,397nm,29,753631.525
30,753631.5123903771,0.462390377013623,3.8468,0.10705132364390617,0.08187748201045263,1.950686990167066e-26,,,,397nm,30,753631.525
31,753631.5278122044,0.4778122043430521,3.9751,0.24863253842849176,0.2017102695104662,1.7274366230622265e-25,,,,397nm,31,753631.5750000002
32,753631.5432220115,0.49322201154206075,4.1033,0.2796175844082204,0.2388561087845049,1.4661105777563715e-24,,,,397nm,32,753631.575
33,753631.5586318187,0.5086318187410693,4.2315,0.10909536486009516,0.043812187069300526,1.1945820867475044e-23,,,,397nm,33,753631.525
34,753631.5740536461,0.5240536460704985,4.3598,0.03997292230075542,0.005203199771149748,9.359112740606023e-23,,,,397nm,34,753631.55
35,753631.5894634533,0.5394634532695072,4.488,0.02711190318731424,0.004643074509389214,7.0279159714578365e-22,,,,397nm,35,753631.5750000002
36,753631.6048732605,0.5548732604685158,4.6162,0.04022156541725589,0.008514222442616426,5.066336924768949e-21,,,,397nm,36,753631.55
37,753631.6202830677,0.5702830676675245,4.7444,0.034978623012516516,0.006523094065329414,3.506198717551227e-20,,,,397nm,37,753631.6000000002
38,753631.635704895,0.5857048949969536,4.8727,0.025950728698585224,0.01305434162542303,2.3328572823238785e-19,,,,397nm,38,753631.6499999998
39,753631.6511147022,0.6011147021959622,5.0009,0.050259282142950695,0.010078919208495657,1.4878727741495274e-18,,,,397nm,39,753631.6749999998
40,753631.6665245094,0.6165245093949708,5.1291,0.057006813554875836,0.01867259203453563,9.109986185118367e-18,,,,397nm,40,753631.675
41,753631.6819463368,0.6319463367243999,5.2574,0.035236964888250885,0.013678068986331848,5.362125540914235e-17,,,,397nm,41,753631.65
42,753631.697356144,0.6473561439234087,5.3856,0.03268657721487482,0.00705964834421702,3.0256835987485156e-16,,,,397nm,42,753631.6499999998
43,753631.7127659512,0.6627659511224172,5.5138,0.025182177777718195,0.007785178045191307,1.6390199030383165e-15,,,,397nm,43,753631.6749999998
44,753631.7281757584,0.678175758321426,5.642,0.02955208702489835,0.01035400318528893,8.523522558296756e-15,,,,397nm,44,753631.7
45,753631.7435975857,0.6935975856508549,5.7703,0.040262032070257886,0.010689308383767044,4.260552790872324e-14,,,,397nm,45,753631.7249999999
46,753631.7590073929,0.7090073928498637,5.8985,0.02295670221156409,0.004586337438675408,2.041904075924661e-13,,,,397nm,46,753631.75
47,753631.7744172001,0.7244172000488723,6.0267,0.019895238711729886,0.00315708030706439,9.3946126556042e-13,,,,397nm,47,753631.8
48,753631.7898390274,0.7398390273783014,6.155,0.0297734895443019,0.008817294654129278,4.154252310773568e-12,,,,397nm,48,753631.75
49,753631.8052488347,0.7552488345773101,6.2832,0.028372699964141605,0.003482974138058656,1.7614523377177216e-11,,,,397nm,49,753631.7750000001
50,753631.8206586419,0.7706586417763187,6.4114,0.027357145560695663,0.00852314414922542,7.170064730226893e-11,,,,397nm,50,753631.825
51,753631.8360684491,0.7860684489753273,6.5396,0.028282753098155807,0.0036323307851086548,2.8018792178946084e-10,,,,397nm,51,753631.85
52,753631.8514902764,0.8014902763047564,6.6679,0.0379602298984652,0.012621771806523486,1.05218201044129e-09,,,,397nm,52,753631.875
53,753631.8669000835,0.8169000835037651,6.7961,0.03109912730247725,0.0062943214147842975,3.789236265331617e-09,,,,397nm,53,753631.8
54,753631.8823098907,0.8323098907027737,6.9243,0.02918510267060532,0.013885170657814586,1.3100463178215969e-08,,,,397nm,54,753631.825
55,753631.897731718,0.8477317180322028,7.0526,0.024939514792967164,0.0037435492592252603,4.3520638037233835e-08,,,,397nm,55,753631.875
56,753631.9131415252,0.8631415252312115,7.1808,0.01610998120992762,0.006379670743192436,1.3866431097116866e-07,,,,397nm,56,753631.975
57,753631.9285513324,0.8785513324302201,7.309,0.02210903543747621,0.007453265328666728,4.2413908462832814e-07,,,,397nm,57,753631.975
58,753631.9439611397,0.8939611396292287,7.4372,0.03094341342016801,0.010666487815458606,1.2454492747564235e-06,,,,397nm,58,753631.9249999998
59,753631.959382967,0.9093829669586578,7.5655,0.02275107065455572,0.008691361223092733,3.5136792417826698e-06,,,,397nm,59,753632.025
60,753631.9747927742,0.9247927741576665,7.6937,0.02026134029707015,0.005592770570539789,9.508551008096552e-06,,,,397nm,60,753631.95
61,753631.9902025814,0.9402025813566752,7.8219,0.02218713376445025,0.0036897844809554593,2.4702489354180992e-05,,,,397nm,61,753631.975
62,753632.0056244087,0.9556244086861042,7.9502,0.032899939299506825,0.009127346513274159,6.165154004332429e-05,,,,397nm,62,753632.0
63,753632.0210342159,0.971034215885113,8.0784,0.048606414923843176,0.009552584649420113,0.00014760626408906984,,,,397nm,63,753632.025
64,753632.0364440231,0.9864440230841215,8.2066,0.03153125906653964,0.007627568394982031,0.0003392655792803444,,,,397nm,64,753632.0
65,753632.0518538303,1.0018538302831301,8.3348,0.0553630413691444,0.010346459980126168,0.0007485985200072501,,,,397nm,65,753632.025
66,753632.0672756577,1.0172756576125594,8.4631,0.04740273449856381,0.015126536288603738,0.0015866445340720055,,,,397nm,66,753632.025
67,753632.0826854649,1.032685464811568,8.5913,0.03756828520812973,0.0098792795848613,0.0032264377018546408,,,,397nm,67,753632.0
68,753632.0980952721,1.0480952720105765,8.7195,0.025722916951681968,0.0026319467138896787,0.0062985572553048074,,,,397nm,68,753632.025
69,753632.1135170994,1.0635170993400056,8.8478,0.053179327461511584,0.011747944800079062,0.01180970096720585,,,,397nm,69,753632.125
70,753632.1289269066,1.0789269065390144,8.976,0.056499774325255124,0.009832600443977164,0.02124668511436424,,,,397nm,70,753632.1
71,753632.1443367138,1.094336713738023,9.1042,0.055003514136613134,0.006991742361556671,0.0366959063383375,,,,397nm,71,753632.0750000002
72,753632.159746521,1.1097465209370316,9.2324,0.0559117005552805,0.00902906914984064,0.0608440640249446,,,,397nm,72,753632.1
73,753632.1751683484,1.1251683482664607,9.3607,0.08077804772190378,0.014540409044446385,0.09688209532393764,,,,397nm,73,753632.2
74,753632.1905781556,1.1405781554654693,9.4889,0.1342025970645227,0.02029117564144881,0.14803984540192625,,,,397nm,74,753632.175
75,753632.2059879627,1.155987962664478,9.6171,0.2046585194526808,0.031388096724424414,0.2171640340284115,,,,397nm,75,753632.2000000002
76,753632.2213977699,1.1713977698634868,9.7453,0.3234487490037265,0.0383176311933775,0.3058238643723621,,,,397nm,76,753632.175
77,753632.2368195972,1.1868195971929156,9.8736,0.393245504208702,0.054980798291452776,0.4135464492083301,,,,397nm,77,753632.2750000001
78,753632.2522294044,1.2022294043919244,10.0018,0.54658474653508,0.054841308940931005,0.5367133898865218,,,,397nm,78,753632.2250000002
79,753632.2676392116,1.2176392115909331,10.13,0.7126311447410905,0.06316280384979303,0.6687055332328107,,,,397nm,79,753632.25
80,753632.2830610389,1.2330610389203622,10.2583,0.7929540814850802,0.06362030537903184,0.7999367525119587,,,,397nm,80,753632.2750000001
81,753632.2984708461,1.2484708461193708,10.3865,0.9402547584461882,0.04287945616745262,0.9185093928953486,,,,397nm,81,753632.3
82,753632.3138806534,1.2638806533183795,10.5147,1.0076997097666074,0.03500721008841714,1.0124809637827423,,,,397nm,82,753632.2749999998
83,753632.3292904606,1.279290460517388,10.6429,1.0821229523862874,0.00904907521705614,1.071436544200589,,,,397nm,83,753632.375
84,753632.3447122879,1.2947122878468174,10.7712,1.061913886409631,0.010493411417952,1.0884858174063208,,,,397nm,84,753632.35
85,753632.3601220951,1.3101220950458259,10.8994,1.0938235802516385,0.01832405616074096,1.0615710750123497,,,,397nm,85,753632.2749999998
86,753632.3755319023,1.3255319022448344,11.0276,1.0013198058900468,0.05472685001653285,0.9939524867884836,,,,397nm,86,753632.4
87,753632.3909537296,1.3409537295742637,11.1559,0.9061603467894233,0.05193712514216543,0.8934001971923085,,,,397nm,87,753632.375
88,753632.4063635368,1.3563635367732723,11.2841,0.8045817375463191,0.05796965716755587,0.7710770525896167,,,,397nm,88,753632.4
89,753632.421773344,1.371773343972281,11.4123,0.6158088627395752,0.06934347704729993,0.6390984303105727,,,,397nm,89,753632.3500000002
90,753632.4371831513,1.3871831511712895,11.5405,0.5321041777504938,0.07786078691832872,0.5088898242272138,,,,397nm,90,753632.45
91,753632.4526049786,1.4026049785007186,11.6688,0.4011838225699754,0.04993948694946889,0.3895343147152521,,,,397nm,91,753632.425
92,753632.4680147858,1.4180147856997274,11.797,0.2748492978673259,0.04320862831473156,0.2873262170080633,,,,397nm,92,753632.45
93,753632.483424593,1.433424592898736,11.9252,0.2032414571421232,0.021364557342399452,0.20512103194435835,,,,397nm,93,753632.475
94,753632.4988464203,1.448846420228165,12.0535,0.14511221160253754,0.016032926503869418,0.143174856378017,,,,397nm,94,753632.4
95,753632.5142562275,1.4642562274271735,12.1817,0.10573045061391724,0.015826741590285628,0.10004388011803414,,,,397nm,95,753632.525
96,753632.5296660346,1.4796660346261825,12.3099,0.07053250535921601,0.012579977082088613,0.07319135055146389,,,,397nm,96,753632.55
97,753632.5450758418,1.495075841825191,12.4381,0.04830926941752224,0.00867239123616338,0.05996702121097919,,,,397nm,97,753632.5249999998
98,753632.5604976692,1.5104976691546201,12.5664,0.051777255996174346,0.00861151636417391,0.058095650300376965,,,,397nm,98,753632.475
99,753632.5759074764,1.5259074763536287,12.6946,0.049527093241033666,0.005287711820500278,0.06596626182875034,,,,397nm,99,753632.6
100,753632.5913172836,1.5413172835526374,12.8228,0.053217648730062336,0.006988046674260335,0.08270395423882887,,,,397nm,100,753632.6
101,753632.6067391109,1.5567391108820665,12.9511,0.06666082829734839,0.0037825375628489696,0.1081329830095934,,,,397nm,101,753632.6000000002
102,753632.6221489181,1.572148918081075,13.0793,0.08702864143470715,0.005603736274124282,0.14252218331510835,,,,397nm,102,753632.6
103,753632.6375587253,1.5875587252800838,13.2075,0.11894143153335597,0.013744413490084305,0.1864974243427692,,,,397nm,103,753632.6000000002
104,753632.6529685325,1.6029685324790923,13.3357,0.18930111974181085,0.023095238110756897,0.24075055224826186,,,,397nm,104,753632.6749999998
105,753632.6683903598,1.6183903598085216,13.464,0.2786154365226661,0.036222636888332084,0.3058967283045444,,,,397nm,105,753632.625
106,753632.683800167,1.6338001670075302,13.5922,0.3526887778351261,0.044444936603376534,0.38206298621400014,,,,397nm,106,753632.6749999998
107,753632.6992099743,1.6492099742065387,13.7204,0.4657944612593006,0.03870466815174994,0.4690160627790974,,,,397nm,107,753632.7000000002
108,753632.7146318016,1.6646318015359678,13.8487,0.6353578702937226,0.048583568219887636,0.5659043921342967,,,,397nm,108,753632.725
109,753632.7300416088,1.6800416087349765,13.9769,0.7631280363105615,0.0372018067488438,0.6708979953040327,,,,397nm,109,753632.7250000002
110,753632.745451416,1.6954514159339853,14.1051,0.8427947170817973,0.03764008545482672,0.7816074846490009,,,,397nm,110,753632.75
111,753632.7608612232,1.7108612231329938,14.2333,1.0203976307743712,0.050625432350202684,0.8948243873584774,,,,397nm,111,753632.75
112,753632.7762830505,1.726283050462423,14.3616,1.07876143415236,0.043681299459155117,1.0067929043234884,,,,397nm,112,753632.7749999998
113,753632.7916928577,1.7416928576614317,14.4898,1.191938606156822,0.04414543696791607,1.113052648906811,,,,397nm,113,753632.75
114,753632.807102665,1.7571026648604402,14.618,1.231197531701017,0.05090674755567694,1.2092255229210545,,,,397nm,114,753632.7249999999
115,753632.8225244923,1.7725244921898693,14.7463,1.2759057420618696,0.03895473829729475,1.2910234200140462,,,,397nm,115,753632.85
116,753632.8379342995,1.7879342993888778,14.8745,1.3363863340847295,0.05398436720323445,1.3544152536794023,,,,397nm,116,753632.8250000002
117,753632.8533441066,1.8033441065878868,15.0027,1.3681921125535652,0.06322698238097671,1.3963219487121128,,,,397nm,117,753632.75
118,753632.8687539138,1.8187539137868953,15.1309,1.4239576421677365,0.07052613818757829,1.4146053812252208,,,,397nm,118,753632.85
119,753632.8841757411,1.8341757411163244,15.2592,1.4046662091528341,0.07935005547828891,1.408304576195626,,,,397nm,119,753632.7749999998
120,753632.8995855483,1.849585548315333,15.3874,1.3183243809393448,0.06416545269477357,1.377756412189219,,,,397nm,120,753632.875
121,753632.9149953555,1.8649953555143415,15.5156,1.2461002168713369,0.05003409403766857,1.3245376393816053,,,,397nm,121,753632.95
122,753632.9304051627,1.8804051627133505,15.6438,1.196856391569414,0.07702624300569308,1.251330933843337,,,,397nm,122,753632.9
123,753632.9458269901,1.8958269900427793,15.7721,1.1149417301856386,0.05577319621221534,1.1616303125450391,,,,397nm,123,753632.9249999998
124,753632.9612367973,1.911236797241788,15.9003,0.9702285577562058,0.07156512926315937,1.0597463624533718,,,,397nm,124,753632.9249999998
125,753632.9766466045,1.9266466044407968,16.0285,0.9346444493082012,0.08199025870723416,0.9500620571410436,,,,397nm,125,753632.975
126,753632.9920684318,1.942068431770226,16.1568,0.7826500363687665,0.06482100671708196,0.8368974111641134,,,,397nm,126,753632.925
127,753633.007478239,1.9574782389692345,16.285,0.6882514055080347,0.05732950525680365,0.7245172333484077,,,,397nm,127,753633.025
128,753633.0228880462,1.972888046168243,16.4132,0.5387172585187492,0.044108568710127104,0.6163707141029909,,,,397nm,128,753632.975
129,753633.0382978534,1.9882978533672517,16.5414,0.4723947760608082,0.03305187899801483,0.5152921438097187,,,,397nm,129,753633.025
130,753633.0537196808,2.0037196806966806,16.6697,0.4067329797533255,0.03450981811441622,0.4232704555920832,,,,397nm,130,753633.025
131,753633.069129488,2.019129487895689,16.7979,0.3219357954685257,0.024305481632545527,0.34172783687701136,,,,397nm,131,753633.05
132,753633.0845392952,2.0345392950946986,16.9261,0.3005966206194817,0.026602227500001442,0.2711503574271017,,,,397nm,132,753633.125
133,753633.0999611225,2.0499611224241274,17.0544,0.250294207067166,0.010105258970822059,0.2114518101742616,,,,397nm,133,753633.125
134,753633.1153709297,2.065370929623136,17.1826,0.2397449771468214,0.013473883460771344,0.1622181810775373,,,,397nm,134,753633.0750000002
135,753633.1307807369,2.0807807368221445,17.3108,0.23464831185260915,0.008863018144085409,0.1225893598551426,,,,397nm,135,753633.1
136,753633.1461905441,2.096190544021153,17.439,0.2292110671254809,0.007640981116543288,0.0916209553306665,,,,397nm,136,753633.0750000002
137,753633.1616123714,2.1116123713505823,17.5673,0.20887162823071664,0.01581223032040719,0.06838772000994729,,,,397nm,137,753633.175
138,753633.1770221785,2.127022178549591,17.6955,0.2060830112963224,0.013985180447022402,0.05222136239133076,,,,397nm,138,753633.2
139,753633.1924319857,2.1424319857485994,17.8237,0.19312592266852446,0.013541807137791016,0.042779198247622975,,,,397nm,139,753633.175
140,753633.2078538131,2.1578538130780287,17.952,0.18279430515471964,0.011987028255789598,0.040307329049430664,,,,397nm,140,753633.2
141,753633.2232636203,2.1732636202770377,18.0802,0.17627457038457667,0.006647694095125514,0.0458132738270281,,,,397nm,141,753633.25
142,753633.2386734275,2.188673427476046,18.2084,0.17656536323141808,0.006372871349091111,0.0612380802583393,,,,397nm,142,753633.225
143,753633.2540832347,2.2040832346750547,18.3366,0.1969085436250184,0.006732005961097129,0.08962039156518241,,,,397nm,143,753633.25
144,753633.269505062,2.2195050620044836,18.4649,0.23126989507079426,0.010278177119688394,0.13520448261860235,,,,397nm,144,753633.2749999998
145,753633.2849148692,2.234914869203492,18.5931,0.27064324999697,0.013638742760906,0.2032104130258353,,,,397nm,145,753633.3
146,753633.3003246764,2.250324676402501,18.7213,0.3564706390287853,0.0157167564287063,0.29974972760490304,,,,397nm,146,753633.3
147,753633.3157465038,2.26574650373193,18.8496,0.4324701634555469,0.01684610544503584,0.43125167432784417,,,,397nm,147,753633.325
148,753633.331156311,2.2811563109309385,18.9778,0.5795480845649799,0.03034440920973615,0.6031863456406211,,,,397nm,148,753633.3250000002
149,753633.3465661182,2.296566118129947,19.105999999999998,0.7976886664085678,0.06837989320092071,0.8195394431541501,,,,397nm,149,753633.325
150,753633.3619759254,2.311975925328956,19.2342,1.0152206127192185,0.08499637137414112,1.081154511531892,,,,397nm,150,753633.325
151,753633.3773977527,2.3273977526583853,19.3625,1.2863039738461013,0.07586739817684557,1.3848452298665253,,,,397nm,151,753633.375
152,753633.3928075599,2.342807559857394,19.4907,1.7135889312012391,0.14906033781553799,1.721502854295916,,,,397nm,152,753633.3500000002
153,753633.4082173671,2.3582173670564024,19.6189,2.041836392208724,0.15577128525024336,2.0772138838435046,,,,397nm,153,753633.35
154,753633.4236391945,2.3736391943858313,19.7472,2.4188916932145874,0.10742723096567276,2.433120949203869,,,,397nm,154,753633.425
155,753633.4390490017,2.3890490015848402,19.8754,2.821091891768397,0.06742852961781733,2.7659562899730745,,,,397nm,155,753633.4
156,753633.4544588089,2.4044588087838488,20.0036,3.0641832073710114,0.08684210487688007,3.0519920532179934,,,,397nm,156,753633.45
157,753633.4698686161,2.4198686159828573,20.1318,3.3615147351462817,0.055738346249480535,3.2687175866186853,,,,397nm,157,753633.525
158,753633.4852904434,2.4352904433122866,20.2601,3.4030594502100486,0.01959971894475195,3.3980921795673296,,,,397nm,158,753633.475
159,753633.5007002505,2.450700250511295,20.3883,3.4144773504072226,0.11339446837046603,3.4287062012998297,,,,397nm,159,753633.525
160,753633.5161100577,2.466110057710304,20.5165,3.218641918974943,0.15379754934338394,3.358001500240229,,,,397nm,160,753633.55
161,753633.531531885,2.481531885039733,20.6448,3.0385808019192515,0.16335512126417676,3.1920138071095354,,,,397nm,161,753633.5
162,753633.5469416922,2.496941692238742,20.773000000000003,2.638973188778177,0.17052353755692554,2.9452096014665448,,,,397nm,162,753633.5
163,753633.5623514995,2.51235149943775,20.9012,2.450151387963168,0.1912849591790184,2.637686095551892,,,,397nm,163,753633.575
164,753633.5777613067,2.527761306636759,21.0294,2.042270313048824,0.18421823471855805,2.292901889877053,,,,397nm,164,753633.55
165,753633.593183134,2.543183133966188,21.1577,1.6583256672033604,0.11735278990079318,1.9343751794892208,,,,397nm,165,753633.625
166,753633.6085929412,2.558592941165197,21.2859,1.3049846793719433,0.1168683526150116,1.5841781371153725,,,,397nm,166,753633.5750000002
167,753633.6240027484,2.5740027483642054,21.4141,1.141419748730322,0.07604503861883348,1.2592824137474077,,,,397nm,167,753633.575
168,753633.6394125556,2.589412555563214,21.5423,0.9640268780521442,0.07622421623180901,0.9716256236350316,,,,397nm,168,753633.625
169,753633.6548343829,2.6048343828926432,21.6706,0.7961632866325945,0.053575228325571884,0.7274973949881478,,,,397nm,169,753633.6749999998
170,753633.6702441901,2.6202441900916518,21.7988,0.705584458279813,0.038939254550045904,0.5288425719457106,,,,397nm,170,753633.65
171,753633.6856539974,2.6356539972906603,21.927,0.6816136884127822,0.04175029045400397,0.37318494659836027,,,,397nm,171,753633.7750000001
172,753633.7010758247,2.651075824620089,22.0553,0.6454110563112561,0.032121419991005234,0.2556242477028039,,,,397nm,172,753633.7
173,753633.7164856319,2.666485631819098,22.1835,0.6126577749803805,0.03762680917430177,0.17020932702135785,,,,397nm,173,753633.675
174,753633.7318954391,2.6818954390181067,22.3117,0.5953774526978123,0.03787386987724978,0.11044689142345164,,,,397nm,174,753633.7
175,753633.7473052463,2.6973052462171156,22.4399,0.5626828138461519,0.0368623555584628,0.07047339929558623,,,,397nm,175,753633.75
176,753633.7627270736,2.7127270735465445,22.5682,0.5295726869900702,0.041352123261635065,0.045447848652811866,,,,397nm,176,753633.7249999999
177,753633.7781368808,2.728136880745553,22.6964,0.4990527108477354,0.04043696331803243,0.031920157839831306,,,,397nm,177,753633.7250000002
178,753633.793546688,2.743546687944562,22.8246,0.4488534534518949,0.03822032960345552,0.027889114825492698,,,,397nm,178,753633.8
179,753633.8089685154,2.758968515273991,22.9529,0.4253805883463222,0.03669912634323201,0.03301402189096167,,,,397nm,179,753633.825
180,753633.8243783226,2.7743783224729994,23.0811,0.4004863888139091,0.027396214647561812,0.04868671816212577,,,,397nm,180,753633.7999999998
181,753633.8397881297,2.789788129672008,23.2093,0.4026153613829211,0.03051307866437372,0.0781861714901505,,,,397nm,181,753633.7749999998
182,753633.8551979369,2.8051979368710165,23.3375,0.42068313478255454,0.02700457550613515,0.1267779940963945,,,,397nm,182,753633.825
183,753633.8706197642,2.8206197642004462,23.4658,0.44791189253351293,0.03904705545294992,0.20178107090670586,,,,397nm,183,753633.8333333335
184,753633.8860295714,2.8360295713994548,23.594,0.5082160754822012,0.023533567555030742,0.3120690629393421,,,,397nm,184,753633.875
185,753633.9014393786,2.8514393785984633,23.7222,0.5979647055553785,0.012800350894738587,0.4677804776515934,,,,397nm,185,753633.8999999998
186,753633.916861206,2.866861205927892,23.8505,0.768425664719405,0.06078266803343025,0.6791745256091644,,,,397nm,186,753633.8999999998
187,753633.9322710132,2.882271013126901,23.9787,0.9547268168047544,0.06487995946576504,0.9543212441766944,,,,397nm,187,753633.9
188,753633.9476808204,2.8976808203259097,24.1069,1.1954520113702432,0.05167539964790553,1.2980035633584028,,,,397nm,188,753633.95
189,753633.9630906276,2.913090627524918,24.2351,1.6596982614775844,0.06917073611410038,1.7088881972821388,,,,397nm,189,753633.95
190,753633.9785124549,2.928512454854347,24.3634,2.159236333607613,0.07575019963315932,2.178115419190641,,,,397nm,190,753634.0
191,753633.9939222621,2.9439222620533556,24.4916,2.8156179026631767,0.1031957197693371,2.6866570206966145,,,,397nm,191,753634.05
192,753634.0093320693,2.959332069252365,24.6198,3.243396592072965,0.10260173082596218,3.2077089706071265,,,,397nm,192,753634.05
193,753634.0247538966,2.974753896581794,24.7481,3.8660633301338514,0.14382609742625638,3.7074257528570436,,,,397nm,193,753634.0
194,753634.0401637038,2.9901637037808024,24.8763,4.257371856342839,0.15285933587153105,4.1471208198126455,,,,397nm,194,753634.05
195,753634.055573511,3.005573510979811,25.0045,4.500487304182896,0.1731314354425031,4.490266850805823,,,,397nm,195,753634.05
196,753634.0709833183,3.0209833181788195,25.1327,4.705963352692829,0.3108321941894545,4.705966690347402,,,,397nm,196,753634.05
197,753634.0864051456,3.036405145508249,25.261,4.755843105002751,0.2458426183928932,4.773930750033159,,,,397nm,197,753634.1
198,753634.1018149528,3.0518149527072573,25.3892,4.678702389662791,0.3488490546828582,4.687531960406462,,,,397nm,198,753634.125
199,753634.11722476,3.067224759906266,25.5174,4.451688997707653,0.32771518025061386,4.455163034996328,,,,397nm,199,753634.125
200,753634.1326465873,3.082646587235695,25.6457,3.846072597728877,0.34004190008187624,4.098268531995424,,,,397nm,200,753634.125
201,753634.1480563945,3.098056394434704,25.7739,3.269705070951888,0.3359362818636372,3.6493137274302216,,,,397nm,201,753634.1499999998
202,753634.1634662016,3.1134662016337127,25.9021,2.9132653727874462,0.3048579937558048,3.1453807563604306,,,,397nm,202,753634.2000000002
203,753634.1788760088,3.128876008832721,26.0303,2.5189650933634087,0.2681852747295324,2.6241369229446594,,,,397nm,203,753634.1499999998
204,753634.1942978362,3.14429783616215,26.1586,1.8894956855290337,0.19594590522526534,2.1187176645061743,,,,397nm,204,753634.175
205,753634.2097076434,3.1597076433611586,26.2868,1.4165976184704574,0.1877208773341243,1.6560671199543209,,,,397nm,205,753634.2250000002
206,753634.2251174506,3.1751174505601676,26.415,1.2309031796143994,0.15439561952433112,1.2529520058735435,,,,397nm,206,753634.2
207,753634.2405392779,3.1905392778895965,26.5433,0.9005398074832376,0.14660720862076296,0.9173448253620204,,,,397nm,207,753634.2
208,753634.2559490851,3.2059490850886054,26.6715,0.6673698381546135,0.04086752446117081,0.6502605107393605,,,,397nm,208,753634.25
209,753634.2713588923,3.221358892287614,26.7997,0.5668548886578404,0.053121941143942586,0.4461823200357911,,,,397nm,209,753634.25
210,753634.2867686995,3.2367686994866225,26.9279,0.4683998753395524,0.056692588074357377,0.2963849049648617,,,,397nm,210,753634.3
211,753634.3021905269,3.252190526816052,27.0562,0.410647414934078,0.05726463251036318,0.1906059207207031,,,,397nm,211,753634.3
212,753634.3176003341,3.2676003340150603,27.1844,0.3693337348349631,0.023023766530317114,0.11892287719701905,,,,397nm,212,753634.2749999998
213,753634.3330101413,3.283010141214069,27.3126,0.32277384088756816,0.01783373694826904,0.07232015987151033,,,,397nm,213,753634.2749999998
214,753634.3484319686,3.298431968543498,27.4409,0.31642824105302103,0.02550041740859053,0.0435882546977136,,,,397nm,214,753634.3
215,753634.3638417758,3.3138417757425067,27.5691,0.3010624964258775,0.01554868843375088,0.02749975301051096,,,,397nm,215,753634.375
216,753634.379251583,3.3292515829415152,27.6973,0.2967691405567454,0.016535359750254542,0.020668246287044702,,,,397nm,216,753634.3999999998
217,753634.3946613902,3.344661390140524,27.8255,0.3163568638170941,0.016611315166387124,0.02156119452136404,,,,397nm,217,753634.375
218,753634.4100832175,3.360083217469953,27.9538,0.3571032816734838,0.018854778066654008,0.030426470601073563,,,,397nm,218,753634.4249999998
219,753634.4254930248,3.3754930246689616,28.081999999999997,0.3857074043400049,0.016819466447829667,0.04928475638930911,,,,397nm,219,753634.4249999998
220,753634.440902832,3.3909028318679706,28.2102,0.4496323435724822,0.01682359780464394,0.08206914065010924,,,,397nm,220,753634.475
221,753634.456312639,3.406312639066979,28.3384,0.5032927674001182,0.03921340354153675,0.13471944635025235,,,,397nm,221,753634.3999999998
222,753634.4717344665,3.421734466396408,28.4667,0.5511137146049316,0.04223704095611542,0.21527893139058168,,,,397nm,222,753634.475
223,753634.4871442736,3.4371442735954165,28.5949,0.6358396379561205,0.01681099623692867,0.33339276638881504,,,,397nm,223,753634.475
224,753634.5025540808,3.4525540807944255,28.7231,0.7335171942449135,0.028087742308756863,0.5000347419930536,,,,397nm,224,753634.475
225,753634.5179759081,3.467975908123855,28.8514,0.8495287550164723,0.06214678132119585,0.7263161408162019,,,,397nm,225,753634.55
226,753634.5333857153,3.4833857153228633,28.9796,1.0691219949842612,0.02509027991489994,1.0210425319530352,,,,397nm,226,753634.55
227,753634.5487955225,3.498795522521872,29.1078,1.3746184109542268,0.08340711721409079,1.389556807011504,,,,397nm,227,753634.5
228,753634.5642053297,3.5142053297208804,29.236,1.9062154837218517,0.18036321394972432,1.8307130217266296,,,,397nm,228,753634.6
229,753634.5796271571,3.5296271570503097,29.3643,2.3499398861784737,0.059598169117002164,2.3353492805561347,,,,397nm,229,753634.575
230,753634.5950369643,3.5450369642493182,29.4925,2.806388759498208,0.021619776128215223,2.8834072275187586,,,,397nm,230,753634.5750000002
231,753634.6104467715,3.5604467714483268,29.6207,3.7187204653832304,0.05963488797621396,3.4464384684883576,,,,397nm,231,753634.625
232,753634.6258685988,3.575868598777756,29.749000000000002,4.1742506570751035,0.17410093158713974,3.9883145291601054,,,,397nm,232,753634.5750000002
233,753634.641278406,3.5912784059767646,29.8772,4.658968495203571,0.15566164137458602,4.467491469223591,,,,397nm,233,753634.5750000002
234,753634.6566882132,3.6066882131757736,30.0054,5.111656811556074,0.2561844283427181,4.844494273630911,,,,397nm,234,753634.675
235,753634.6720980204,3.622098020374782,30.1336,5.233686565354144,0.19083754278092804,5.085615771412461,,,,397nm,235,753634.675
236,753634.6875198478,3.637519847704211,30.2619,5.304247355138732,0.2497301428427769,5.168315197410875,,,,397nm,236,753634.6499999998
237,753634.702929655,3.6529296549032195,30.3901,5.200958829831606,0.2555579645464992,5.084565734469813,,,,397nm,237,753634.7249999999
238,753634.7183394622,3.6683394621022285,30.5183,4.8186347091802855,0.2447055893139607,4.8424943653228025,,,,397nm,238,753634.7749999998
239,753634.7337612895,3.6837612894316574,30.6466,4.5291549008485275,0.3558043773867858,4.464386131899003,,,,397nm,239,753634.7749999998
240,753634.7491710967,3.699171096630666,30.7748,3.880026927274239,0.2946660244499356,3.984618840688924,,,,397nm,240,753634.75
241,753634.7645809039,3.714580903829675,30.903000000000002,3.470110205026005,0.284231602623622,3.4428824990773133,,,,397nm,241,753634.75
242,753634.7799907111,3.729990711028683,31.0312,2.8389850197809814,0.2273768591251989,2.8798376234731893,,,,397nm,242,753634.75
243,753634.7954125385,3.7454125383581127,31.1595,2.381552786546824,0.23960021332239906,2.3315632431003324,,,,397nm,243,753634.775
244,753634.8108223455,3.7608223455571212,31.2877,1.8041237188292487,0.2447450760159451,1.827691012750735,,,,397nm,244,753634.7750000001
245,753634.8262321528,3.77623215275613,31.4159,1.2770530906093838,0.09666817794516494,1.3869753278568733,,,,397nm,245,753634.85
246,753634.8416539801,3.7916539800855587,31.5442,0.9929346590763988,0.10007680612838954,1.0186737481024026,,,,397nm,246,753634.875
247,753634.8570637873,3.8070637872845676,31.6724,0.7340614136654996,0.06015631829849631,0.7244540584618039,,,,397nm,247,753634.9
248,753634.8724735945,3.822473594483576,31.8006,0.5798538327396547,0.05986567246294939,0.4987661466363067,,,,397nm,248,753634.9
249,753634.8878834017,3.8378834016825847,31.9288,0.4656169343427378,0.034398582480897735,0.3324248414496869,,,,397nm,249,753634.8
250,753634.903305229,3.8533052290120136,32.0571,0.4198096793041318,0.01907104106535291,0.2144106835406808,,,,397nm,250,753634.95
251,753634.9187150362,3.868715036211022,32.1853,0.4047710253355527,0.02721917319803462,0.13392223831209088,,,,397nm,251,753634.975
252,753634.9341248435,3.884124843410031,32.3135,0.4048823603574368,0.03223825681167261,0.08097843148858556,,,,397nm,252,753635.0
253,753634.9495466708,3.8995466707394604,32.4418,0.3686581494430995,0.031211298294791426,0.04738157481141803,,,,397nm,253,753634.975
254,753634.964956478,3.914956477938469,32.57,0.3574371578163967,0.035073588895359595,0.02684948305136517,,,,397nm,254,753635.0
255,753634.9803662852,3.9303662851374774,32.6982,0.31743461337030954,0.03050337710033735,0.014728982589423909,,,,397nm,255,753635.025
256,753634.9957760924,3.945776092336486,32.8264,0.2962315342710688,0.029996033767507337,0.007822038557795936,,,,397nm,256,753635.0
257,753635.0111979197,3.9611979196659157,32.9547,0.26883939398632056,0.025840711108058016,0.004019265133740561,,,,397nm,257,753635.0
258,753635.0266077269,3.9766077268649243,33.0829,0.2448840115317769,0.024880928864722644,0.0020003391521184787,,,,397nm,258,753635.0
259,753635.0420175341,3.992017534063933,33.2111,0.21125603636370416,0.018741553621616627,0.0009637646622346547,,,,397nm,259,753635.1
260,753635.0574393615,4.007439361393361,33.3394,0.21363527196913926,0.029066384921363982,0.00044924668505964756,,,,397nm,260,753635.15
261,753635.0728491687,4.02284916859237,33.4676,0.19460632058827027,0.018541036996542595,0.0002028439318363374,,,,397nm,261,753635.0750000002
262,753635.0882589759,4.038258975791378,33.5958,0.1875720277810005,0.015790423876822147,8.866445364652683e-05,,,,397nm,262,753635.1
263,753635.1036687831,4.053668782990388,33.724000000000004,0.1933627155895156,0.01552707648762699,3.751867111934291e-05,,,,397nm,263,753635.125
264,753635.1190906104,4.069090610319817,33.8523,0.1991100131656116,0.015449189210215382,1.535846820883891e-05,,,,397nm,264,753635.1
265,753635.1345004175,4.084500417518825,33.9805,0.19953782978969484,0.01873895116476436,6.090536980722788e-06,,,,397nm,265,753635.1
266,753635.1499102247,4.099910224717834,34.1087,0.20440516560679334,0.02677213470865097,2.3381568911519568e-06,,,,397nm,266,753635.1
267,753635.1653200319,4.115320031916842,34.2369,0.2095748985631365,0.02522567820392731,8.689646249555205e-07,,,,397nm,267,753635.1333333333
268,753635.1807418593,4.130741859246272,34.3652,0.1976957216840992,0.020953385374149223,3.123842469253796e-07,,,,397nm,268,753635.1749999998
269,753635.1961516665,4.146151666445281,34.4934,0.2022373944202536,0.022620978630426843,1.0879961255649009e-07,,,,397nm,269,753635.2250000002
270,753635.2115614737,4.161561473644289,34.6216,0.19766299985841865,0.01891422078883559,3.6683938432814665e-08,,,,397nm,270,753635.15
271,753635.226983301,4.176983300973718,34.7499,0.195670407312224,0.017882724848100787,1.1963277136928674e-08,,,,397nm,271,753635.2
272,753635.2423931082,4.192393108172727,34.8781,0.19411460902534194,0.017454181514891694,3.7801457637191485e-09,,,,397nm,272,753635.25
273,753635.2578029154,4.207802915371736,35.0063,0.19895089165733967,0.017669304843666096,1.156318071474811e-09,,,,397nm,273,753635.3
274,753635.2732127226,4.223212722570745,35.1345,0.203915441163728,0.015849966476643055,3.4241790246437427e-10,,,,397nm,274,753635.2749999998
275,753635.28863455,4.238634549900173,35.2628,0.2000765549653329,0.02682984658888048,9.806572485980028e-11,,,,397nm,275,753635.35
276,753635.3040443572,4.254044357099182,35.391,0.2049418855097065,0.03244123961712332,2.7214864002524305e-11,,,,397nm,276,753635.2750000001
277,753635.3194541644,4.269454164298191,35.5192,0.18230824657310749,0.022694127718096552,7.311483045072117e-12,,,,397nm,277,753635.325
278,753635.3348759917,4.28487599162762,35.6475,0.16426446469426326,0.019846032398560417,1.899561842505513e-12,,,,397nm,278,753635.3500000002
279,753635.3502857989,4.3002857988266285,35.7757,0.15177133435887682,0.019406791741372928,4.782583068119225e-13,,,,397nm,279,753635.3999999998
280,753635.3656956061,4.315695606025637,35.9039,0.15279335984543624,0.029968023104431262,1.1656870990554366e-13,,,,397nm,280,753635.425
281,753635.3811054133,4.331105413224646,36.0321,0.13208955039579026,0.015024163725764724,2.7505012163014458e-14,,,,397nm,281,753635.425
282,753635.3965272406,4.346527240554075,36.1604,0.12124083761220768,0.01446898260479529,6.275471675781122e-15,,,,397nm,282,753635.4
283,753635.4119370478,4.361937047753083,36.2886,0.12736609196259874,0.015165982662276731,1.3876693663592662e-15,,,,397nm,283,753635.45
284,753635.427346855,4.377346854952092,36.4168,0.12945100190107256,0.0111041991949789,2.9705441508527735e-16,,,,397nm,284,753635.475
285,753635.4427686824,4.39276868228152,36.5451,0.13825921821378934,0.014414863464466078,6.148337847427666e-17,,,,397nm,285,753635.3999999998
286,753635.4581784895,4.408178489480529,36.6733,0.15609282702144084,0.015458807414571538,1.23343852878463e-17,,,,397nm,286,753635.525
287,753635.4735882967,4.423588296679538,36.8015,0.16568827376941914,0.02354402375457068,2.395453142987175e-18,,,,397nm,287,753635.475
288,753635.4889981039,4.438998103878546,36.9297,0.16833458730270362,0.019373842283754075,4.503687343356126e-19,,,,397nm,288,753635.5
289,753635.5044199312,4.454419931207976,37.058,0.1804200334648909,0.0220786368515882,8.186090050137253e-20,,,,397nm,289,753635.5
290,753635.5198297384,4.469829738406984,37.1862,0.1738688632744013,0.02097716180769588,1.4423373397099793e-20,,,,397nm,290,753635.575
291,753635.5352395456,4.485239545605993,37.3144,0.17070785029770652,0.02113020185330402,2.460183826632194e-21,,,,397nm,291,753635.5
292,753635.550661373,4.500661372935423,37.4427,0.1624179434909357,0.01961853308036159,4.056607818643548e-22,,,,397nm,292,753635.5
293,753635.5660711802,4.516071180134431,37.5709,0.1623213870189501,0.02385811692431195,6.484455462534289e-23,,,,397nm,293,753635.625
294,753635.5814809874,4.53148098733344,37.6991,0.14913775515404987,0.022479878663227815,1.003446871465908e-23,,,,397nm,294,753635.525
295,753631.05,0.0,0.0,,,,0.0486103020943897,0.002441405899235951,1.0591177458422841e-24,399nm,0,750816.78
296,753631.0656787282,0.015678728134783795,0.13,,,,0.03533948170801088,0.003359041394662348,6.006088561980693e-24,399nm,1,750816.9833333334
297,753631.0813574563,0.03135745626956759,0.26,,,,0.025590368905192395,0.003755833275009997,3.310168611533349e-23,399nm,2,750817.0333333333
298,753631.0958301284,0.04583012839398339,0.38,,,,0.027304428168081537,0.004818402245030923,1.5598842753687067e-22,399nm,3,750817.0166666666
299,753631.1115088565,0.06150885652876719,0.51,,,,0.023413886801409548,0.004605568372380161,8.138147698201379e-22,399nm,4,750817.0166666666
300,753631.1271875848,0.07718758466355098,0.64,,,,0.01777852330361361,0.0023086652478082515,4.1263841109390166e-21,399nm,5,750817.1000000002
301,753631.1428663129,0.09286631279833478,0.77,,,,0.01633868300655905,0.002601086918770927,2.0334085016482938e-20,399nm,6,750817.0666666669
302,753631.158545041,0.10854504093311856,0.9,,,,0.019485828110338853,0.0049887279901922685,9.738465163741603e-20,399nm,7,750817.1333333333
303,753631.1742237691,0.12422376906790236,1.03,,,,0.022888482858432712,0.006432498582721311,4.532807676084243e-19,399nm,8,750817.15
304,753631.1886964412,0.13869644119231817,1.15,,,,0.017350548965754508,0.0020269130510412923,1.827564396048685e-18,399nm,9,750817.1499999998
305,753631.2043751694,0.15437516932710196,1.28,,,,0.02507497146674481,0.00708619215293317,8.052380143732683e-18,399nm,10,750817.15
306,753631.2200538975,0.17005389746188573,1.41,,,,0.02768769379393549,0.004921183014938019,3.4481547422266244e-17,399nm,11,750817.1666666665
307,753631.2357326256,0.18573262559666956,1.54,,,,0.032137934088145505,0.008868666448579934,1.4350271671862392e-16,399nm,12,750817.1666666665
308,753631.2514113538,0.20141135373145333,1.67,,,,0.03133774691535871,0.005458698702946638,5.804227094340031e-16,399nm,13,750817.25
309,753631.2670900819,0.21709008186623713,1.8,,,,0.03198575875392493,0.001661993608686369,2.2816003084777235e-15,399nm,14,750817.2333333333
310,753631.2815627541,0.23156275399065293,1.92,,,,0.031624043436590456,0.0020131466817392527,7.870604600598798e-15,399nm,15,750817.25
311,753631.2972414822,0.2472414821254367,2.05,,,,0.0353823242406491,0.005530316191053258,2.9287214551931534e-14,399nm,16,750817.2666666666
312,753631.3129202103,0.26292021026022055,2.18,,,,0.03672000780125074,0.0017405627274918545,1.059153583684814e-13,399nm,17,750817.2333333334
313,753631.3285989384,0.2785989383950043,2.31,,,,0.035504013416957636,0.001623709716275856,3.722637164687428e-13,399nm,18,750817.2333333333
314,753631.3442776665,0.2942776665297881,2.44,,,,0.035832411518990186,0.002909471706829018,1.2716083618794872e-12,399nm,19,750817.2999999998
315,753631.3587503387,0.3087503386542039,2.56,,,,0.04042711997428555,0.0023316259384175107,3.853196259239423e-12,399nm,20,750817.3166666669
316,753631.3744290668,0.3244290667889877,2.69,,,,0.0424647841925683,0.003209752572247459,1.2459442187424211e-11,399nm,21,750817.35
317,753631.390107795,0.34010779492377147,2.82,,,,0.052133812769686934,0.002695353452395053,3.91549763608402e-11,399nm,22,750817.2999999998
318,753631.4057865231,0.3557865230585553,2.95,,,,0.057374850035952,0.0027015708422319746,1.1958762212389362e-10,399nm,23,750817.3333333335
319,753631.4214652512,0.3714652511933391,3.08,,,,0.06646515780421185,0.002958249187680325,3.549738757471372e-10,399nm,24,750817.4166666665
320,753631.4371439794,0.3871439793281229,3.21,,,,0.06940630607885892,0.004330390607077468,1.02404125185093e-09,399nm,25,750817.3833333333
321,753631.4516166515,0.4016166514525387,3.33,,,,0.08223492049951449,0.0028255906878459475,2.654901047572922e-09,399nm,26,750817.35
322,753631.4672953796,0.4172953795873225,3.46,,,,0.0850634938276093,0.003816228141262071,7.250103413756499e-09,399nm,27,750817.4166666665
323,753631.4829741077,0.43297410772210626,3.59,,,,0.08108894878623793,0.003353622265693453,1.9242033271518468e-08,399nm,28,750817.4666666667
324,753631.498652836,0.4486528358568901,3.72,,,,0.08112110745603836,0.0038765588091996092,4.9632781994764385e-08,399nm,29,750817.4166666665
325,753631.5143315641,0.46433156399167386,3.85,,,,0.08125475778245801,0.0037270967221820594,1.244219987847123e-07,399nm,30,750817.4333333331
326,753631.5300102922,0.4800102921264576,3.98,,,,0.07397151717899311,0.0039830536977120985,3.031353793288389e-07,399nm,31,750817.4833333334
327,753631.5444829643,0.4944829642508734,4.1,,,,0.06612208925940788,0.002969103754405357,6.724045531118303e-07,399nm,32,750817.4500000002
328,753631.5601616924,0.5101616923856573,4.23,,,,0.05406336623668409,0.0033856156089464512,1.550761109580645e-06,399nm,33,750817.4833333333
329,753631.5758404206,0.5258404205204411,4.36,,,,0.0447865353576008,0.002751144747527308,3.475922255613935e-06,399nm,34,750817.5333333333
330,753631.5915191487,0.5415191486552249,4.49,,,,0.036976919227142815,0.0021554039975671306,7.571921534624869e-06,399nm,35,750817.5666666669
331,753631.6071978768,0.5571978767900087,4.62,,,,0.03203947400686622,0.0012698279358450654,1.6030720902761796e-05,399nm,36,750817.5333333333
332,753631.6216705489,0.5716705489144245,4.74,,,,0.0310708913601026,0.001846859438605432,3.123534440529116e-05,399nm,37,750817.6000000002
333,753631.6373492772,0.5873492770492083,4.87,,,,0.03491188438744509,0.011917374281397244,6.25990943410648e-05,399nm,38,750817.5333333333
334,753631.6530280053,0.603028005183992,5.0,,,,0.03382822994101301,0.009622902972337515,0.00012192722757009741,399nm,39,750817.6333333333
335,753631.6687067334,0.6187067333187758,5.13,,,,0.03519767016108749,0.007401191293630174,0.00023080448563931078,399nm,40,750817.6000000002
336,753631.6843854615,0.6343854614535596,5.26,,,,0.026598871688098186,0.003871984915557128,0.00042461828193428086,399nm,41,750817.6333333333
337,753631.7000641896,0.6500641895883433,5.39,,,,0.033732153002729165,0.005149455894213989,0.000759213689115098,399nm,42,750817.65
338,753631.7145368617,0.6645368617127592,5.51,,,,0.03140185926828784,0.0044061778700486155,0.0012656697723236838,399nm,43,750817.6833333335
339,753631.7302155899,0.6802155898475429,5.64,,,,0.025049949660926416,0.0005301075189119649,0.0021422026507593307,399nm,44,750817.6166666667
340,753631.745894318,0.6958943179823267,5.77,,,,0.02296734257338085,0.0028633889160173,0.0035238027828794287,399nm,45,750817.6833333335
341,753631.7615730462,0.7115730461171106,5.9,,,,0.0214794480347528,0.0012281442710050615,0.005633438189693616,399nm,46,750817.7666666666
342,753631.7772517743,0.7272517742518944,6.03,,,,0.02247735808257232,0.0019183615910723351,0.008752787211813266,399nm,47,750817.72
343,753631.7917244465,0.7417244463763102,6.15,,,,0.021507526506035445,0.0018354019008391719,0.012817460129602588,399nm,48,750817.7333333334
344,753631.8074031746,0.757403174511094,6.28,,,,0.022049549321436948,0.0018739400935744671,0.018851660722882017,399nm,49,750817.7000000002
345,753631.8230819027,0.7730819026458778,6.41,,,,0.03095682310641678,0.0028773747486938715,0.026946859160939536,399nm,50,750817.75
346,753631.8387606308,0.7887606307806616,6.54,,,,0.03528678633936766,0.003780347987502764,0.037434978453118696,399nm,51,750817.7999999998
347,753631.8544393589,0.8044393589154454,6.67,,,,0.046710743771288636,0.0019933465423987227,0.05054263968652903,399nm,52,750817.7833333331
348,753631.870118087,0.8201180870502291,6.8,,,,0.059859916942057126,0.0031406614429050103,0.06632070744293278,399nm,53,750817.8166666665
349,753631.8845907592,0.834590759174645,6.92,,,,0.07698815908138824,0.003097332149646746,0.08309365972744856,399nm,54,750817.85
350,753631.9002694874,0.8502694873094288,7.05,,,,0.10393454733812116,0.00700614515604453,0.1032128857575806,399nm,55,750817.8166666665
351,753631.9159482155,0.8659482154442125,7.18,,,,0.13728825918496387,0.0061862281070232,0.1245979373294816,399nm,56,750817.8500000002
352,753631.9316269436,0.8816269435789963,7.31,,,,0.15587764092812498,0.005759179492765268,0.14618361071929334,399nm,57,750817.9
353,753631.9473056718,0.8973056717137802,7.44,,,,0.1796305330201983,0.010585899885896356,0.16668534573177365,399nm,58,750817.9333333331
354,753631.9629843999,0.9129843998485639,7.57,,,,0.20691292953280346,0.010214979952620024,0.18471708598138706,399nm,59,750817.9666666667
355,753631.977457072,0.9274570719729798,7.69,,,,0.21022463814131825,0.009862814332240422,0.19801085332782856,399nm,60,750817.9666666667
356,753631.9931358001,0.9431358001077635,7.82,,,,0.2087245372354276,0.009014452090067527,0.20771773436215304,399nm,61,750817.9166666665
357,753632.0088145282,0.9588145282425473,7.95,,,,0.21768528028842868,0.009570403244463857,0.21177237044216968,399nm,62,750817.9666666667
358,753632.0244932565,0.9744932563773311,8.08,,,,0.21687295194555256,0.00974637276950606,0.2098343241585515,399nm,63,750817.9833333334
359,753632.0401719846,0.990171984512115,8.21,,,,0.1891575835640988,0.0123478008308336,0.20206738238296992,399nm,64,750817.9833333333
360,753632.0546446567,1.0046446566365308,8.33,,,,0.1855441526786985,0.008436690876959828,0.1902755833887628,399nm,65,750817.9833333334
361,753632.0703233848,1.0203233847713147,8.46,,,,0.166660792499422,0.007220928310953501,0.17345635581970295,399nm,66,750818.0500000002
362,753632.086002113,1.0360021129060983,8.59,,,,0.1346976529038066,0.009765289742859187,0.15368493736160382,399nm,67,750818.0499999998
363,753632.1016808411,1.0516808410408822,8.72,,,,0.1133641561916688,0.0067993612138655965,0.1323551384405352,399nm,68,750818.0166666666
364,753632.1173595692,1.0673595691756659,8.85,,,,0.10458147296287378,0.00415100653262678,0.11081646627635157,399nm,69,750818.0666666669
365,753632.1330382974,1.0830382973104498,8.98,,,,0.08074619268657919,0.0049332015623549655,0.0902470767644695,399nm,70,750818.0499999998
366,753632.1475109694,1.0975109694348655,9.1,,,,0.07111980868182602,0.002934328560458594,0.07292535917027843,399nm,71,750818.1
367,753632.1631896977,1.1131896975696494,9.23,,,,0.0621828515357089,0.001592282614473936,0.056578297981298015,399nm,72,750818.1333333333
368,753632.1788684258,1.128868425704433,9.36,,,,0.05480930483932561,0.002753828541321264,0.043135447688678566,399nm,73,750818.1166666667
369,753632.1945471539,1.144547153839217,9.49,,,,0.04809299159941118,0.0013193482570117946,0.032799147924465664,399nm,74,750818.1666666665
370,753632.210225882,1.1602258819740006,9.62,,,,0.050907414866153744,0.0010241232718357957,0.025654374926052152,399nm,75,750818.1666666665
371,753632.2259046101,1.1759046101087844,9.75,,,,0.044503149183237,0.0013370821768332172,0.021760939968982883,399nm,76,750818.2000000002
372,753632.2403772823,1.1903772822332002,9.87,,,,0.04180530156106228,0.0011536276476912654,0.021151836053515144,399nm,77,750818.2166666669
373,753632.2560560104,1.206056010367984,10.0,,,,0.045498129511564574,0.0013206791590384473,0.023935208839228384,399nm,78,750818.2333333333
374,753632.2717347386,1.221734738502768,10.13,,,,0.043671329474519766,0.0016772968370283978,0.030640854290700063,399nm,79,750818.2000000002
375,753632.2874134667,1.2374134666375516,10.26,,,,0.0450652978153562,0.0020767957700013424,0.041716729316586015,399nm,80,750818.2166666667
376,753632.3030921948,1.2530921947723355,10.39,,,,0.060300358850190125,0.0032133473611930478,0.0576307576096338,399nm,81,750818.2833333331
377,753632.317564867,1.2675648668967512,10.51,,,,0.07519376610824431,0.0053356926649717465,0.07693064233590054,399nm,82,750818.2833333333
378,753632.3332435951,1.283243595031535,10.64,,,,0.09520873810456623,0.004998095077908683,0.1029352655878788,399nm,83,750818.2833333333
379,753632.3489223232,1.2989223231663187,10.77,,,,0.1329020246754497,0.007961236030040649,0.13394133694569002,399nm,84,750818.3000000002
380,753632.3646010513,1.3146010513011026,10.9,,,,0.18247095295582005,0.013793344419980834,0.16909307654521696,399nm,85,750818.2999999998
381,753632.3802797794,1.3302797794358863,11.03,,,,0.2019035524964864,0.00917196526502945,0.20690307091776625,399nm,86,750818.2833333333
382,753632.3959585077,1.3459585075706701,11.16,,,,0.2471879546756799,0.015264365041584653,0.24527725413249934,399nm,87,750818.3000000002
383,753632.4104311797,1.3604311796950859,11.28,,,,0.2862154269902334,0.014046739021044122,0.27899246592236604,399nm,88,750818.3833333334
384,753632.4261099079,1.3761099078298697,11.41,,,,0.32647689404412955,0.01011101445656487,0.3110744467998451,399nm,89,750818.4166666665
385,753632.441788636,1.3917886359646534,11.54,,,,0.34834957158728497,0.013088622143748159,0.3359424646611993,399nm,90,750818.3833333334
386,753632.4574673641,1.4074673640994373,11.67,,,,0.3528699565189119,0.010411561929800537,0.3513889864832199,399nm,91,750818.4500000002
387,753632.4731460923,1.4231460922342212,11.8,,,,0.35485650724874224,0.00884246988540599,0.3559849490058937,399nm,92,750818.4166666665
388,753632.4888248204,1.4388248203690048,11.93,,,,0.34628470042207693,0.005767191757757486,0.3492968759792658,399nm,93,750818.4166666665
389,753632.5032974925,1.4532974924934208,12.05,,,,0.3351019232363643,0.009650291851163872,0.3336353070327359,399nm,94,750818.4833333334
390,753632.5189762206,1.4689762206282044,12.18,,,,0.3247027109121081,0.012881026474990436,0.3078545154965727,399nm,95,750818.4833333334
391,753632.5346549489,1.4846549487629883,12.31,,,,0.2638131672940674,0.006361760655583693,0.27513681609693896,399nm,96,750818.4833333334
392,753632.550333677,1.5003336768977722,12.44,,,,0.2274914754584945,0.007791852999025717,0.23817716244088416,399nm,97,750818.5499999998
393,753632.5660124051,1.516012405032556,12.57,,,,0.2062889326168229,0.003519147201434353,0.19973229755371655,399nm,98,750818.5166666666
394,753632.5804850772,1.5304850771569718,12.69,,,,0.15567834803590416,0.007197321399840491,0.16509454378731644,399nm,99,750818.5333333333
395,753632.5961638053,1.5461638052917557,12.82,,,,0.12576711768527846,0.00304904951506158,0.13039525103765182,399nm,100,750818.5833333335
396,753632.6118425335,1.5618425334265393,12.95,,,,0.10096519386247686,0.0025124587463803394,0.1000441163432108,399nm,101,750818.5666666669
397,753632.6275212616,1.5775212615613232,13.08,,,,0.07918513851199434,0.002867041991520863,0.07490853123008713,399nm,102,750818.5833333335
398,753632.6431999897,1.593199989696107,13.21,,,,0.0702086880727291,0.0012846473693461106,0.05536942037448586,399nm,103,750818.6166666667
399,753632.6588787179,1.6088787178308908,13.34,,,,0.06394489814227028,0.002556327537493175,0.04149506992149563,399nm,104,750818.6166666667
400,753632.67335139,1.6233513899553067,13.46,,,,0.05546089634428484,0.001529893652599106,0.033678799459910966,399nm,105,750818.6
401,753632.6890301182,1.6390301180900904,13.59,,,,0.060514631470508576,0.003842404915465465,0.030648152083583093,399nm,106,750818.6666666665
402,753632.7047088463,1.6547088462248742,13.72,,,,0.06173163240416366,0.003207341141232249,0.03351805750231291,399nm,107,750818.6833333331
403,753632.7203875744,1.670387574359658,13.85,,,,0.06297276753831026,0.002255898442601881,0.0428392817852327,399nm,108,750818.6833333331
404,753632.7360663025,1.6860663024944418,13.98,,,,0.07890726023038035,0.005697212187715782,0.059457655724760174,399nm,109,750818.7333333333
405,753632.7517450306,1.7017450306292254,14.11,,,,0.10291650779377456,0.0066690745051955205,0.08440316918982257,399nm,110,750818.7200000002
406,753632.7662177028,1.7162177027536414,14.23,,,,0.11869097353274065,0.005770755377940997,0.11568983740136045,399nm,111,750818.7166666669
407,753632.7818964309,1.731896430888425,14.36,,,,0.1691938810387058,0.006547541508363485,0.15918008041771267,399nm,112,750818.7666666667
408,753632.7975751591,1.747575159023209,14.49,,,,0.2050984735931404,0.012926609083960237,0.21269367684361756,399nm,113,750818.75
409,753632.8132538872,1.7632538871579926,14.62,,,,0.2663728955586378,0.015471702118084088,0.2753061803020029,399nm,114,750818.7666666666
410,753632.8289326153,1.7789326152927765,14.75,,,,0.3555137092407981,0.02420430873112587,0.3448661222676304,399nm,115,750818.7166666667
411,753632.8434052875,1.7934052874171922,14.87,,,,0.3899227029736596,0.017162606256562383,0.41227538234215466,399nm,116,750818.8166666669
412,753632.8590840156,1.809084015551976,15.0,,,,0.4726748757355699,0.028594710333670774,0.4844927036138072,399nm,117,750818.8666666667
413,753632.8747627437,1.82476274368676,15.13,,,,0.5448872622508808,0.014457919107530418,0.5506897303522219,399nm,118,750818.8166666665
414,753632.8904414718,1.8404414718215436,15.26,,,,0.6104824229379405,0.027806446188541115,0.6053911189102246,399nm,119,750818.8500000002
415,753632.9061202001,1.8561201999563275,15.39,,,,0.6439880472950517,0.019841588768630816,0.6436804378352808,399nm,120,750818.85
416,753632.9217989282,1.8717989280911111,15.52,,,,0.648691189041709,0.02200150560551992,0.6619240449553055,399nm,121,750818.9166666665
417,753632.9362716003,1.886271600215527,15.64,,,,0.6606367829725093,0.02935384176838418,0.6593942230493943,399nm,122,750818.8833333333
418,753632.9519503284,1.9019503283503107,15.77,,,,0.6548774682947724,0.025233414760540317,0.6359220583157623,399nm,123,750818.9333333331
419,753632.9676290565,1.9176290564850946,15.9,,,,0.5918247304329068,0.025293168977155982,0.593151263925015,399nm,124,750818.9166666665
420,753632.9833077847,1.9333077846198785,16.03,,,,0.5815232489686929,0.03435903980673133,0.535094215823229,399nm,125,750818.9666666667
421,753632.9989865128,1.9489865127546622,16.16,,,,0.48054449583313597,0.018718829987005463,0.4668738988791866,399nm,126,750819.0
422,753633.0134591849,1.9634591848790781,16.28,,,,0.4127807078911298,0.015050553295728466,0.39963421324948206,399nm,127,750818.9500000002
423,753633.029137913,1.9791379130138618,16.41,,,,0.32185004131114964,0.01292149610573854,0.3270195347713724,399nm,128,750819.0
424,753633.0448166411,1.9948166411486454,16.54,,,,0.2534424345455386,0.01887661024837967,0.25884222360940345,399nm,129,750818.9833333334
425,753633.0604953694,2.0104953692834298,16.67,,,,0.19984888094227413,0.006343562300573755,0.19821657027242406,399nm,130,750819.0166666666
426,753633.0761740975,2.026174097418213,16.8,,,,0.14201734372070154,0.003984587781801882,0.1469469471786951,399nm,131,750819.0666666669
427,753633.0918528256,2.041852825552997,16.93,,,,0.10836752746790206,0.004585542505534611,0.10565492339419852,399nm,132,750819.0500000002
428,753633.1063254977,2.056325497677413,17.05,,,,0.08362843674561637,0.004067598209528381,0.0761661102922069,399nm,133,750819.0333333333
429,753633.1220042259,2.0720042258121967,17.18,,,,0.07095051059144616,0.0018161075319373398,0.05281748117457023,399nm,134,750819.0833333335
430,753633.137682954,2.08768295394698,17.31,,,,0.06341665451424046,0.003120280262968993,0.03746798314885668,399nm,135,750819.1166666666
431,753633.1533616821,2.1033616820817644,17.44,,,,0.06254041185574775,0.003224245292651293,0.02931132506038594,399nm,136,750819.1333333334
432,753633.1690404103,2.119040410216548,17.57,,,,0.06364649943939582,0.0029841432151030173,0.027972991455947425,399nm,137,750819.1
433,753633.1847191384,2.1347191383513318,17.7,,,,0.06519789137165383,0.003201297246359697,0.033693892710005766,399nm,138,750819.15
434,753633.1991918106,2.1491918104757475,17.82,,,,0.08032370222504996,0.006250992369494578,0.04603780670388266,399nm,139,750819.1666666665
435,753633.2148705387,2.1648705386105314,17.95,,,,0.09390796602493844,0.00645677778275492,0.06852764340667583,399nm,140,750819.1666666665
436,753633.2305492668,2.180549266745315,18.08,,,,0.12355223510380825,0.005032333604693597,0.10247831863097187,399nm,141,750819.1833333335
437,753633.2462279949,2.196227994880099,18.21,,,,0.16388958937421896,0.01119953250779252,0.15006043831164062,399nm,142,750819.1833333331
438,753633.261906723,2.2119067230148826,18.34,,,,0.21208127213569827,0.015052059606072631,0.21310325476192127,399nm,143,750819.2000000002
439,753633.2763793952,2.2263793951392987,18.46,,,,0.2807634759398659,0.019427099626805604,0.2858079488200734,399nm,144,750819.2333333334
440,753633.2920581233,2.242058123274082,18.59,,,,0.3774453111331632,0.015011809714275525,0.3797165805475593,399nm,145,750819.25
441,753633.3077368515,2.257736851408866,18.72,,,,0.4785517655200826,0.026494347112753898,0.4867936811184968,399nm,146,750819.2666666667
442,753633.3234155796,2.27341557954365,18.85,,,,0.6065985812021648,0.044348987262605145,0.6020893377173955,399nm,147,750819.2799999998
443,753633.3390943077,2.289094307678434,18.98,,,,0.7474806295122113,0.04274918424762851,0.7184279584090648,399nm,148,750819.2666666666
444,753633.3547730359,2.3047730358132172,19.11,,,,0.8038038179750671,0.03849823344400847,0.8269956895106493,399nm,149,750819.3166666669
445,753633.369245708,2.3192457079376334,19.23,,,,0.9258495919337766,0.05022113837210701,0.912159778276774,399nm,150,750819.2999999998
446,753633.3849244361,2.334924436072417,19.36,,,,0.998958374432712,0.02657958869503151,0.9798956432744174,399nm,151,750819.3000000002
447,753633.4006031642,2.3506031642072007,19.49,,,,1.0140772349180274,0.039070802143807495,1.015504940274876,399nm,152,750819.3166666669
448,753633.4162818923,2.3662818923419846,19.62,,,,1.038702728323823,0.056673961183830675,1.0152603518581125,399nm,153,750819.35
449,753633.4319606206,2.3819606204767685,19.75,,,,0.9550885529445212,0.04365504557085734,0.9791877375316632,399nm,154,750819.4166666665
450,753633.4476393487,2.3976393486115524,19.88,,,,0.9321395003852124,0.02973787777199953,0.9110615917783428,399nm,155,750819.4
451,753633.4621120208,2.412112020735968,20.0,,,,0.8100874962421046,0.041489344778495814,0.8256323015223919,399nm,156,750819.3999999998
452,753633.4777907489,2.427790748870752,20.13,,,,0.6947848772204498,0.02444345190542822,0.7168968441388198,399nm,157,750819.3833333333
453,753633.493469477,2.443469477005536,20.26,,,,0.6020838080437206,0.02368253598324347,0.6005139794269507,399nm,158,750819.4666666667
454,753633.5091482052,2.4591482051403197,20.39,,,,0.4923487579352779,0.036880663386944124,0.4852802189344808,399nm,159,750819.4666666667
455,753633.5248269333,2.474826933275103,20.52,,,,0.3843512153751756,0.02315257995284316,0.3783418504241148,399nm,160,750819.4666666667
456,753633.5392996054,2.4892996053995193,20.64,,,,0.26731503221654096,0.012895449583688991,0.2912821183318545,399nm,161,750819.5166666666
457,753633.5549783335,2.5049783335343028,20.77,,,,0.21523908628901908,0.012794296924529916,0.21208153993522266,399nm,162,750819.5166666666
458,753633.5706570618,2.5206570616690867,20.9,,,,0.1698280025675225,0.009990723092937429,0.14920364763079774,399nm,163,750819.5500000002
459,753633.5863357899,2.5363357898038705,21.03,,,,0.13145637673577545,0.0038003601852816477,0.10174204316020746,399nm,164,750819.5333333333
460,753633.602014518,2.5520145179386544,21.16,,,,0.09696495784923101,0.003006810747896468,0.06786009148674699,399nm,165,750819.5333333333
461,753633.6176932461,2.567693246073438,21.29,,,,0.08180490333362513,0.002861920565551405,0.04540428883172958,399nm,166,750819.5666666669
462,753633.6321659182,2.582165918197854,21.41,,,,0.06974441544242149,0.0022381037180672406,0.03311086902883406,399nm,167,750819.5333333333
463,753633.6478446464,2.5978446463326375,21.54,,,,0.06593630602924673,0.001492923300441532,0.02758242917638999,399nm,168,750819.5500000002
464,753633.6635233745,2.613523374467422,21.67,,,,0.06162439428349745,0.002177201601827692,0.0294813584367683,399nm,169,750819.6166666667
465,753633.6792021027,2.629202102602205,21.8,,,,0.060754950704273475,0.0016093593610636279,0.03895170040802848,399nm,170,750819.6333333334
466,753633.6948808308,2.644880830736989,21.93,,,,0.07681096753585742,0.004785967986350621,0.05696223627157091,399nm,171,750819.6333333333
467,753633.7105595589,2.6605595588717725,22.06,,,,0.09418311427343652,0.00581004257075954,0.08516434896993487,399nm,172,750819.6666666665
468,753633.7250322311,2.6750322309961887,22.18,,,,0.12496828427934673,0.006211719722232054,0.12203084209946626,399nm,173,750819.6666666665
469,753633.7407109592,2.690710959130972,22.31,,,,0.16250492497917354,0.011100439100319704,0.17568218665409574,399nm,174,750819.7000000002
470,753633.7563896873,2.7063896872657565,22.44,,,,0.2318695184134971,0.012906934301059042,0.2452175411886236,399nm,175,750819.7000000002
471,753633.7720684154,2.72206841540054,22.57,,,,0.31770653680822136,0.016764749460815253,0.33130239957570184,399nm,176,750819.7000000002
472,753633.7877471435,2.737747143535324,22.7,,,,0.469306865884213,0.03499025644803193,0.433021346961064,399nm,177,750819.75
473,753633.8022198157,2.7522198156597395,22.82,,,,0.5554539478790889,0.03888626404700926,0.5382816235609341,399nm,178,750819.7999999998
474,753633.8178985438,2.7678985437945234,22.95,,,,0.6867144525439479,0.05268797552898389,0.6598578897861761,399nm,179,750819.75
475,753633.833577272,2.783577271929307,23.08,,,,0.7818348287290867,0.0530008698048381,0.7823314514043097,399nm,180,750819.8166666665
476,753633.8492560001,2.799256000064091,23.21,,,,0.9536434763533522,0.04479687127760333,0.8970727765129611,399nm,181,750819.7833333331
477,753633.8649347282,2.8149347281988746,23.34,,,,1.0343053260083237,0.04463445114480594,0.9948557066470284,399nm,182,750819.8166666669
478,753633.8806134564,2.8306134563336585,23.47,,,,1.0821837497902818,0.03327705252510462,1.067057262297602,399nm,183,750819.85
479,753633.8950861285,2.845086128458074,23.59,,,,1.0761156965308365,0.043160287464428376,1.1050975261999565,399nm,184,750819.8833333333
480,753633.9107648566,2.860764856592858,23.72,,,,1.1170504466488078,0.048327634755359436,1.1115632646075086,399nm,185,750819.8333333335
481,753633.9264435847,2.876443584727642,23.85,,,,1.0721386676135938,0.05298427356213562,1.0813413976311936,399nm,186,750819.8666666667
482,753633.942122313,2.892122312862426,23.98,,,,1.006931802567583,0.02308116503982069,1.0173878225460573,399nm,187,750819.9333333335
483,753633.9578010411,2.9078010409972093,24.11,,,,0.917273687629648,0.03671379171624226,0.9257746844987434,399nm,188,750819.9
484,753633.9734797692,2.923479769131993,24.24,,,,0.8179558298862118,0.03053784709338512,0.8147401640449007,399nm,189,750819.9333333331
485,753633.9879524413,2.937952441256409,24.36,,,,0.676607901956339,0.028964557275987526,0.7029540079370238,399nm,190,750819.9500000002
486,753634.0036311694,2.9536311693911927,24.49,,,,0.5711150363861149,0.01844047393771745,0.5801584481941954,399nm,191,750819.9666666667
487,753634.0193098976,2.9693098975259766,24.62,,,,0.4607678078047524,0.024100869981962064,0.4630857207327222,399nm,192,750819.9499999998
488,753634.0349886257,2.9849886256607605,24.75,,,,0.3585726822198468,0.008443817468312648,0.3574960258389481,399nm,193,750819.9666666667
489,753634.0506673538,3.0006673537955444,24.88,,,,0.28018877473101883,0.01273591855958463,0.26691692098500913,399nm,194,750820.0333333333
490,753634.0651400259,3.01514002591996,25.0,,,,0.20451521550259236,0.018043142002326443,0.19786453080649855,399nm,195,750820.0166666666
491,753634.0808187542,3.030818754054744,25.13,,,,0.14901358497797815,0.009972649665276662,0.13854112871017876,399nm,196,750820.0333333333
492,753634.0964974823,3.046497482189528,25.26,,,,0.11926371668972816,0.007413632751563938,0.09381765062274812,399nm,197,750820.0499999998
493,753634.1121762104,3.0621762103243118,25.39,,,,0.0904187950604246,0.004848735977545526,0.061444843776820086,399nm,198,750820.0833333335
494,753634.1278549385,3.077854938459095,25.52,,,,0.06421999737298655,0.0029528195414435607,0.03892076744681365,399nm,199,750820.0833333335
495,753634.1435336666,3.093533666593879,25.65,,,,0.054976697490884456,0.0019890626617636983,0.02384363173828126,399nm,200,750820.1166666667
496,753634.1580063388,3.108006338718295,25.77,,,,0.03850431572010453,0.0019669874952511087,0.014725129769443457,399nm,201,750820.0833333335
497,753634.1736850669,3.1236850668530787,25.9,,,,0.0297374523810028,0.0016197161626558805,0.00845972070305743,399nm,202,750820.1333333333
498,753634.189363795,3.1393637949878626,26.03,,,,0.02683813647985189,0.0013729244310863088,0.004700542448360299,399nm,203,750820.1
499,753634.2050425232,3.1550425231226464,26.16,,,,0.020080382324234702,0.0011399792933907873,0.0025260095747921428,399nm,204,750820.1166666667
500,753634.2207212513,3.17072125125743,26.29,,,,0.018523685246331502,0.001605867031918471,0.0013128559158421115,399nm,205,750820.1833333331
501,753634.2363999794,3.186399979392214,26.42,,,,0.01668177482641913,0.0012635674818883337,0.0006599244180953162,399nm,206,750820.15
502,753634.2508726516,3.2008726515166295,26.54,,,,0.0163064983884429,0.0014756442110767177,0.0003395281643468193,399nm,207,750820.1833333335
503,753634.2665513797,3.216551379651414,26.67,,,,0.017514341599916463,0.002528152801808587,0.00016005115847337158,399nm,208,750820.2166666667
504,753634.2822301078,3.2322301077861972,26.8,,,,0.020405897732262413,0.002004084370202237,7.296874857453551e-05,399nm,209,750820.25
505,753634.2979088359,3.247908835920981,26.93,,,,0.018523406682490397,0.002424457316158687,3.2174368666170224e-05,399nm,210,750820.25
506,753634.3135875642,3.2635875640557646,27.06,,,,0.021291480654980904,0.002354704674001622,1.3720761937050722e-05,399nm,211,750820.2999999998
507,753634.3280602362,3.2780602361801807,27.18,,,,0.02837411606012955,0.006264709461799989,6.065182794323471e-06,399nm,212,750820.2833333333
508,753634.3437389644,3.293738964314964,27.31,,,,0.025745036076216282,0.0014350617398451507,2.4255932393067257e-06,399nm,213,750820.2999999998
509,753634.3594176925,3.3094176924497485,27.44,,,,0.029679123783782083,0.0012546855486251485,9.381820344603303e-07,399nm,214,750820.2999999998
510,753634.3750964206,3.325096420584532,27.57,,,,0.03543508134836435,0.0025677245228644925,3.5095490020961264e-07,399nm,215,750820.25
511,753634.3907751488,3.340775148719316,27.7,,,,0.03599336019192725,0.0028103054590236987,1.2697276253854235e-07,399nm,216,750820.3833333333
512,753634.4064538769,3.3564538768540992,27.83,,,,0.04219326072286158,0.002423872911665873,4.4428830984376864e-08,399nm,217,750820.3666666666
513,753634.420926549,3.3709265489785154,27.95,,,,0.043782652128507495,0.0037107202241997025,1.6361587280717464e-08,399nm,218,750820.4
514,753634.4366052771,3.386605277113299,28.08,,,,0.044168717345883235,0.0031095237530486797,5.3689039547645065e-09,399nm,219,750820.3833333333
515,753634.4522840052,3.402284005248083,28.21,,,,0.043159097907089466,0.001371959850639546,1.7038874177157658e-09,399nm,220,750820.4166666665
516,753634.4679627335,3.4179627333828666,28.34,,,,0.04125853125418776,0.0016808533357216108,5.229873888278259e-10,399nm,221,750820.4166666665
517,753634.4836414616,3.4336414615176505,28.47,,,,0.04326272036230205,0.0030367912607362183,1.5525178307651272e-10,399nm,222,750820.4166666665
518,753634.4981141337,3.448114133642066,28.59,,,,0.04247272262376564,0.0013575373092250369,4.912258376058024e-11,399nm,223,750820.4333333331
519,753634.5137928618,3.46379286177685,28.72,,,,0.040483852101613406,0.0021865000552810845,1.3675161563090395e-11,399nm,224,750820.4500000002
520,753634.52947159,3.479471589911634,28.85,,,,0.042846275565420006,0.001823463878391171,3.68195765598125e-12,399nm,225,750820.4833333334
521,753634.5451503181,3.495150318046418,28.98,,,,0.04099137044078524,0.0019602942423813307,9.58782664189035e-13,399nm,226,750820.5500000002
522,753634.5608290462,3.5108290461812013,29.11,,,,0.04145201086663525,0.002588211821071959,2.414663491363826e-13,399nm,227,750820.5166666667
523,753634.5765077744,3.526507774315985,29.24,,,,0.03942121893234693,0.0022678223228119877,5.881500229733047e-14,399nm,228,750820.5833333335
524,753634.5909804464,3.540980446440401,29.36,,,,0.0394658028588478,0.0004751449671751711,1.550342331644085e-14,399nm,229,750820.5333333333
525,753634.6066591747,3.5566591745751848,29.49,,,,0.03781595263139284,0.0009648620158011454,3.541318529559755e-15,399nm,230,750820.5166666666
526,753634.6223379028,3.5723379027099686,29.62,,,,0.03745773063294399,0.0024572587523558065,7.823434263973866e-16,399nm,231,750820.6
527,753634.6380166309,3.5880166308447525,29.75,,,,0.041337009399268855,0.0016107292955407793,1.6715714439539128e-16,399nm,232,750820.6333333333
528,753634.653695359,3.6036953589795364,29.88,,,,0.04289831940096662,0.0024524221523632744,3.4542002278226923e-17,399nm,233,750820.6166666667
529,753634.6693740871,3.6193740871143203,30.01,,,,0.0427344316910405,0.002645582645358984,6.90343330196923e-18,399nm,234,750820.6000000002
530,753634.6838467593,3.633846759238736,30.13,,,,0.04872543323178293,0.0029738798747223987,1.5160010513595053e-18,399nm,235,750820.6
531,753634.6995254874,3.64952548737352,30.26,,,,0.04889515030009995,0.0020671194003584565,2.8413387293019618e-19,399nm,236,750820.65
532,753634.7152042156,3.6652042155083038,30.39,,,,0.051611025928647004,0.00212402020248624,5.15040735220836e-20,399nm,237,750820.7166666667
533,753634.7308829437,3.680882943643087,30.52,,,,0.05596239399832729,0.0022574939042085376,9.02932337584444e-21,399nm,238,750820.7166666669
534,753634.7465616718,3.696561671777871,30.65,,,,0.0588525279437693,0.0016630937651585269,1.5309601785785834e-21,399nm,239,750820.7333333333
535,753634.761034344,3.711034343902287,30.77,,,,0.05406057823240993,0.002430019084470616,2.8885661765391016e-22,399nm,240,750820.7333333334
536,753634.7767130721,3.7267130720370707,30.9,,,,0.05638548134479115,0.0018844404147137464,4.5930047320858774e-23,399nm,241,750820.7666666666
537,753634.7923918002,3.7423918001718546,31.03,,,,0.059152781686477224,0.0016657030250615914,7.063281642487862e-24,399nm,242,750820.7666666667
538,753634.8080705283,3.7580705283066385,31.16,,,,0.05867434728214599,0.0026249208002586317,1.0505366644816014e-24,399nm,243,750820.7999999998
539,753634.8237492564,3.773749256441422,31.29,,,,0.058603979718819865,0.0037569857475567283,1.5111617914811159e-25,399nm,244,750820.7666666666
540,753634.8394279847,3.789427984576206,31.42,,,,0.06048854499813085,0.0031421007662033647,2.1023536534728737e-26,399nm,245,750820.7666666666
541,753634.8539006568,3.8039006567006215,31.54,,,,0.06407883578729577,0.0036528885572074095,3.3046014044529874e-27,399nm,246,750820.7999999998
542,753634.8695793849,3.819579384835406,31.67,,,,0.06995746000258622,0.0029296385891608386,4.311414486365118e-28,399nm,247,750820.8166666669
543,753634.885258113,3.8352581129701893,31.8,,,,0.07263819315024968,0.002730468649502969,5.440208312982667e-29,399nm,248,750820.8333333335
544,753634.9009368411,3.850936841104973,31.93,,,,0.07459186066286734,0.004930573716523564,6.639056161443804e-30,399nm,249,750820.8833333333
545,753634.9166155693,3.866615569239757,32.06,,,,0.0741140234315388,0.0037489009586874618,7.835960079350531e-31,399nm,250,750820.8666666667
546,753634.9322942974,3.8822942973745405,32.19,,,,0.07585325530068115,0.0016080694180157318,8.944851743054117e-32,399nm,251,750820.8333333335
547,753634.9467669695,3.8967669694989566,32.31,,,,0.07486281586042802,0.001986864087439694,1.17133558685316e-32,399nm,252,750820.9166666665
548,753634.9624456976,3.91244569763374,32.44,,,,0.07039803560414545,0.0032659507852683717,1.2539151619194913e-33,399nm,253,750820.9
549,753634.9781244259,3.928124425768524,32.57,,,,0.07277951993178729,0.002300047900319097,1.29822518241707e-34,399nm,254,750820.9333333335
550,753634.993803154,3.9438031539033083,32.7,,,,0.06819506860027406,0.0019097413213984206,1.2999509451690872e-35,399nm,255,750820.9333333331
551,753635.0094818821,3.9594818820380913,32.83,,,,0.06367624480056312,0.0038627605130717867,1.2589223933078994e-36,399nm,256,750820.9166666665
552,753635.0239545542,3.973954554162508,32.95,,,,0.0633582499021498,0.0019460795109820653,1.416417251850982e-37,399nm,257,750821.0
553,753635.0396332823,3.989633282297291,33.08,,,,0.06396604288245578,0.001818392678398281,1.286379428232252e-38,399nm,258,750821.0
554,753635.0553120105,4.005312010432075,33.21,,,,0.06064130844006455,0.002659641334841993,1.1299052440363185e-39,399nm,259,750820.9833333334
555,753635.0709907386,4.0209907385668595,33.34,,,,0.06527457265947076,0.0015049037077840893,9.5986470344039e-41,399nm,260,750821.0333333333
556,753635.0866694667,4.0366694667016425,33.47,,,,0.06752051903594818,0.0025368107230050547,7.886296100359337e-42,399nm,261,750821.0500000002
557,753635.1023481949,4.052348194836426,33.6,,,,0.06181988463515616,0.002492086500622957,6.266588768530383e-43,399nm,262,750821.0833333335
558,753635.116820867,4.066820866960842,33.72,,,,0.06211677055683605,0.0024319112519682073,5.873788804562857e-44,399nm,263,750821.0333333333
559,753635.1324995952,4.082499595095626,33.85,,,,0.061506393059517335,0.002102579636728984,4.37705826614114e-45,399nm,264,750821.0333333333
560,753635.1481783233,4.098178323230409,33.98,,,,0.056213626789478166,0.0036680024577846037,3.1545788565627007e-46,399nm,265,750821.1166666666
561,753635.1638570514,4.113857051365193,34.11,,,,0.05301013002509528,0.004099734879857919,2.19884951471641e-47,399nm,266,750821.1499999998
562,753635.1795357795,4.129535779499977,34.24,,,,0.0485007970542698,0.0028168467153937967,1.4823292812572933e-48,399nm,267,750821.1999999998
563,753635.1952145076,4.145214507634761,34.37,,,,0.03795090844031735,0.0022213049900153227,9.664712215668952e-50,399nm,268,750821.0666666669
564,753635.2096871798,4.159687179759177,34.49,,,,0.0338214913716231,0.0011487728913637991,7.546940741122427e-51,399nm,269,750821.1166666667
565,753635.2253659079,4.17536590789396,34.62,,,,0.032982024334322166,0.0017347282252005302,4.6144618823599084e-52,399nm,270,750821.2333333333
566,753635.2410446361,4.191044636028744,34.75,,,,0.028894224909377632,0.0009706553047294016,2.7287656872387435e-53,399nm,271,750821.24
567,753635.2567233642,4.206723364163529,34.88,,,,0.02390809791904114,0.002350339465434999,1.56065348885615e-54,399nm,272,750821.1833333331
568,753635.2724020923,4.222402092298312,35.01,,,,0.02617685930628613,0.003420813020597687,8.632603407230186e-56,399nm,273,750821.2333333333
569,753635.2868747645,4.236874764422728,35.13,,,,0.020567717064616388,0.0007389111067598183,5.791724035973431e-57,399nm,274,750821.25
570,753635.3025534926,4.252553492557512,35.26,,,,0.01790540030870584,0.001410737471921815,3.0043397646426143e-58,399nm,275,750821.2000000002
571,753635.3182322207,4.268232220692296,35.39,,,,0.01858077440471169,0.0022353361508961173,1.507249995500784e-59,399nm,276,750821.2166666667
572,753635.3339109488,4.28391094882708,35.52,,,,0.014528870519672537,0.0008484712116043166,7.31335400452232e-61,399nm,277,750821.3166666665
573,753635.3495896771,4.299589676961863,35.65,,,,0.0139379864315515,0.0014365388050297195,3.431965871700418e-62,399nm,278,750821.2833333333
574,753635.3652684052,4.315268405096647,35.78,,,,0.015729190948288837,0.0037252067650036455,1.5576302918339982e-63,399nm,279,750821.3666666667
575,753635.3797410773,4.329741077221063,35.9,,,,0.016527164656783864,0.005585796915959957,8.706133806940186e-65,399nm,280,750821.3000000002
576,753635.3954198054,4.345419805355847,36.03,,,,0.014282495699719606,0.002782803971481841,3.7055497255416736e-66,399nm,281,750821.3666666667
577,753635.4110985335,4.36109853349063,36.16,,,,0.013866328298264405,0.0024830105582133253,1.5253693406999608e-67,399nm,282,750821.35
578,753635.4267772617,4.376777261625414,36.29,,,,0.018646034386370924,0.005094106728621436,6.072848404957948e-69,399nm,283,750821.4166666665
579,753635.4424559898,4.392455989760198,36.42,,,,0.014550267995744597,0.002514773003921992,2.3383252898656482e-70,399nm,284,750821.3833333333
580,753635.4581347179,4.408134717894981,36.55,,,,0.015553803681830812,0.0036769037158104092,8.707880751021338e-72,399nm,285,750821.3833333333
581,753635.47260739,4.422607390019397,36.67,,,,0.01120843116892832,0.0018893944890174012,4.0547894540186395e-73,399nm,286,750821.4166666665
582,753635.4882861183,4.438286118154181,36.8,,,,0.015422921129415519,0.0028131370265476827,1.4160602710646854e-74,399nm,287,750821.4500000002
583,753635.5039648464,4.453964846288965,36.93,,,,0.01558002650087948,0.0017472799124192686,4.7828881865103854e-76,399nm,288,750821.4500000002
584,753635.5196435745,4.469643574423749,37.06,,,,0.019606814502464983,0.002625947191602888,1.5624055660918767e-77,399nm,289,750821.5166666666
585,753635.5353223026,4.485322302558532,37.19,,,,0.024033484151127018,0.002532601457087745,4.936195893510613e-79,399nm,290,750821.4666666667
586,753635.5497949747,4.499794974682949,37.31,,,,0.025042430921090077,0.0034462928507609557,1.9748416565865167e-80,399nm,291,750821.4833333333
587,753635.5654737029,4.515473702817732,37.44,,,,0.029457618191581717,0.0021074354350376365,5.851089917865746e-82,399nm,292,750821.5
588,753635.581152431,4.531152430952516,37.57,,,,0.03643009815498897,0.0013730704942400368,1.676626494283607e-83,399nm,293,750821.5333333333
589,753635.5968311591,4.5468311590873,37.7,,,,0.04104661407513814,0.0021679908261027824,4.646553443312978e-85,399nm,294,750821.5499999998


==> figures/Figure2_CombinedAbsorptionScanPlots2.csv <==
,Abs.Freq [GHz],Frequency [GHz],Net Phase (rad),Norm_MaxOD_397nm,Norm_MaxOD_397nm Error,Norm_MaxOD_397nm Fit,Norm_MaxOD_399nm,Norm_MaxOD_399nm Error,Norm_MaxOD_399nm Fit,ScanLaser,Unnamed: 0,WM Freq [GHz]
0,753631.05,0.0,0.0,0.08018134355683489,0.059009681180507575,1.2841436982695384e-53,,,,397nm,0,753631.05
1,753631.0654098073,0.015409807199008651,0.1282,0.07428922580888568,0.05900338886138861,1.0041188685499769e-52,,,,397nm,1,753631.1499999998
2,753631.0808316346,0.030831634528437745,0.2565,0.08772276943009913,0.0626141872627449,7.727881795302241e-52,,,,397nm,2,753631.125
3,753631.0962414418,0.04624144172744639,0.3847,0.10369722886960507,0.07683475308354029,5.835231470557565e-51,,,,397nm,3,753631.1749999998
4,753631.111651249,0.06165124892645504,0.5129,0.10936707811413857,0.08918339933059997,4.329838851510138e-50,,,,397nm,4,753631.1
5,753631.1270610562,0.0770610561254637,0.6411,0.08613870667539161,0.0664982843394357,3.1571952506654114e-49,,,,397nm,5,753631.175
6,753631.1424828835,0.09248288345489278,0.7694,0.1646802588535769,0.13545851766769593,2.265747394410276e-48,,,,397nm,6,753631.175
7,753631.1578926907,0.10789269065390143,0.8976,0.04387632742400015,0.01640403917267295,1.5953942891533013e-47,,,,397nm,7,753631.15
8,753631.173302498,0.12330249785291009,1.0258,0.15519323640869667,0.12232423718484743,1.103932126911817e-46,,,,397nm,8,753631.1499999998
9,753631.1887243253,0.13872432518233915,1.1541,0.06791419780530346,0.05609176481743485,7.517695190812851e-46,,,,397nm,9,753631.225
10,753631.2041341325,0.15413413238134782,1.2823,0.2316030076132717,0.19525567952844364,5.0235155613213345e-45,,,,397nm,10,753631.25
11,753631.2195439396,0.1695439395803565,1.4105,0.20579192268755284,0.17869104114849862,3.2991149791343545e-44,,,,397nm,11,753631.2
12,753631.2349537468,0.18495374677936513,1.5387,0.05009194504469068,0.02178625789631301,2.1298563530811148e-43,,,,397nm,12,753631.2499999999
13,753631.2503755741,0.2003755741087942,1.6669999999999998,0.09554351470020896,0.06436126687782733,1.3544396211550296e-42,,,,397nm,13,753631.2749999998
14,753631.2657853813,0.21578538130780286,1.7952,0.11284226298059102,0.09453221977310136,8.474362835130816e-42,,,,397nm,14,753631.2
15,753631.2811951885,0.2311951885068115,1.9234,0.14697992111918673,0.10742744560669604,5.247451489393787e-41,,,,397nm,15,753631.35
16,753631.2966170158,0.2466170158362406,2.0517,0.07107086367732272,0.034176599840206816,3.2562544735282834e-40,,,,397nm,16,753631.325
17,753631.312026823,0.26202682303524927,2.1799,0.11114864161608258,0.07750873948594379,2.071085585448192e-39,,,,397nm,17,753631.4
18,753631.3274366303,0.2774366302342579,2.3081,0.05526949132325207,0.036744546491806016,1.4192841729622203e-38,,,,397nm,18,753631.375
19,753631.3428464375,0.29284643743326655,2.4363,0.17607256516532452,0.1545786748049139,1.1172825633770313e-37,,,,397nm,19,753631.35
20,753631.3582682648,0.30826826476269564,2.5646,0.039648167206767976,0.027139934235923646,1.047361704270483e-36,,,,397nm,20,753631.375
21,753631.373678072,0.32367807196170434,2.6928,0.008893107036808444,0.010189033853208664,1.1262843833028813e-35,,,,397nm,21,753631.4
22,753631.3890878792,0.339087879160713,2.821,0.13116651352209518,0.10550462815180388,1.2991705384810254e-34,,,,397nm,22,753631.375
23,753631.4045097065,0.3545097064901421,2.9493,0.18596782857892152,0.15522518798985302,1.5243089027991434e-33,,,,397nm,23,753631.4500000002
24,753631.4199195137,0.3699195136891507,3.0775,0.15617614570822888,0.10680283413462303,1.7578330183201627e-32,,,,397nm,24,753631.4500000002
25,753631.435329321,0.38532932088815935,3.2057,0.07891846203637468,0.06245941057531568,1.967951335478136e-31,,,,397nm,25,753631.4500000002
26,753631.4507391282,0.400739128087168,3.3339,0.07554999847810294,0.04951413349977722,2.1254495416203738e-30,,,,397nm,26,753631.525
27,753631.4661609555,0.4161609554165971,3.4622,0.09102213457297847,0.0690398395557416,2.2125212285645839e-29,,,,397nm,27,753631.5
28,753631.4815707627,0.43157076261560573,3.5904,0.1163859584392186,0.06003561772118238,2.209127607505349e-28,,,,397nm,28,753631.55
29,753631.4969805699,0.44698056981461437,3.7186,0.08867589040889788,0.05166397320110183,2.1184676898279663e-27,,,,397nm,29,753631.525
30,753631.5123903771,0.462390377013623,3.8468,0.10705132364390617,0.08187748201045263,1.950686990167066e-26,,,,397nm,30,753631.525
31,753631.5278122044,0.4778122043430521,3.9751,0.24863253842849176,0.2017102695104662,1.7274366230622265e-25,,,,397nm,31,753631.5750000002
32,753631.5432220115,0.49322201154206075,4.1033,0.2796175844082204,0.2388561087845049,1.4661105777563715e-24,,,,397nm,32,753631.575
33,753631.5586318187,0.5086318187410693,4.2315,0.10909536486009516,0.043812187069300526,1.1945820867475044e-23,,,,397nm,33,753631.525
34,753631.5740536461,0.5240536460704985,4.3598,0.03997292230075542,0.005203199771149748,9.359112740606023e-23,,,,397nm,34,753631.55
35,753631.5894634533,0.5394634532695072,4.488,0.02711190318731424,0.004643074509389214,7.0279159714578365e-22,,,,397nm,35,753631.5750000002
36,753631.6048732605,0.5548732604685158,4.6162,0.04022156541725589,0.008514222442616426,5.066336924768949e-21,,,,397nm,36,753631.55
37,753631.6202830677,0.5702830676675245,4.7444,0.034978623012516516,0.006523094065329414,3.506198717551227e-20,,,,397nm,37,753631.6000000002
38,753631.635704895,0.5857048949969536,4.8727,0.025950728698585224,0.01305434162542303,2.3328572823238785e-19,,,,397nm,38,753631.6499999998
39,753631.6511147022,0.6011147021959622,5.0009,0.050259282142950695,0.010078919208495657,1.4878727741495274e-18,,,,397nm,39,753631.6749999998
40,753631.6665245094,0.6165245093949708,5.1291,0.057006813554875836,0.01867259203453563,9.109986185118367e-18,,,,397nm,40,753631.675
41,753631.6819463368,0.6319463367243999,5.2574,0.035236964888250885,0.013678068986331848,5.362125540914235e-17,,,,397nm,41,753631.65
42,753631.697356144,0.6473561439234087,5.3856,0.03268657721487482,0.00705964834421702,3.0256835987485156e-16,,,,397nm,42,753631.6499999998
43,753631.7127659512,0.6627659511224172,5.5138,0.025182177777718195,0.007785178045191307,1.6390199030383165e-15,,,,397nm,43,753631.6749999998
44,753631.7281757584,0.678175758321426,5.642,0.02955208702489835,0.01035400318528893,8.523522558296756e-15,,,,397nm,44,753631.7
45,753631.7435975857,0.6935975856508549,5.7703,0.040262032070257886,0.010689308383767044,4.260552790872324e-14,,,,397nm,45,753631.7249999999
46,753631.7590073929,0.7090073928498637,5.8985,0.02295670221156409,0.004586337438675408,2.041904075924661e-13,,,,397nm,46,753631.75
47,753631.7744172001,0.7244172000488723,6.0267,0.019895238711729886,0.00315708030706439,9.3946126556042e-13,,,,397nm,47,753631.8
48,753631.7898390274,0.7398390273783014,6.155,0.0297734895443019,0.008817294654129278,4.154252310773568e-12,,,,397nm,48,753631.75
49,753631.8052488347,0.7552488345773101,6.2832,0.028372699964141605,0.003482974138058656,1.7614523377177216e-11,,,,397nm,49,753631.7750000001
50,753631.8206586419,0.7706586417763187,6.4114,0.027357145560695663,0.00852314414922542,7.170064730226893e-11,,,,397nm,50,753631.825
51,753631.8360684491,0.7860684489753273,6.5396,0.028282753098155807,0.0036323307851086548,2.8018792178946084e-10,,,,397nm,51,753631.85
52,753631.8514902764,0.8014902763047564,6.6679,0.0379602298984652,0.012621771806523486,1.05218201044129e-09,,,,397nm,52,753631.875
53,753631.8669000835,0.8169000835037651,6.7961,0.03109912730247725,0.0062943214147842975,3.789236265331617e-09,,,,397nm,53,753631.8
54,753631.8823098907,0.8323098907027737,6.9243,0.02918510267060532,0.013885170657814586,1.3100463178215969e-08,,,,397nm,54,753631.825
55,753631.897731718,0.8477317180322028,7.0526,0.024939514792967164,0.0037435492592252603,4.3520638037233835e-08,,,,397nm,55,753631.875
56,753631.9131415252,0.8631415252312115,7.1808,0.01610998120992762,0.006379670743192436,1.3866431097116866e-07,,,,397nm,56,753631.975
57,753631.9285513324,0.8785513324302201,7.309,0.02210903543747621,0.007453265328666728,4.2413908462832814e-07,,,,397nm,57,753631.975
58,753631.9439611397,0.8939611396292287,7.4372,0.03094341342016801,0.010666487815458606,1.2454492747564235e-06,,,,397nm,58,753631.9249999998
59,753631.959382967,0.9093829669586578,7.5655,0.02275107065455572,0.008691361223092733,3.5136792417826698e-06,,,,397nm,59,753632.025
60,753631.9747927742,0.9247927741576665,7.6937,0.02026134029707015,0.005592770570539789,9.508551008096552e-06,,,,397nm,60,753631.95
61,753631.9902025814,0.9402025813566752,7.8219,0.02218713376445025,0.0036897844809554593,2.4702489354180992e-05,,,,397nm,61,753631.975
62,753632.0056244087,0.9556244086861042,7.9502,0.032899939299506825,0.009127346513274159,6.165154004332429e-05,,,,397nm,62,753632.0
63,753632.0210342159,0.971034215885113,8.0784,0.048606414923843176,0.009552584649420113,0.00014760626408906984,,,,397nm,63,753632.025
64,753632.0364440231,0.9864440230841215,8.2066,0.03153125906653964,0.007627568394982031,0.0003392655792803444,,,,397nm,64,753632.0
65,753632.0518538303,1.0018538302831301,8.3348,0.0553630413691444,0.010346459980126168,0.0007485985200072501,,,,397nm,65,753632.025
66,753632.0672756577,1.0172756576125594,8.4631,0.04740273449856381,0.015126536288603738,0.0015866445340720055,,,,397nm,66,753632.025
67,753632.0826854649,1.032685464811568,8.5913,0.03756828520812973,0.0098792795848613,0.0032264377018546408,,,,397nm,67,753632.0
68,753632.0980952721,1.0480952720105765,8.7195,0.025722916951681968,0.0026319467138896787,0.0062985572553048074,,,,397nm,68,753632.025
69,753632.1135170994,1.0635170993400056,8.8478,0.053179327461511584,0.011747944800079062,0.01180970096720585,,,,397nm,69,753632.125
70,753632.1289269066,1.0789269065390144,8.976,0.056499774325255124,0.009832600443977164,0.02124668511436424,,,,397nm,70,753632.1
71,753632.1443367138,1.094336713738023,9.1042,0.055003514136613134,0.006991742361556671,0.0366959063383375,,,,397nm,71,753632.0750000002
72,753632.159746521,1.1097465209370316,9.2324,0.0559117005552805,0.00902906914984064,0.0608440640249446,,,,397nm,72,753632.1
73,753632.1751683484,1.1251683482664607,9.3607,0.08077804772190378,0.014540409044446385,0.09688209532393764,,,,397nm,73,753632.2
74,753632.1905781556,1.1405781554654693,9.4889,0.1342025970645227,0.02029117564144881,0.14803984540192625,,,,397nm,74,753632.175
75,753632.2059879627,1.155987962664478,9.6171,0.2046585194526808,0.031388096724424414,0.2171640340284115,,,,397nm,75,753632.2000000002
76,753632.2213977699,1.1713977698634868,9.7453,0.3234487490037265,0.0383176311933775,0.3058238643723621,,,,397nm,76,753632.175
77,753632.2368195972,1.1868195971929156,9.8736,0.393245504208702,0.054980798291452776,0.4135464492083301,,,,397nm,77,753632.2750000001
78,753632.2522294044,1.2022294043919244,10.0018,0.54658474653508,0.054841308940931005,0.5367133898865218,,,,397nm,78,753632.2250000002
79,753632.2676392116,1.2176392115909331,10.13,0.7126311447410905,0.06316280384979303,0.6687055332328107,,,,397nm,79,753632.25
80,753632.2830610389,1.2330610389203622,10.2583,0.7929540814850802,0.06362030537903184,0.7999367525119587,,,,397nm,80,753632.2750000001
81,753632.2984708461,1.2484708461193708,10.3865,0.9402547584461882,0.04287945616745262,0.9185093928953486,,,,397nm,81,753632.3
82,753632.3138806534,1.2638806533183795,10.5147,1.0076997097666074,0.03500721008841714,1.0124809637827423,,,,397nm,82,753632.2749999998
83,753632.3292904606,1.279290460517388,10.6429,1.0821229523862874,0.00904907521705614,1.071436544200589,,,,397nm,83,753632.375
84,753632.3447122879,1.2947122878468174,10.7712,1.061913886409631,0.010493411417952,1.0884858174063208,,,,397nm,84,753632.35
85,753632.3601220951,1.3101220950458259,10.8994,1.0938235802516385,0.01832405616074096,1.0615710750123497,,,,397nm,85,753632.2749999998
86,753632.3755319023,1.3255319022448344,11.0276,1.0013198058900468,0.05472685001653285,0.9939524867884836,,,,397nm,86,753632.4
87,753632.3909537296,1.3409537295742637,11.1559,0.9061603467894233,0.05193712514216543,0.8934001971923085,,,,397nm,87,753632.375
88,753632.4063635368,1.3563635367732723,11.2841,0.8045817375463191,0.05796965716755587,0.7710770525896167,,,,397nm,88,753632.4
89,753632.421773344,1.371773343972281,11.4123,0.6158088627395752,0.06934347704729993,0.6390984303105727,,,,397nm,89,753632.3500000002
90,753632.4371831513,1.3871831511712895,11.5405,0.5321041777504938,0.07786078691832872,0.5088898242272138,,,,397nm,90,753632.45
91,753632.4526049786,1.4026049785007186,11.6688,0.4011838225699754,0.04993948694946889,0.3895343147152521,,,,397nm,91,753632.425
92,753632.4680147858,1.4180147856997274,11.797,0.2748492978673259,0.04320862831473156,0.2873262170080633,,,,397nm,92,753632.45
93,753632.483424593,1.433424592898736,11.9252,0.2032414571421232,0.021364557342399452,0.20512103194435835,,,,397nm,93,753632.475
94,753632.4988464203,1.448846420228165,12.0535,0.14511221160253754,0.016032926503869418,0.143174856378017,,,,397nm,94,753632.4
95,753632.5142562275,1.4642562274271735,12.1817,0.10573045061391724,0.015826741590285628,0.10004388011803414,,,,397nm,95,753632.525
96,753632.5296660346,1.4796660346261825,12.3099,0.07053250535921601,0.012579977082088613,0.07319135055146389,,,,397nm,96,753632.55
97,753632.5450758418,1.495075841825191,12.4381,0.04830926941752224,0.00867239123616338,0.05996702121097919,,,,397nm,97,753632.5249999998
98,753632.5604976692,1.5104976691546201,12.5664,0.051777255996174346,0.00861151636417391,0.058095650300376965,,,,397nm,98,753632.475
99,753632.5759074764,1.5259074763536287,12.6946,0.049527093241033666,0.005287711820500278,0.06596626182875034,,,,397nm,99,753632.6
100,753632.5913172836,1.5413172835526374,12.8228,0.053217648730062336,0.006988046674260335,0.08270395423882887,,,,397nm,100,753632.6
101,753632.6067391109,1.5567391108820665,12.9511,0.06666082829734839,0.0037825375628489696,0.1081329830095934,,,,397nm,101,753632.6000000002
102,753632.6221489181,1.572148918081075,13.0793,0.08702864143470715,0.005603736274124282,0.14252218331510835,,,,397nm,102,753632.6
103,753632.6375587253,1.5875587252800838,13.2075,0.11894143153335597,0.013744413490084305,0.1864974243427692,,,,397nm,103,753632.6000000002
104,753632.6529685325,1.6029685324790923,13.3357,0.18930111974181085,0.023095238110756897,0.24075055224826186,,,,397nm,104,753632.6749999998
105,753632.6683903598,1.6183903598085216,13.464,0.2786154365226661,0.036222636888332084,0.3058967283045444,,,,397nm,105,753632.625
106,753632.683800167,1.6338001670075302,13.5922,0.3526887778351261,0.044444936603376534,0.38206298621400014,,,,397nm,106,753632.6749999998
107,753632.6992099743,1.6492099742065387,13.7204,0.4657944612593006,0.03870466815174994,0.4690160627790974,,,,397nm,107,753632.7000000002
108,753632.7146318016,1.6646318015359678,13.8487,0.6353578702937226,0.048583568219887636,0.5659043921342967,,,,397nm,108,753632.725
109,753632.7300416088,1.6800416087349765,13.9769,0.7631280363105615,0.0372018067488438,0.6708979953040327,,,,397nm,109,753632.7250000002
110,753632.745451416,1.6954514159339853,14.1051,0.8427947170817973,0.03764008545482672,0.7816074846490009,,,,397nm,110,753632.75
111,753632.7608612232,1.7108612231329938,14.2333,1.0203976307743712,0.050625432350202684,0.8948243873584774,,,,397nm,111,753632.75
112,753632.7762830505,1.726283050462423,14.3616,1.07876143415236,0.043681299459155117,1.0067929043234884,,,,397nm,112,753632.7749999998
113,753632.7916928577,1.7416928576614317,14.4898,1.191938606156822,0.04414543696791607,1.113052648906811,,,,397nm,113,753632.75
114,753632.807102665,1.7571026648604402,14.618,1.231197531701017,0.05090674755567694,1.2092255229210545,,,,397nm,114,753632.7249999999
115,753632.8225244923,1.7725244921898693,14.7463,1.2759057420618696,0.03895473829729475,1.2910234200140462,,,,397nm,115,753632.85
116,753632.8379342995,1.7879342993888778,14.8745,1.3363863340847295,0.05398436720323445,1.3544152536794023,,,,397nm,116,753632.8250000002
117,753632.8533441066,1.8033441065878868,15.0027,1.3681921125535652,0.06322698238097671,1.3963219487121128,,,,397nm,117,753632.75
118,753632.8687539138,1.8187539137868953,15.1309,1.4239576421677365,0.07052613818757829,1.4146053812252208,,,,397nm,118,753632.85
119,753632.8841757411,1.8341757411163244,15.2592,1.4046662091528341,0.07935005547828891,1.408304576195626,,,,397nm,119,753632.7749999998
120,753632.8995855483,1.849585548315333,15.3874,1.3183243809393448,0.06416545269477357,1.377756412189219,,,,397nm,120,753632.875
121,753632.9149953555,1.8649953555143415,15.5156,1.2461002168713369,0.05003409403766857,1.3245376393816053,,,,397nm,121,753632.95
122,753632.9304051627,1.8804051627133505,15.6438,1.196856391569414,0.07702624300569308,1.251330933843337,,,,397nm,122,753632.9
123,753632.9458269901,1.8958269900427793,15.7721,1.1149417301856386,0.05577319621221534,1.1616303125450391,,,,397nm,123,753632.9249999998
124,753632.9612367973,1.911236797241788,15.9003,0.9702285577562058,0.07156512926315937,1.0597463624533718,,,,397nm,124,753632.9249999998
125,753632.9766466045,1.9266466044407968,16.0285,0.9346444493082012,0.08199025870723416,0.9500620571410436,,,,397nm,125,753632.975
126,753632.9920684318,1.942068431770226,16.1568,0.7826500363687665,0.06482100671708196,0.8368974111641134,,,,397nm,126,753632.925
127,753633.007478239,1.9574782389692345,16.285,0.6882514055080347,0.05732950525680365,0.7245172333484077,,,,397nm,127,753633.025
128,753633.0228880462,1.972888046168243,16.4132,0.5387172585187492,0.044108568710127104,0.6163707141029909,,,,397nm,128,753632.975
129,753633.0382978534,1.9882978533672517,16.5414,0.4723947760608082,0.03305187899801483,0.5152921438097187,,,,397nm,129,753633.025
130,753633.0537196808,2.0037196806966806,16.6697,0.4067329797533255,0.03450981811441622,0.4232704555920832,,,,397nm,130,753633.025
131,753633.069129488,2.019129487895689,16.7979,0.3219357954685257,0.024305481632545527,0.34172783687701136,,,,397nm,131,753633.05
132,753633.0845392952,2.0345392950946986,16.9261,0.3005966206194817,0.026602227500001442,0.2711503574271017,,,,397nm,132,753633.125
133,753633.0999611225,2.0499611224241274,17.0544,0.250294207067166,0.010105258970822059,0.2114518101742616,,,,397nm,133,753633.125
134,753633.1153709297,2.065370929623136,17.1826,0.2397449771468214,0.013473883460771344,0.1622181810775373,,,,397nm,134,753633.0750000002
135,753633.1307807369,2.0807807368221445,17.3108,0.23464831185260915,0.008863018144085409,0.1225893598551426,,,,397nm,135,753633.1
136,753633.1461905441,2.096190544021153,17.439,0.2292110671254809,0.007640981116543288,0.0916209553306665,,,,397nm,136,753633.0750000002
137,753633.1616123714,2.1116123713505823,17.5673,0.20887162823071664,0.01581223032040719,0.06838772000994729,,,,397nm,137,753633.175
138,753633.1770221785,2.127022178549591,17.6955,0.2060830112963224,0.013985180447022402,0.05222136239133076,,,,397nm,138,753633.2
139,753633.1924319857,2.1424319857485994,17.8237,0.19312592266852446,0.013541807137791016,0.042779198247622975,,,,397nm,139,753633.175
140,753633.2078538131,2.1578538130780287,17.952,0.18279430515471964,0.011987028255789598,0.040307329049430664,,,,397nm,140,753633.2
141,753633.2232636203,2.1732636202770377,18.0802,0.17627457038457667,0.006647694095125514,0.0458132738270281,,,,397nm,141,753633.25
142,753633.2386734275,2.188673427476046,18.2084,0.17656536323141808,0.006372871349091111,0.0612380802583393,,,,397nm,142,753633.225
143,753633.2540832347,2.2040832346750547,18.3366,0.1969085436250184,0.006732005961097129,0.08962039156518241,,,,397nm,143,753633.25
144,753633.269505062,2.2195050620044836,18.4649,0.23126989507079426,0.010278177119688394,0.13520448261860235,,,,397nm,144,753633.2749999998
145,753633.2849148692,2.234914869203492,18.5931,0.27064324999697,0.013638742760906,0.2032104130258353,,,,397nm,145,753633.3
146,753633.3003246764,2.250324676402501,18.7213,0.3564706390287853,0.0157167564287063,0.29974972760490304,,,,397nm,146,753633.3
147,753633.3157465038,2.26574650373193,18.8496,0.4324701634555469,0.01684610544503584,0.43125167432784417,,,,397nm,147,753633.325
148,753633.331156311,2.2811563109309385,18.9778,0.5795480845649799,0.03034440920973615,0.6031863456406211,,,,397nm,148,753633.3250000002
149,753633.3465661182,2.296566118129947,19.105999999999998,0.7976886664085678,0.06837989320092071,0.8195394431541501,,,,397nm,149,753633.325
150,753633.3619759254,2.311975925328956,19.2342,1.0152206127192185,0.08499637137414112,1.081154511531892,,,,397nm,150,753633.325
151,753633.3773977527,2.3273977526583853,19.3625,1.2863039738461013,0.07586739817684557,1.3848452298665253,,,,397nm,151,753633.375
152,753633.3928075599,2.342807559857394,19.4907,1.7135889312012391,0.14906033781553799,1.721502854295916,,,,397nm,152,753633.3500000002
153,753633.4082173671,2.3582173670564024,19.6189,2.041836392208724,0.15577128525024336,2.0772138838435046,,,,397nm,153,753633.35
154,753633.4236391945,2.3736391943858313,19.7472,2.4188916932145874,0.10742723096567276,2.433120949203869,,,,397nm,154,753633.425
155,753633.4390490017,2.3890490015848402,19.8754,2.821091891768397,0.06742852961781733,2.7659562899730745,,,,397nm,155,753633.4
156,753633.4544588089,2.4044588087838488,20.0036,3.0641832073710114,0.08684210487688007,3.0519920532179934,,,,397nm,156,753633.45
157,753633.4698686161,2.4198686159828573,20.1318,3.3615147351462817,0.055738346249480535,3.2687175866186853,,,,397nm,157,753633.525
158,753633.4852904434,2.4352904433122866,20.2601,3.4030594502100486,0.01959971894475195,3.3980921795673296,,,,397nm,158,753633.475
159,753633.5007002505,2.450700250511295,20.3883,3.4144773504072226,0.11339446837046603,3.4287062012998297,,,,397nm,159,753633.525
160,753633.5161100577,2.466110057710304,20.5165,3.218641918974943,0.15379754934338394,3.358001500240229,,,,397nm,160,753633.55
161,753633.531531885,2.481531885039733,20.6448,3.0385808019192515,0.16335512126417676,3.1920138071095354,,,,397nm,161,753633.5
162,753633.5469416922,2.496941692238742,20.773000000000003,2.638973188778177,0.17052353755692554,2.9452096014665448,,,,397nm,162,753633.5
163,753633.5623514995,2.51235149943775,20.9012,2.450151387963168,0.1912849591790184,2.637686095551892,,,,397nm,163,753633.575
164,753633.5777613067,2.527761306636759,21.0294,2.042270313048824,0.18421823471855805,2.292901889877053,,,,397nm,164,753633.55
165,753633.593183134,2.543183133966188,21.1577,1.6583256672033604,0.11735278990079318,1.9343751794892208,,,,397nm,165,753633.625
166,753633.6085929412,2.558592941165197,21.2859,1.3049846793719433,0.1168683526150116,1.5841781371153725,,,,397nm,166,753633.5750000002
167,753633.6240027484,2.5740027483642054,21.4141,1.141419748730322,0.07604503861883348,1.2592824137474077,,,,397nm,167,753633.575
168,753633.6394125556,2.589412555563214,21.5423,0.9640268780521442,0.07622421623180901,0.9716256236350316,,,,397nm,168,753633.625
169,753633.6548343829,2.6048343828926432,21.6706,0.7961632866325945,0.053575228325571884,0.7274973949881478,,,,397nm,169,753633.6749999998
170,753633.6702441901,2.6202441900916518,21.7988,0.705584458279813,0.038939254550045904,0.5288425719457106,,,,397nm,170,753633.65
171,753633.6856539974,2.6356539972906603,21.927,0.6816136884127822,0.04175029045400397,0.37318494659836027,,,,397nm,171,753633.7750000001
172,753633.7010758247,2.651075824620089,22.0553,0.6454110563112561,0.032121419991005234,0.2556242477028039,,,,397nm,172,753633.7
173,753633.7164856319,2.666485631819098,22.1835,0.6126577749803805,0.03762680917430177,0.17020932702135785,,,,397nm,173,753633.675
174,753633.7318954391,2.6818954390181067,22.3117,0.5953774526978123,0.03787386987724978,0.11044689142345164,,,,397nm,174,753633.7
175,753633.7473052463,2.6973052462171156,22.4399,0.5626828138461519,0.0368623555584628,0.07047339929558623,,,,397nm,175,753633.75
176,753633.7627270736,2.7127270735465445,22.5682,0.5295726869900702,0.041352123261635065,0.045447848652811866,,,,397nm,176,753633.7249999999
177,753633.7781368808,2.728136880745553,22.6964,0.4990527108477354,0.04043696331803243,0.031920157839831306,,,,397nm,177,753633.7250000002
178,753633.793546688,2.743546687944562,22.8246,0.4488534534518949,0.03822032960345552,0.027889114825492698,,,,397nm,178,753633.8
179,753633.8089685154,2.758968515273991,22.9529,0.4253805883463222,0.03669912634323201,0.03301402189096167,,,,397nm,179,753633.825
180,753633.8243783226,2.7743783224729994,23.0811,0.4004863888139091,0.027396214647561812,0.04868671816212577,,,,397nm,180,753633.7999999998
181,753633.8397881297,2.789788129672008,23.2093,0.4026153613829211,0.03051307866437372,0.0781861714901505,,,,397nm,181,753633.7749999998
182,753633.8551979369,2.8051979368710165,23.3375,0.42068313478255454,0.02700457550613515,0.1267779940963945,,,,397nm,182,753633.825
183,753633.8706197642,2.8206197642004462,23.4658,0.44791189253351293,0.03904705545294992,0.20178107090670586,,,,397nm,183,753633.8333333335
184,753633.8860295714,2.8360295713994548,23.594,0.5082160754822012,0.023533567555030742,0.3120690629393421,,,,397nm,184,753633.875
185,753633.9014393786,2.8514393785984633,23.7222,0.5979647055553785,0.012800350894738587,0.4677804776515934,,,,397nm,185,753633.8999999998
186,753633.916861206,2.866861205927892,23.8505,0.768425664719405,0.06078266803343025,0.6791745256091644,,,,397nm,186,753633.8999999998
187,753633.9322710132,2.882271013126901,23.9787,0.9547268168047544,0.06487995946576504,0.9543212441766944,,,,397nm,187,753633.9
188,753633.9476808204,2.8976808203259097,24.1069,1.1954520113702432,0.05167539964790553,1.2980035633584028,,,,397nm,188,753633.95
189,753633.9630906276,2.913090627524918,24.2351,1.6596982614775844,0.06917073611410038,1.7088881972821388,,,,397nm,189,753633.95
190,753633.9785124549,2.928512454854347,24.3634,2.159236333607613,0.07575019963315932,2.178115419190641,,,,397nm,190,753634.0
191,753633.9939222621,2.9439222620533556,24.4916,2.8156179026631767,0.1031957197693371,2.6866570206966145,,,,397nm,191,753634.05
192,753634.0093320693,2.959332069252365,24.6198,3.243396592072965,0.10260173082596218,3.2077089706071265,,,,397nm,192,753634.05
193,753634.0247538966,2.974753896581794,24.7481,3.8660633301338514,0.14382609742625638,3.7074257528570436,,,,397nm,193,753634.0
194,753634.0401637038,2.9901637037808024,24.8763,4.257371856342839,0.15285933587153105,4.1471208198126455,,,,397nm,194,753634.05
195,753634.055573511,3.005573510979811,25.0045,4.500487304182896,0.1731314354425031,4.490266850805823,,,,397nm,195,753634.05
196,753634.0709833183,3.0209833181788195,25.1327,4.705963352692829,0.3108321941894545,4.705966690347402,,,,397nm,196,753634.05
197,753634.0864051456,3.036405145508249,25.261,4.755843105002751,0.2458426183928932,4.773930750033159,,,,397nm,197,753634.1
198,753634.1018149528,3.0518149527072573,25.3892,4.678702389662791,0.3488490546828582,4.687531960406462,,,,397nm,198,753634.125
199,753634.11722476,3.067224759906266,25.5174,4.451688997707653,0.32771518025061386,4.455163034996328,,,,397nm,199,753634.125
200,753634.1326465873,3.082646587235695,25.6457,3.846072597728877,0.34004190008187624,4.098268531995424,,,,397nm,200,753634.125
201,753634.1480563945,3.098056394434704,25.7739,3.269705070951888,0.3359362818636372,3.6493137274302216,,,,397nm,201,753634.1499999998
202,753634.1634662016,3.1134662016337127,25.9021,2.9132653727874462,0.3048579937558048,3.1453807563604306,,,,397nm,202,753634.2000000002
203,753634.1788760088,3.128876008832721,26.0303,2.5189650933634087,0.2681852747295324,2.6241369229446594,,,,397nm,203,753634.1499999998
204,753634.1942978362,3.14429783616215,26.1586,1.8894956855290337,0.19594590522526534,2.1187176645061743,,,,397nm,204,753634.175
205,753634.2097076434,3.1597076433611586,26.2868,1.4165976184704574,0.1877208773341243,1.6560671199543209,,,,397nm,205,753634.2250000002
206,753634.2251174506,3.1751174505601676,26.415,1.2309031796143994,0.15439561952433112,1.2529520058735435,,,,397nm,206,753634.2
207,753634.2405392779,3.1905392778895965,26.5433,0.9005398074832376,0.14660720862076296,0.9173448253620204,,,,397nm,207,753634.2
208,753634.2559490851,3.2059490850886054,26.6715,0.6673698381546135,0.04086752446117081,0.6502605107393605,,,,397nm,208,753634.25
209,753634.2713588923,3.221358892287614,26.7997,0.5668548886578404,0.053121941143942586,0.4461823200357911,,,,397nm,209,753634.25
210,753634.2867686995,3.2367686994866225,26.9279,0.4683998753395524,0.056692588074357377,0.2963849049648617,,,,397nm,210,753634.3
211,753634.3021905269,3.252190526816052,27.0562,0.410647414934078,0.05726463251036318,0.1906059207207031,,,,397nm,211,753634.3
212,753634.3176003341,3.2676003340150603,27.1844,0.3693337348349631,0.023023766530317114,0.11892287719701905,,,,397nm,212,753634.2749999998
213,753634.3330101413,3.283010141214069,27.3126,0.32277384088756816,0.01783373694826904,0.07232015987151033,,,,397nm,213,753634.2749999998
214,753634.3484319686,3.298431968543498,27.4409,0.31642824105302103,0.02550041740859053,0.0435882546977136,,,,397nm,214,753634.3
215,753634.3638417758,3.3138417757425067,27.5691,0.3010624964258775,0.01554868843375088,0.02749975301051096,,,,397nm,215,753634.375
216,753634.379251583,3.3292515829415152,27.6973,0.2967691405567454,0.016535359750254542,0.020668246287044702,,,,397nm,216,753634.3999999998
217,753634.3946613902,3.344661390140524,27.8255,0.3163568638170941,0.016611315166387124,0.02156119452136404,,,,397nm,217,753634.375
218,753634.4100832175,3.360083217469953,27.9538,0.3571032816734838,0.018854778066654008,0.030426470601073563,,,,397nm,218,753634.4249999998
219,753634.4254930248,3.3754930246689616,28.081999999999997,0.3857074043400049,0.016819466447829667,0.04928475638930911,,,,397nm,219,753634.4249999998
220,753634.440902832,3.3909028318679706,28.2102,0.4496323435724822,0.01682359780464394,0.08206914065010924,,,,397nm,220,753634.475
221,753634.456312639,3.406312639066979,28.3384,0.5032927674001182,0.03921340354153675,0.13471944635025235,,,,397nm,221,753634.3999999998
222,753634.4717344665,3.421734466396408,28.4667,0.5511137146049316,0.04223704095611542,0.21527893139058168,,,,397nm,222,753634.475
223,753634.4871442736,3.4371442735954165,28.5949,0.6358396379561205,0.01681099623692867,0.33339276638881504,,,,397nm,223,753634.475
224,753634.5025540808,3.4525540807944255,28.7231,0.7335171942449135,0.028087742308756863,0.5000347419930536,,,,397nm,224,753634.475
225,753634.5179759081,3.467975908123855,28.8514,0.8495287550164723,0.06214678132119585,0.7263161408162019,,,,397nm,225,753634.55
226,753634.5333857153,3.4833857153228633,28.9796,1.0691219949842612,0.02509027991489994,1.0210425319530352,,,,397nm,226,753634.55
227,753634.5487955225,3.498795522521872,29.1078,1.3746184109542268,0.08340711721409079,1.389556807011504,,,,397nm,227,753634.5
228,753634.5642053297,3.5142053297208804,29.236,1.9062154837218517,0.18036321394972432,1.8307130217266296,,,,397nm,228,753634.6
229,753634.5796271571,3.5296271570503097,29.3643,2.3499398861784737,0.059598169117002164,2.3353492805561347,,,,397nm,229,753634.575
230,753634.5950369643,3.5450369642493182,29.4925,2.806388759498208,0.021619776128215223,2.8834072275187586,,,,397nm,230,753634.5750000002
231,753634.6104467715,3.5604467714483268,29.6207,3.7187204653832304,0.05963488797621396,3.4464384684883576,,,,397nm,231,753634.625
232,753634.6258685988,3.575868598777756,29.749000000000002,4.1742506570751035,0.17410093158713974,3.9883145291601054,,,,397nm,232,753634.5750000002
233,753634.641278406,3.5912784059767646,29.8772,4.658968495203571,0.15566164137458602,4.467491469223591,,,,397nm,233,753634.5750000002
234,753634.6566882132,3.6066882131757736,30.0054,5.111656811556074,0.2561844283427181,4.844494273630911,,,,397nm,234,753634.675
235,753634.6720980204,3.622098020374782,30.1336,5.233686565354144,0.19083754278092804,5.085615771412461,,,,397nm,235,753634.675
236,753634.6875198478,3.637519847704211,30.2619,5.304247355138732,0.2497301428427769,5.168315197410875,,,,397nm,236,753634.6499999998
237,753634.702929655,3.6529296549032195,30.3901,5.200958829831606,0.2555579645464992,5.084565734469813,,,,397nm,237,753634.7249999999
238,753634.7183394622,3.6683394621022285,30.5183,4.8186347091802855,0.2447055893139607,4.8424943653228025,,,,397nm,238,753634.7749999998
239,753634.7337612895,3.6837612894316574,30.6466,4.5291549008485275,0.3558043773867858,4.464386131899003,,,,397nm,239,753634.7749999998
240,753634.7491710967,3.699171096630666,30.7748,3.880026927274239,0.2946660244499356,3.984618840688924,,,,397nm,240,753634.75
241,753634.7645809039,3.714580903829675,30.903000000000002,3.470110205026005,0.284231602623622,3.4428824990773133,,,,397nm,241,753634.75
242,753634.7799907111,3.729990711028683,31.0312,2.8389850197809814,0.2273768591251989,2.8798376234731893,,,,397nm,242,753634.75
243,753634.7954125385,3.7454125383581127,31.1595,2.381552786546824,0.23960021332239906,2.3315632431003324,,,,397nm,243,753634.775
244,753634.8108223455,3.7608223455571212,31.2877,1.8041237188292487,0.2447450760159451,1.827691012750735,,,,397nm,244,753634.7750000001
245,753634.8262321528,3.77623215275613,31.4159,1.2770530906093838,0.09666817794516494,1.3869753278568733,,,,397nm,245,753634.85
246,753634.8416539801,3.7916539800855587,31.5442,0.9929346590763988,0.10007680612838954,1.0186737481024026,,,,397nm,246,753634.875
247,753634.8570637873,3.8070637872845676,31.6724,0.7340614136654996,0.06015631829849631,0.7244540584618039,,,,397nm,247,753634.9
248,753634.8724735945,3.822473594483576,31.8006,0.5798538327396547,0.05986567246294939,0.4987661466363067,,,,397nm,248,753634.9
249,753634.8878834017,3.8378834016825847,31.9288,0.4656169343427378,0.034398582480897735,0.3324248414496869,,,,397nm,249,753634.8
250,753634.903305229,3.8533052290120136,32.0571,0.4198096793041318,0.01907104106535291,0.2144106835406808,,,,397nm,250,753634.95
251,753634.9187150362,3.868715036211022,32.1853,0.4047710253355527,0.02721917319803462,0.13392223831209088,,,,397nm,251,753634.975
252,753634.9341248435,3.884124843410031,32.3135,0.4048823603574368,0.03223825681167261,0.08097843148858556,,,,397nm,252,753635.0
253,753634.9495466708,3.8995466707394604,32.4418,0.3686581494430995,0.031211298294791426,0.04738157481141803,,,,397nm,253,753634.975
254,753634.964956478,3.914956477938469,32.57,0.3574371578163967,0.035073588895359595,0.02684948305136517,,,,397nm,254,753635.0
255,753634.9803662852,3.9303662851374774,32.6982,0.31743461337030954,0.03050337710033735,0.014728982589423909,,,,397nm,255,753635.025
256,753634.9957760924,3.945776092336486,32.8264,0.2962315342710688,0.029996033767507337,0.007822038557795936,,,,397nm,256,753635.0
257,753635.0111979197,3.9611979196659157,32.9547,0.26883939398632056,0.025840711108058016,0.004019265133740561,,,,397nm,257,753635.0
258,753635.0266077269,3.9766077268649243,33.0829,0.2448840115317769,0.024880928864722644,0.0020003391521184787,,,,397nm,258,753635.0
259,753635.0420175341,3.992017534063933,33.2111,0.21125603636370416,0.018741553621616627,0.0009637646622346547,,,,397nm,259,753635.1
260,753635.0574393615,4.007439361393361,33.3394,0.21363527196913926,0.029066384921363982,0.00044924668505964756,,,,397nm,260,753635.15
261,753635.0728491687,4.02284916859237,33.4676,0.19460632058827027,0.018541036996542595,0.0002028439318363374,,,,397nm,261,753635.0750000002
262,753635.0882589759,4.038258975791378,33.5958,0.1875720277810005,0.015790423876822147,8.866445364652683e-05,,,,397nm,262,753635.1
263,753635.1036687831,4.053668782990388,33.724000000000004,0.1933627155895156,0.01552707648762699,3.751867111934291e-05,,,,397nm,263,753635.125
264,753635.1190906104,4.069090610319817,33.8523,0.1991100131656116,0.015449189210215382,1.535846820883891e-05,,,,397nm,264,753635.1
265,753635.1345004175,4.084500417518825,33.9805,0.19953782978969484,0.01873895116476436,6.090536980722788e-06,,,,397nm,265,753635.1
266,753635.1499102247,4.099910224717834,34.1087,0.20440516560679334,0.02677213470865097,2.3381568911519568e-06,,,,397nm,266,753635.1
267,753635.1653200319,4.115320031916842,34.2369,0.2095748985631365,0.02522567820392731,8.689646249555205e-07,,,,397nm,267,753635.1333333333
268,753635.1807418593,4.130741859246272,34.3652,0.1976957216840992,0.020953385374149223,3.123842469253796e-07,,,,397nm,268,753635.1749999998
269,753635.1961516665,4.146151666445281,34.4934,0.2022373944202536,0.022620978630426843,1.0879961255649009e-07,,,,397nm,269,753635.2250000002
270,753635.2115614737,4.161561473644289,34.6216,0.19766299985841865,0.01891422078883559,3.6683938432814665e-08,,,,397nm,270,753635.15
271,753635.226983301,4.176983300973718,34.7499,0.195670407312224,0.017882724848100787,1.1963277136928674e-08,,,,397nm,271,753635.2
272,753635.2423931082,4.192393108172727,34.8781,0.19411460902534194,0.017454181514891694,3.7801457637191485e-09,,,,397nm,272,753635.25
273,753635.2578029154,4.207802915371736,35.0063,0.19895089165733967,0.017669304843666096,1.156318071474811e-09,,,,397nm,273,753635.3
274,753635.2732127226,4.223212722570745,35.1345,0.203915441163728,0.015849966476643055,3.4241790246437427e-10,,,,397nm,274,753635.2749999998
275,753635.28863455,4.238634549900173,35.2628,0.2000765549653329,0.02682984658888048,9.806572485980028e-11,,,,397nm,275,753635.35
276,753635.3040443572,4.254044357099182,35.391,0.2049418855097065,0.03244123961712332,2.7214864002524305e-11,,,,397nm,276,753635.2750000001
277,753635.3194541644,4.269454164298191,35.5192,0.18230824657310749,0.022694127718096552,7.311483045072117e-12,,,,397nm,277,753635.325
278,753635.3348759917,4.28487599162762,35.6475,0.16426446469426326,0.019846032398560417,1.899561842505513e-12,,,,397nm,278,753635.3500000002
279,753635.3502857989,4.3002857988266285,35.7757,0.15177133435887682,0.019406791741372928,4.782583068119225e-13,,,,397nm,279,753635.3999999998
280,753635.3656956061,4.315695606025637,35.9039,0.15279335984543624,0.029968023104431262,1.1656870990554366e-13,,,,397nm,280,753635.425
281,753635.3811054133,4.331105413224646,36.0321,0.13208955039579026,0.015024163725764724,2.7505012163014458e-14,,,,397nm,281,753635.425
282,753635.3965272406,4.346527240554075,36.1604,0.12124083761220768,0.01446898260479529,6.275471675781122e-15,,,,397nm,282,753635.4
283,753635.4119370478,4.361937047753083,36.2886,0.12736609196259874,0.015165982662276731,1.3876693663592662e-15,,,,397nm,283,753635.45
284,753635.427346855,4.377346854952092,36.4168,0.12945100190107256,0.0111041991949789,2.9705441508527735e-16,,,,397nm,284,753635.475
285,753635.4427686824,4.39276868228152,36.5451,0.13825921821378934,0.014414863464466078,6.148337847427666e-17,,,,397nm,285,753635.3999999998
286,753635.4581784895,4.408178489480529,36.6733,0.15609282702144084,0.015458807414571538,1.23343852878463e-17,,,,397nm,286,753635.525
287,753635.4735882967,4.423588296679538,36.8015,0.16568827376941914,0.02354402375457068,2.395453142987175e-18,,,,397nm,287,753635.475
288,753635.4889981039,4.438998103878546,36.9297,0.16833458730270362,0.019373842283754075,4.503687343356126e-19,,,,397nm,288,753635.5
289,753635.5044199312,4.454419931207976,37.058,0.1804200334648909,0.0220786368515882,8.186090050137253e-20,,,,397nm,289,753635.5
290,753635.5198297384,4.469829738406984,37.1862,0.1738688632744013,0.02097716180769588,1.4423373397099793e-20,,,,397nm,290,753635.575
291,753635.5352395456,4.485239545605993,37.3144,0.17070785029770652,0.02113020185330402,2.460183826632194e-21,,,,397nm,291,753635.5
292,753635.550661373,4.500661372935423,37.4427,0.1624179434909357,0.01961853308036159,4.056607818643548e-22,,,,397nm,292,753635.5
293,753635.5660711802,4.516071180134431,37.5709,0.1623213870189501,0.02385811692431195,6.484455462534289e-23,,,,397nm,293,753635.625
294,753635.5814809874,4.53148098733344,37.6991,0.14913775515404987,0.022479878663227815,1.003446871465908e-23,,,,397nm,294,753635.525
295,753631.05,0.0,0.0,,,,0.0486103020943897,0.002441405899235951,1.9070864609818967e-27,399nm,0,750816.78
296,753631.0656782035,0.015678203484667978,0.13,,,,0.03533948170801088,0.003359041394662348,1.340979941687035e-26,399nm,1,750816.9833333334
297,753631.081356407,0.031356406969335955,0.26,,,,0.025590368905192395,0.003755833275009997,9.130191622666257e-26,399nm,2,750817.0333333333
298,753631.0958285949,0.04582859480133717,0.38,,,,0.027304428168081537,0.004818402245030923,5.21236935678649e-25,399nm,3,750817.0166666666
299,753631.1115067983,0.061506798286005145,0.51,,,,0.023413886801409548,0.004605568372380161,3.3356517379375964e-24,399nm,4,750817.0166666666
300,753631.1271850019,0.07718500177067313,0.64,,,,0.01777852330361361,0.0023086652478082515,2.066959331914737e-23,399nm,5,750817.1000000002
301,753631.1428632053,0.0928632052553411,0.77,,,,0.01633868300655905,0.002601086918770927,1.2401918535486622e-22,399nm,6,750817.0666666669
302,753631.1585414088,0.10854140874000909,0.9,,,,0.019485828110338853,0.0049887279901922685,7.205291055628807e-22,399nm,7,750817.1333333333
303,753631.1742196123,0.12421961222467706,1.03,,,,0.022888482858432712,0.006432498582721311,4.0534040317191686e-21,399nm,8,750817.15
304,753631.1886918001,0.13869180005667825,1.15,,,,0.017350548965754508,0.0020269130510412923,1.9402694109232592e-20,399nm,9,750817.1499999998
305,753631.2043700035,0.15437000354134625,1.28,,,,0.02507497146674481,0.00708619215293317,1.0259313736439356e-19,399nm,10,750817.15
306,753631.2200482071,0.17004820702601423,1.41,,,,0.02768769379393549,0.004921183014938019,5.252672178265013e-19,399nm,11,750817.1666666665
307,753631.2357264105,0.1857264105106822,1.54,,,,0.032137934088145505,0.008868666448579934,2.6040420637532675e-18,399nm,12,750817.1666666665
308,753631.2514046141,0.20140461399535017,1.67,,,,0.03133774691535871,0.005458698702946638,1.250032790114064e-17,399nm,13,750817.25
309,753631.2670828175,0.21708281748001818,1.8,,,,0.03198575875392493,0.001661993608686369,5.810326365998042e-17,399nm,14,750817.2333333333
310,753631.2815550053,0.23155500531201936,1.92,,,,0.031624043436590456,0.0020131466817392527,2.332005232529858e-16,399nm,15,750817.25
311,753631.2972332089,0.24723320879668734,2.05,,,,0.0353823242406491,0.005530316191053258,1.0188178616978926e-15,399nm,16,750817.2666666666
312,753631.3129114123,0.26291141228135534,2.18,,,,0.03672000780125074,0.0017405627274918545,4.309920825058907e-15,399nm,17,750817.2333333334
313,753631.3285896158,0.2785896157660233,2.31,,,,0.035504013416957636,0.001623709716275856,1.7654187948478755e-14,399nm,18,750817.2333333333
314,753631.3442678193,0.2942678192506913,2.44,,,,0.035832411518990186,0.002909471706829018,7.002158087110884e-14,399nm,19,750817.2999999998
315,753631.3587400072,0.3087400070826925,2.56,,,,0.04042711997428555,0.0023316259384175107,2.427535336315457e-13,399nm,20,750817.3166666669
316,753631.3744182106,0.3244182105673605,2.69,,,,0.0424647841925683,0.003209752572247459,9.049771919024095e-13,399nm,21,750817.35
317,753631.3900964141,0.34009641405202845,2.82,,,,0.052133812769686934,0.002695353452395053,3.266746385586337e-12,399nm,22,750817.2999999998
318,753631.4057746176,0.3557746175366965,2.95,,,,0.057374850035952,0.0027015708422319746,1.1418233413118557e-11,399nm,23,750817.3333333335
319,753631.4214528211,0.3714528210213644,3.08,,,,0.06646515780421185,0.002958249187680325,3.864453857411085e-11,399nm,24,750817.4166666665
320,753631.4371310245,0.3871310245060324,3.21,,,,0.06940630607885892,0.004330390607077468,1.2664354170481305e-10,399nm,25,750817.3833333333
321,753631.4516032124,0.4016032123380336,3.33,,,,0.08223492049951449,0.0028255906878459475,3.681319808528402e-10,399nm,26,750817.35
322,753631.4672814158,0.41728141582270156,3.46,,,,0.0850634938276093,0.003816228141262071,1.133930342942937e-09,399nm,27,750817.4166666665
323,753631.4829596194,0.43295961930736954,3.59,,,,0.08108894878623793,0.003353622265693453,3.3820102371509193e-09,399nm,28,750817.4666666667
324,753631.4986378228,0.44863782279203757,3.72,,,,0.08112110745603836,0.0038765588091996092,9.767179538535079e-09,399nm,29,750817.4166666665
325,753631.5143160264,0.46431602627670554,3.85,,,,0.08125475778245801,0.0037270967221820594,2.7312983098993868e-08,399nm,30,750817.4333333331
326,753631.5299942298,0.4799942297613735,3.98,,,,0.07397151717899311,0.0039830536977120985,7.39562382789375e-08,399nm,31,750817.4833333334
327,753631.5444664176,0.4944664175933747,4.1,,,,0.06612208925940788,0.002969103754405357,1.8025286016684822e-07,399nm,32,750817.4500000002
328,753631.5601446212,0.5101446210780427,4.23,,,,0.05406336623668409,0.0033856156089464512,4.5874965363502654e-07,399nm,33,750817.4833333333
329,753631.5758228246,0.5258228245627107,4.36,,,,0.0447865353576008,0.002751144747527308,1.1305116602792534e-06,399nm,34,750817.5333333333
330,753631.591501028,0.5415010280473787,4.49,,,,0.036976919227142815,0.0021554039975671306,2.6976155402629163e-06,399nm,35,750817.5666666669
331,753631.6071792316,0.5571792315320466,4.62,,,,0.03203947400686622,0.0012698279358450654,6.2329088457699325e-06,399nm,36,750817.5333333333
332,753631.6216514194,0.5716514193640478,4.74,,,,0.0310708913601026,0.001846859438605432,1.3122083071654084e-05,399nm,37,750817.6000000002
333,753631.6373296229,0.5873296228487158,4.87,,,,0.03491188438744509,0.011917374281397244,2.849714887235293e-05,399nm,38,750817.5333333333
334,753631.6530078264,0.6030078263333838,5.0,,,,0.03382822994101301,0.009622902972337515,5.992468386758418e-05,399nm,39,750817.6333333333
335,753631.6686860299,0.6186860298180518,5.13,,,,0.03519767016108749,0.007401191293630174,0.00012201572477467031,399nm,40,750817.6000000002
336,753631.6843642334,0.6343642333027197,5.26,,,,0.026598871688098186,0.003871984915557128,0.00024056451621407428,399nm,41,750817.6333333333
337,753631.7000424368,0.6500424367873877,5.39,,,,0.033732153002729165,0.005149455894213989,0.00045925410270333204,399nm,42,750817.65
338,753631.7145146247,0.6645146246193889,5.51,,,,0.03140185926828784,0.0044061778700486155,0.000810684563168093,399nm,43,750817.6833333335
339,753631.7301928281,0.6801928281040569,5.64,,,,0.025049949660926416,0.0005301075189119649,0.001454659298584649,399nm,44,750817.6166666667
340,753631.7458710317,0.6958710315887249,5.77,,,,0.02296734257338085,0.0028633889160173,0.0025274139804778877,399nm,45,750817.6833333335
341,753631.7615492351,0.711549235073393,5.9,,,,0.0214794480347528,0.0012281442710050615,0.004252038532645689,399nm,46,750817.7666666666
342,753631.7772274386,0.7272274385580609,6.03,,,,0.02247735808257232,0.0019183615910723351,0.0069266574646835565,399nm,47,750817.72
343,753631.7916996265,0.7416996263900621,6.15,,,,0.021507526506035445,0.0018354019008391719,0.01056153945766518,399nm,48,750817.7333333334
344,753631.8073778299,0.7573778298747301,6.28,,,,0.022049549321436948,0.0018739400935744671,0.016171177854109552,399nm,49,750817.7000000002
345,753631.8230560335,0.773056033359398,6.41,,,,0.03095682310641678,0.0028773747486938715,0.023975175411411486,399nm,50,750817.75
346,753631.8387342369,0.788734236844066,6.54,,,,0.03528678633936766,0.003780347987502764,0.034418159672305215,399nm,51,750817.7999999998
347,753631.8544124403,0.8044124403287339,6.67,,,,0.046710743771288636,0.0019933465423987227,0.047843088619692,399nm,52,750817.7833333331
348,753631.8700906439,0.8200906438134019,6.8,,,,0.059859916942057126,0.0031406614429050103,0.06439564307100074,399nm,53,750817.8166666665
349,753631.8845628317,0.8345628316454031,6.92,,,,0.07698815908138824,0.003097332149646746,0.08232786450762414,399nm,54,750817.85
350,753631.9002410352,0.8502410351300711,7.05,,,,0.10393454733812116,0.00700614515604453,0.1041530600912706,399nm,55,750817.8166666665
351,753631.9159192387,0.8659192386147391,7.18,,,,0.13728825918496387,0.0061862281070232,0.12758597332569965,399nm,56,750817.8500000002
352,753631.9315974421,0.881597442099407,7.31,,,,0.15587764092812498,0.005759179492765268,0.15133505609442002,399nm,57,750817.9
353,753631.9472756457,0.8972756455840751,7.44,,,,0.1796305330201983,0.010585899885896356,0.17381284599830418,399nm,58,750817.9333333331
354,753631.9629538491,0.9129538490687431,7.57,,,,0.20691292953280346,0.010214979952620024,0.19329914192679928,399nm,59,750817.9666666667
355,753631.977426037,0.9274260369007443,7.69,,,,0.21022463814131825,0.009862814332240422,0.20720832419392235,399nm,60,750817.9666666667
356,753631.9931042404,0.9431042403854123,7.82,,,,0.2087245372354276,0.009014452090067527,0.21659243662562694,399nm,61,750817.9166666665
357,753632.0087824439,0.9587824438700803,7.95,,,,0.21768528028842868,0.009570403244463857,0.2192226004586988,399nm,62,750817.9666666667
358,753632.0244606474,0.9744606473547482,8.08,,,,0.21687295194555256,0.00974637276950606,0.21484917439769596,399nm,63,750817.9833333334
359,753632.0401388509,0.9901388508394163,8.21,,,,0.1891575835640988,0.0123478008308336,0.20388691439145748,399nm,64,750817.9833333333
360,753632.0546110388,1.0046110386714173,8.33,,,,0.1855441526786985,0.008436690876959828,0.18878920341502373,399nm,65,750817.9833333334
361,753632.0702892422,1.0202892421560854,8.46,,,,0.166660792499422,0.007220928310953501,0.16839695795081658,399nm,66,750818.0500000002
362,753632.0859674456,1.0359674456407533,8.59,,,,0.1346976529038066,0.009765289742859187,0.1454529731136212,399nm,67,750818.0499999998
363,753632.1016456492,1.0516456491254214,8.72,,,,0.1133641561916688,0.0067993612138655965,0.12166980329009118,399nm,68,750818.0166666666
364,753632.1173238526,1.0673238526100892,8.85,,,,0.10458147296287378,0.00415100653262678,0.09858702484959828,399nm,69,750818.0666666669
365,753632.1330020562,1.0830020560947573,8.98,,,,0.08074619268657919,0.0049332015623549655,0.07742913704267723,399nm,70,750818.0499999998
366,753632.147474244,1.0974742439267584,9.1,,,,0.07111980868182602,0.002934328560458594,0.06034203161535751,399nm,71,750818.1
367,753632.1631524474,1.1131524474114265,9.23,,,,0.0621828515357089,0.001592282614473936,0.044928008200856864,399nm,72,750818.1333333333
368,753632.178830651,1.1288306508960944,9.36,,,,0.05480930483932561,0.002753828541321264,0.03290610086307125,399nm,73,750818.1166666667
369,753632.1945088544,1.1445088543807624,9.49,,,,0.04809299159941118,0.0013193482570117946,0.0242495746961647,399nm,74,750818.1666666665
370,753632.210187058,1.1601870578654303,9.62,,,,0.050907414866153744,0.0010241232718357957,0.01884448835838736,399nm,75,750818.1666666665
371,753632.2258652614,1.1758652613500984,9.75,,,,0.044503149183237,0.0013370821768332172,0.016603898400290404,399nm,76,750818.2000000002
372,753632.2403374492,1.1903374491820995,9.87,,,,0.04180530156106228,0.0011536276476912654,0.01736695786747524,399nm,77,750818.2166666669
373,753632.2560156527,1.2060156526667676,10.0,,,,0.045498129511564574,0.0013206791590384473,0.02143814881883126,399nm,78,750818.2333333333
374,753632.2716938562,1.2216938561514357,10.13,,,,0.043671329474519766,0.0016772968370283978,0.029231967509085768,399nm,79,750818.2000000002
375,753632.2873720597,1.2373720596361035,10.26,,,,0.0450652978153562,0.0020767957700013424,0.04122953220906485,399nm,80,750818.2166666667
376,753632.3030502632,1.2530502631207716,10.39,,,,0.060300358850190125,0.0032133473611930478,0.05794219789070053,399nm,81,750818.2833333331
377,753632.317522451,1.2675224509527727,10.51,,,,0.07519376610824431,0.0053356926649717465,0.07790442211284593,399nm,82,750818.2833333333
378,753632.3332006545,1.2832006544374408,10.64,,,,0.09520873810456623,0.004998095077908683,0.10456964417665854,399nm,83,750818.2833333333
379,753632.3488788579,1.2988788579221087,10.77,,,,0.1329020246754497,0.007961236030040649,0.13618290250511306,399nm,84,750818.3000000002
380,753632.3645570615,1.3145570614067768,10.9,,,,0.18247095295582005,0.013793344419980834,0.17187323331607424,399nm,85,750818.2999999998
381,753632.3802352649,1.3302352648914446,11.03,,,,0.2019035524964864,0.00917196526502945,0.21011980649495385,399nm,86,750818.2833333333
382,753632.3959134684,1.3459134683761127,11.16,,,,0.2471879546756799,0.015264365041584653,0.2487844339659308,399nm,87,750818.3000000002
383,753632.4103856563,1.3603856562081138,11.28,,,,0.2862154269902334,0.014046739021044122,0.28259957444848033,399nm,88,750818.3833333334
384,753632.4260638597,1.3760638596927819,11.41,,,,0.32647689404412955,0.01011101445656487,0.3145761074127757,399nm,89,750818.4166666665
385,753632.4417420633,1.3917420631774498,11.54,,,,0.34834957158728497,0.013088622143748159,0.33910394542962513,399nm,90,750818.3833333334
386,753632.4574202667,1.4074202666621178,11.67,,,,0.3528699565189119,0.010411561929800537,0.3539900562066337,399nm,91,750818.4500000002
387,753632.4730984702,1.423098470146786,11.8,,,,0.35485650724874224,0.00884246988540599,0.35784899472562576,399nm,92,750818.4166666665
388,753632.4887766737,1.4387766736314538,11.93,,,,0.34628470042207693,0.005767191757757486,0.350315274254046,399nm,93,750818.4166666665
389,753632.5032488615,1.453248861463455,12.05,,,,0.3351019232363643,0.009650291851163872,0.3338478175990361,399nm,94,750818.4833333334
390,753632.518927065,1.468927064948123,12.18,,,,0.3247027109121081,0.012881026474990436,0.3072450730981761,399nm,95,750818.4833333334
391,753632.5346052685,1.484605268432791,12.31,,,,0.2638131672940674,0.006361760655583693,0.2738289962113448,399nm,96,750818.4833333334
392,753632.5502834719,1.5002834719174587,12.44,,,,0.2274914754584945,0.007791852999025717,0.2363447289188427,399nm,97,750818.5499999998
393,753632.5659616755,1.5159616754021268,12.57,,,,0.2062889326168229,0.003519147201434353,0.19757025984472507,399nm,98,750818.5166666666
394,753632.5804338633,1.530433863234128,12.69,,,,0.15567834803590416,0.007197321399840491,0.162794031765023,399nm,99,750818.5333333333
395,753632.5961120668,1.546112066718796,12.82,,,,0.12576711768527846,0.00304904951506158,0.12809151432641555,399nm,100,750818.5833333335
396,753632.6117902702,1.5617902702034638,12.95,,,,0.10096519386247686,0.0025124587463803394,0.09783572767549904,399nm,101,750818.5666666669
397,753632.6274684737,1.577468473688132,13.08,,,,0.07918513851199434,0.002867041991520863,0.07282517914053838,399nm,102,750818.5833333335
398,753632.6431466772,1.5931466771728,13.21,,,,0.0702086880727291,0.0012846473693461106,0.053365123427137166,399nm,103,750818.6166666667
399,753632.6588248807,1.6088248806574679,13.34,,,,0.06394489814227028,0.002556327537493175,0.03944730540549763,399nm,104,750818.6166666667
400,753632.6732970686,1.6232970684894692,13.46,,,,0.05546089634428484,0.001529893652599106,0.031419677101824715,399nm,105,750818.6
401,753632.688975272,1.638975271974137,13.59,,,,0.060514631470508576,0.003842404915465465,0.027916320032943958,399nm,106,750818.6666666665
402,753632.7046534756,1.6546534754588051,13.72,,,,0.06173163240416366,0.003207341141232249,0.03001698199973356,399nm,107,750818.6833333331
403,753632.720331679,1.670331678943473,13.85,,,,0.06297276753831026,0.002255898442601881,0.03825693397223755,399nm,108,750818.6833333331
404,753632.7360098825,1.686009882428141,13.98,,,,0.07890726023038035,0.005697212187715782,0.05350876924913207,399nm,109,750818.7333333333
405,753632.751688086,1.701688085912809,14.11,,,,0.10291650779377456,0.0066690745051955205,0.07688401543461594,399nm,110,750818.7200000002
406,753632.7661602738,1.7161602737448103,14.23,,,,0.11869097353274065,0.005770755377940997,0.10666337931863737,399nm,111,750818.7166666669
407,753632.7818384772,1.7318384772294781,14.36,,,,0.1691938810387058,0.006547541508363485,0.14864497789514142,399nm,112,750818.7666666667
408,753632.7975166808,1.7475166807141462,14.49,,,,0.2050984735931404,0.012926609083960237,0.20101186198562104,399nm,113,750818.75
409,753632.8131948842,1.763194884198814,14.62,,,,0.2663728955586378,0.015471702118084088,0.2630841284525463,399nm,114,750818.7666666666
410,753632.8288730878,1.7788730876834822,14.75,,,,0.3555137092407981,0.02420430873112587,0.3329143749879141,399nm,115,750818.7166666667
411,753632.8433452756,1.7933452755154833,14.87,,,,0.3899227029736596,0.017162606256562383,0.4013927765542532,399nm,116,750818.8166666669
412,753632.859023479,1.8090234790001514,15.0,,,,0.4726748757355699,0.028594710333670774,0.4756453177033626,399nm,117,750818.8666666667
413,753632.8747016825,1.8247016824848195,15.13,,,,0.5448872622508808,0.014457919107530418,0.5446366734582393,399nm,118,750818.8166666665
414,753632.890379886,1.8403798859694873,15.26,,,,0.6104824229379405,0.027806446188541115,0.6026016659819521,399nm,119,750818.8500000002
415,753632.9060580895,1.8560580894541554,15.39,,,,0.6439880472950517,0.019841588768630816,0.6442428984641049,399nm,120,750818.85
416,753632.921736293,1.8717362929388233,15.52,,,,0.648691189041709,0.02200150560551992,0.6655233633181245,399nm,121,750818.9166666665
417,753632.9362084809,1.8862084807708246,15.64,,,,0.6606367829725093,0.02935384176838418,0.6652133259121543,399nm,122,750818.8833333333
418,753632.9518866843,1.9018866842554925,15.77,,,,0.6548774682947724,0.025233414760540317,0.6432927216332378,399nm,123,750818.9333333331
419,753632.9675648878,1.9175648877401605,15.9,,,,0.5918247304329068,0.025293168977155982,0.6011044935941726,399nm,124,750818.9166666665
420,753632.9832430913,1.9332430912248286,16.03,,,,0.5815232489686929,0.03435903980673133,0.5427318405966632,399nm,125,750818.9666666667
421,753632.9989212948,1.9489212947094965,16.16,,,,0.48054449583313597,0.018718829987005463,0.47349540350437896,399nm,126,750819.0
422,753633.0133934825,1.9633934825414978,16.28,,,,0.4127807078911298,0.015050553295728466,0.4049292928707751,399nm,127,750818.9500000002
423,753633.0290716861,1.9790716860261657,16.41,,,,0.32185004131114964,0.01292149610573854,0.3307212818309488,399nm,128,750819.0
424,753633.0447498895,1.9947498895108335,16.54,,,,0.2534424345455386,0.01887661024837967,0.2610247500350772,399nm,129,750818.9833333334
425,753633.0604280931,2.0104280929955016,16.67,,,,0.19984888094227413,0.006343562300573755,0.19912401633548768,399nm,130,750819.0166666666
426,753633.0761062965,2.0261062964801697,16.8,,,,0.14201734372070154,0.003984587781801882,0.14690721377472524,399nm,131,750819.0666666669
427,753633.0917845,2.0417844999648374,16.93,,,,0.10836752746790206,0.004585542505534611,0.1050012883256177,399nm,132,750819.0500000002
428,753633.1062566879,2.056256687796839,17.05,,,,0.08362843674561637,0.004067598209528381,0.07519721701291647,399nm,133,750819.0333333333
429,753633.1219348913,2.0719348912815065,17.18,,,,0.07095051059144616,0.0018161075319373398,0.05170144106739973,399nm,134,750819.0833333335
430,753633.1376130948,2.0876130947661746,17.31,,,,0.06341665451424046,0.003120280262968993,0.03631705768145836,399nm,135,750819.1166666666
431,753633.1532912983,2.1032912982508427,17.44,,,,0.06254041185574775,0.003224245292651293,0.02815386786086875,399nm,136,750819.1333333334
432,753633.1689695017,2.118969501735511,17.57,,,,0.06364649943939582,0.0029841432151030173,0.0267733661141841,399nm,137,750819.1
433,753633.1846477053,2.1346477052201784,17.7,,,,0.06519789137165383,0.003201297246359697,0.03237893555868364,399nm,138,750819.15
434,753633.1991198931,2.14911989305218,17.82,,,,0.08032370222504996,0.006250992369494578,0.04454435059518815,399nm,139,750819.1666666665
435,753633.2147980966,2.1647980965368476,17.95,,,,0.09390796602493844,0.00645677778275492,0.06678407152403881,399nm,140,750819.1666666665
436,753633.2304763001,2.1804763000215157,18.08,,,,0.12355223510380825,0.005032333604693597,0.10047759231495837,399nm,141,750819.1833333335
437,753633.2461545035,2.196154503506184,18.21,,,,0.16388958937421896,0.01119953250779252,0.14787549869390387,399nm,142,750819.1833333331
438,753633.261832707,2.211832706990852,18.34,,,,0.21208127213569827,0.015052059606072631,0.2109041748705987,399nm,143,750819.2000000002
439,753633.2763048948,2.226304894822853,18.46,,,,0.2807634759398659,0.019427099626805604,0.2838306580730661,399nm,144,750819.2333333334
440,753633.2919830984,2.241983098307521,18.59,,,,0.3774453111331632,0.015011809714275525,0.3783029067959838,399nm,145,750819.25
441,753633.3076613018,2.2576613017921887,18.72,,,,0.4785517655200826,0.026494347112753898,0.4863038371848431,399nm,146,750819.2666666667
442,753633.3233395054,2.2733395052768572,18.85,,,,0.6065985812021648,0.044348987262605145,0.6028381162406921,399nm,147,750819.2799999998
443,753633.3390177088,2.289017708761525,18.98,,,,0.7474806295122113,0.04274918424762851,0.7206048487819565,399nm,148,750819.2666666666
444,753633.3546959123,2.304695912246193,19.11,,,,0.8038038179750671,0.03849823344400847,0.8305957773254431,399nm,149,750819.3166666669
445,753633.3691681002,2.319168100078194,19.23,,,,0.9258495919337766,0.05022113837210701,0.9168689682245036,399nm,150,750819.2999999998
446,753633.3848463036,2.334846303562862,19.36,,,,0.998958374432712,0.02657958869503151,0.9853758638253992,399nm,151,750819.3000000002
447,753633.400524507,2.35052450704753,19.49,,,,1.0140772349180274,0.039070802143807495,1.0211485204826372,399nm,152,750819.3166666669
448,753633.4162027106,2.3662027105321983,19.62,,,,1.038702728323823,0.056673961183830675,1.0203946093199106,399nm,153,750819.35
449,753633.431880914,2.381880914016866,19.75,,,,0.9550885529445212,0.04365504557085734,0.9831950107420768,399nm,154,750819.4166666665
450,753633.4475591176,2.3975591175015336,19.88,,,,0.9321395003852124,0.02973787777199953,0.9134895614735608,399nm,155,750819.4
451,753633.4620313054,2.412031305333535,20.0,,,,0.8100874962421046,0.041489344778495814,0.8264072266823972,399nm,156,750819.3999999998
452,753633.4777095089,2.427709508818203,20.13,,,,0.6947848772204498,0.02444345190542822,0.715913885054489,399nm,157,750819.3833333333
453,753633.4933877124,2.4433877123028713,20.26,,,,0.6020838080437206,0.02368253598324347,0.5980325959245595,399nm,158,750819.4666666667
454,753633.5090659158,2.459065915787539,20.39,,,,0.4923487579352779,0.036880663386944124,0.4817215555406155,399nm,159,750819.4666666667
455,753633.5247441193,2.474744119272207,20.52,,,,0.3843512153751756,0.02315257995284316,0.3741989813588932,399nm,160,750819.4666666667
456,753633.5392163071,2.489216307104208,20.64,,,,0.26731503221654096,0.012895449583688991,0.2870273226380564,399nm,161,750819.5166666666
457,753633.5548945107,2.5048945105888762,20.77,,,,0.21523908628901908,0.012794296924529916,0.2080999920854284,399nm,162,750819.5166666666
458,753633.5705727141,2.520572714073544,20.9,,,,0.1698280025675225,0.009990723092937429,0.1458066566178655,399nm,163,750819.5500000002
459,753633.5862509176,2.5362509175582124,21.03,,,,0.13145637673577545,0.0038003601852816477,0.0991441424782082,399nm,164,750819.5333333333
460,753633.6019291211,2.55192912104288,21.16,,,,0.09696495784923101,0.003006810747896468,0.0662111547119247,399nm,165,750819.5333333333
461,753633.6176073246,2.567607324527548,21.29,,,,0.08180490333362513,0.002861920565551405,0.04483818940262719,399nm,166,750819.5666666669
462,753633.6320795125,2.5820795123595492,21.41,,,,0.06974441544242149,0.0022381037180672406,0.03369412955408891,399nm,167,750819.5333333333
463,753633.6477577159,2.5977577158442173,21.54,,,,0.06593630602924673,0.001492923300441532,0.029648664622651807,399nm,168,750819.5500000002
464,753633.6634359193,2.6134359193288854,21.67,,,,0.06162439428349745,0.002177201601827692,0.033383650779684394,399nm,169,750819.6166666667
465,753633.6791141229,2.6291141228135535,21.8,,,,0.060754950704273475,0.0016093593610636279,0.04515425797386155,399nm,170,750819.6333333334
466,753633.6947923263,2.644792326298221,21.93,,,,0.07681096753585742,0.004785967986350621,0.06601053351091878,399nm,171,750819.6333333333
467,753633.7104705299,2.6604705297828892,22.06,,,,0.09418311427343652,0.00581004257075954,0.09761858592361476,399nm,172,750819.6666666665
468,753633.7249427177,2.6749427176148903,22.18,,,,0.12496828427934673,0.006211719722232054,0.13805341042829014,399nm,173,750819.6666666665
469,753633.7406209211,2.6906209210995584,22.31,,,,0.16250492497917354,0.011100439100319704,0.1958359876503135,399nm,174,750819.7000000002
470,753633.7562991247,2.7062991245842265,22.44,,,,0.2318695184134971,0.012906934301059042,0.2694516203092727,399nm,175,750819.7000000002
471,753633.7719773281,2.7219773280688946,22.57,,,,0.31770653680822136,0.016764749460815253,0.3591232478255477,399nm,176,750819.7000000002
472,753633.7876555315,2.7376555315535622,22.7,,,,0.469306865884213,0.03499025644803193,0.4634372006633107,399nm,177,750819.75
473,753633.8021277194,2.7521277193855638,22.82,,,,0.5554539478790889,0.03888626404700926,0.5698024339501319,399nm,178,750819.7999999998
474,753633.8178059229,2.7678059228702314,22.95,,,,0.6867144525439479,0.05268797552898389,0.6908426997380245,399nm,179,750819.75
475,753633.8334841264,2.7834841263548995,23.08,,,,0.7818348287290867,0.0530008698048381,0.8108274217340116,399nm,180,750819.8166666665
476,753633.8491623299,2.7991623298395676,23.21,,,,0.9536434763533522,0.04479687127760333,0.921233297830846,399nm,181,750819.7833333331
477,753633.8648405334,2.8148405333242357,23.34,,,,1.0343053260083237,0.04463445114480594,1.0132158495251191,399nm,182,750819.8166666669
478,753633.8805187369,2.8305187368089033,23.47,,,,1.0821837497902818,0.03327705252510462,1.0787609382661287,399nm,183,750819.85
479,753633.8949909246,2.844990924640905,23.59,,,,1.0761156965308365,0.043160287464428376,1.1105328315753706,399nm,184,750819.8833333333
480,753633.9106691282,2.8606691281255725,23.72,,,,1.1170504466488078,0.048327634755359436,1.1107633731224444,399nm,185,750819.8333333335
481,753633.9263473316,2.876347331610241,23.85,,,,1.0721386676135938,0.05298427356213562,1.0754803252070015,399nm,186,750819.8666666667
482,753633.9420255352,2.8920255350949087,23.98,,,,1.006931802567583,0.02308116503982069,1.0080316237998628,399nm,187,750819.9333333335
483,753633.9577037386,2.9077037385795768,24.11,,,,0.917273687629648,0.03671379171624226,0.9146114016056937,399nm,188,750819.9
484,753633.9733819421,2.9233819420642444,24.24,,,,0.8179558298862118,0.03053784709338512,0.8033223161955773,399nm,189,750819.9333333331
485,753633.98785413,2.937854129896246,24.36,,,,0.676607901956339,0.028964557275987526,0.6923958113138635,399nm,190,750819.9500000002
486,753634.0035323334,2.9535323333809136,24.49,,,,0.5711150363861149,0.01844047393771745,0.5713135328808753,399nm,191,750819.9666666667
487,753634.019210537,2.969210536865582,24.62,,,,0.4607678078047524,0.024100869981962064,0.456336658010812,399nm,192,750819.9499999998
488,753634.0348887404,2.9848887403502498,24.75,,,,0.3585726822198468,0.008443817468312648,0.3528474393875548,399nm,193,750819.9666666667
489,753634.0505669438,3.0005669438349174,24.88,,,,0.28018877473101883,0.01273591855958463,0.2641066577187676,399nm,194,750820.0333333333
490,753634.0650391317,3.015039131666919,25.0,,,,0.20451521550259236,0.018043142002326443,0.19639311084837813,399nm,195,750820.0166666666
491,753634.0807173352,3.0307173351515866,25.13,,,,0.14901358497797815,0.009972649665276662,0.13809739527639447,399nm,196,750820.0333333333
492,753634.0963955387,3.046395538636255,25.26,,,,0.11926371668972816,0.007413632751563938,0.09400165320231324,399nm,197,750820.0499999998
493,753634.1120737422,3.0620737421209228,25.39,,,,0.0904187950604246,0.004848735977545526,0.0619407218806506,399nm,198,750820.0833333335
494,753634.1277519456,3.077751945605591,25.52,,,,0.06421999737298655,0.0029528195414435607,0.03951007007210716,399nm,199,750820.0833333335
495,753634.1434301492,3.0934301490902585,25.65,,,,0.054976697490884456,0.0019890626617636983,0.024396644839060257,399nm,200,750820.1166666667
496,753634.1579023369,3.10790233692226,25.77,,,,0.03850431572010453,0.0019669874952511087,0.015189217332028531,399nm,201,750820.0833333335
497,753634.1735805405,3.1235805404069277,25.9,,,,0.0297374523810028,0.0016197161626558805,0.008810986967026497,399nm,202,750820.1333333333
498,753634.1892587439,3.139258743891596,26.03,,,,0.02683813647985189,0.0013729244310863088,0.004947712866822885,399nm,203,750820.1
499,753634.2049369474,3.154936947376264,26.16,,,,0.020080382324234702,0.0011399792933907873,0.002689522511992217,399nm,204,750820.1166666667
500,753634.2206151509,3.170615150860932,26.29,,,,0.018523685246331502,0.001605867031918471,0.0014152613485851374,399nm,205,750820.1833333331
501,753634.2362933544,3.1862933543456,26.42,,,,0.01668177482641913,0.0012635674818883337,0.0007209229893368992,399nm,206,750820.15
502,753634.2507655423,3.200765542177601,26.54,,,,0.0163064983884429,0.0014756442110767177,0.0003757963514672941,399nm,207,750820.1833333335
503,753634.2664437457,3.216443745662269,26.67,,,,0.017514341599916463,0.002528152801808587,0.00017983393479500368,399nm,208,750820.2166666667
504,753634.2821219492,3.2321219491469373,26.8,,,,0.020405897732262413,0.002004084370202237,8.330700108390351e-05,399nm,209,750820.25
505,753634.2978001527,3.247800152631605,26.93,,,,0.018523406682490397,0.002424457316158687,3.735787128551629e-05,399nm,210,750820.25
506,753634.3134783561,3.263478356116273,27.06,,,,0.021291480654980904,0.002354704674001622,1.6217111718207738e-05,399nm,211,750820.2999999998
507,753634.327950544,3.277950543948274,27.18,,,,0.02837411606012955,0.006264709461799989,7.293223001034133e-06,399nm,212,750820.2833333333
508,753634.3436287475,3.293628747432942,27.31,,,,0.025745036076216282,0.0014350617398451507,2.9742518389375283e-06,399nm,213,750820.2999999998
509,753634.3593069509,3.3093069509176103,27.44,,,,0.029679123783782083,0.0012546855486251485,1.1741585668186859e-06,399nm,214,750820.2999999998
510,753634.3749851545,3.3249851544022784,27.57,,,,0.03543508134836435,0.0025677245228644925,4.4871080757097254e-07,399nm,215,750820.25
511,753634.3906633579,3.340663357886946,27.7,,,,0.03599336019192725,0.0028103054590236987,1.6599579070524107e-07,399nm,216,750820.3833333333
512,753634.4063415615,3.356341561371614,27.83,,,,0.04219326072286158,0.002423872911665873,5.9445418292503646e-08,399nm,217,750820.3666666666
513,753634.4208137492,3.370813749203615,27.95,,,,0.043782652128507495,0.0037107202241997025,2.2383230339276787e-08,399nm,218,750820.4
514,753634.4364919527,3.3864919526882833,28.08,,,,0.044168717345883235,0.0031095237530486797,7.530276698933153e-09,399nm,219,750820.3833333333
515,753634.4521701562,3.4021701561729514,28.21,,,,0.043159097907089466,0.001371959850639546,2.452391892873429e-09,399nm,220,750820.4166666665
516,753634.4678483597,3.4178483596576195,28.34,,,,0.04125853125418776,0.0016808533357216108,7.731425501742708e-10,399nm,221,750820.4166666665
517,753634.4835265632,3.433526563142287,28.47,,,,0.04326272036230205,0.0030367912607362183,2.3595003479514463e-10,399nm,222,750820.4166666665
518,753634.497998751,3.4479987509742887,28.59,,,,0.04247272262376564,0.0013575373092250369,7.664904042830677e-11,399nm,223,750820.4333333331
519,753634.5136769545,3.4636769544589563,28.72,,,,0.040483852101613406,0.0021865000552810845,2.1975261472980775e-11,399nm,224,750820.4500000002
520,753634.529355158,3.479355157943625,28.85,,,,0.042846275565420006,0.001823463878391171,6.0989089058613886e-12,399nm,225,750820.4833333334
521,753634.5450333615,3.4950333614282925,28.98,,,,0.04099137044078524,0.0019602942423813307,1.6385549440930485e-12,399nm,226,750820.5500000002
522,753634.560711565,3.5107115649129605,29.11,,,,0.04145201086663525,0.002588211821071959,4.2614817931496865e-13,399nm,227,750820.5166666667
523,753634.5763897684,3.526389768397628,29.24,,,,0.03942121893234693,0.0022678223228119877,1.0728797106427396e-13,399nm,228,750820.5833333335
524,753634.5908619562,3.5408619562296297,29.36,,,,0.0394658028588478,0.0004751449671751711,2.918072656381118e-14,399nm,229,750820.5333333333
525,753634.6065401598,3.5565401597142974,29.49,,,,0.03781595263139284,0.0009648620158011454,6.901656730554319e-15,399nm,230,750820.5166666666
526,753634.6222183632,3.572218363198966,29.62,,,,0.03745773063294399,0.0024572587523558065,1.5801611326019425e-15,399nm,231,750820.6
527,753634.6378965668,3.5878965666836335,29.75,,,,0.041337009399268855,0.0016107292955407793,3.5021936968007215e-16,399nm,232,750820.6333333333
528,753634.6535747702,3.603574770168301,29.88,,,,0.04289831940096662,0.0024524221523632744,7.513974475228712e-17,399nm,233,750820.6166666667
529,753634.6692529737,3.6192529736529697,30.01,,,,0.0427344316910405,0.002645582645358984,1.5605943683394048e-17,399nm,234,750820.6000000002
530,753634.6837251615,3.6337251614849704,30.13,,,,0.04872543323178293,0.0029738798747223987,3.553804199499082e-18,399nm,235,750820.6
531,753634.699403365,3.649403364969639,30.26,,,,0.04889515030009995,0.0020671194003584565,6.933949507886172e-19,399nm,236,750820.65
532,753634.7150815685,3.6650815684543065,30.39,,,,0.051611025928647004,0.00212402020248624,1.3096601708111974e-19,399nm,237,750820.7166666667
533,753634.730759772,3.6807597719389746,30.52,,,,0.05596239399832729,0.0022574939042085376,2.3945688669172166e-20,399nm,238,750820.7166666669
534,753634.7464379754,3.6964379754236423,30.65,,,,0.0588525279437693,0.0016630937651585269,4.2382523347211616e-21,399nm,239,750820.7333333333
535,753634.7609101633,3.710910163255644,30.77,,,,0.05406057823240993,0.002430019084470616,8.326693344818843e-22,399nm,240,750820.7333333334
536,753634.7765883668,3.7265883667403115,30.9,,,,0.05638548134479115,0.0018844404147137464,1.3845189607310694e-22,399nm,241,750820.7666666666
537,753634.7922665703,3.74226657022498,31.03,,,,0.059152781686477224,0.0016657030250615914,2.228517306685982e-23,399nm,242,750820.7666666667
538,753634.8079447738,3.7579447737096476,31.16,,,,0.05867434728214599,0.0026249208002586317,3.472353095674717e-24,399nm,243,750820.7999999998
539,753634.8236229772,3.7736229771943157,31.29,,,,0.058603979718819865,0.0037569857475567283,5.237481689880803e-25,399nm,244,750820.7666666666
540,753634.8393011807,3.789301180678984,31.42,,,,0.06048854499813085,0.0031421007662033647,7.647366790583268e-26,399nm,245,750820.7666666666
541,753634.8537733685,3.803773368510985,31.54,,,,0.06407883578729577,0.0036528885572074095,1.257928838916494e-26,399nm,246,750820.7999999998
542,753634.8694515721,3.819451571995653,31.67,,,,0.06995746000258622,0.0029296385891608386,1.7254895582653714e-27,399nm,247,750820.8166666669
543,753634.8851297755,3.835129775480321,31.8,,,,0.07263819315024968,0.002730468649502969,2.2911808134364047e-28,399nm,248,750820.8333333335
544,753634.900807979,3.8508079789649887,31.93,,,,0.07459186066286734,0.004930573716523564,2.945080421905947e-29,399nm,249,750820.8833333333
545,753634.9164861825,3.8664861824496572,32.06,,,,0.0741140234315388,0.0037489009586874618,3.664592766481307e-30,399nm,250,750820.8666666667
546,753634.932164386,3.8821643859343244,32.19,,,,0.07585325530068115,0.0016080694180157318,4.414129273698136e-31,399nm,251,750820.8333333335
547,753634.9466365738,3.8966365737663264,32.31,,,,0.07486281586042802,0.001986864087439694,6.079216259395447e-32,399nm,252,750820.9166666665
548,753634.9623147773,3.9123147772509936,32.44,,,,0.07039803560414545,0.0032659507852683717,6.879134165199836e-33,399nm,253,750820.9
549,753634.9779929807,3.927992980735662,32.57,,,,0.07277951993178729,0.002300047900319097,7.5354767257891275e-34,399nm,254,750820.9333333335
550,753634.9936711843,3.9436711842203303,32.7,,,,0.06819506860027406,0.0019097413213984206,7.990582733114643e-35,399nm,255,750820.9333333331
551,753635.0093493877,3.959349387704998,32.83,,,,0.06367624480056312,0.0038627605130717867,8.20232434592673e-36,399nm,256,750820.9166666665
552,753635.0238215756,3.9738215755369994,32.95,,,,0.0633582499021498,0.0019460795109820653,9.74589625034174e-37,399nm,257,750821.0
553,753635.0394997791,3.989499779021667,33.08,,,,0.06396604288245578,0.001818392678398281,9.398252928701172e-38,399nm,258,750821.0
554,753635.0551779825,4.005177982506336,33.21,,,,0.06064130844006455,0.002659641334841993,8.773305252138856e-39,399nm,259,750820.9833333334
555,753635.0708561861,4.020856185991003,33.34,,,,0.06527457265947076,0.0015049037077840893,7.928118231453185e-40,399nm,260,750821.0333333333
556,753635.0865343895,4.036534389475671,33.47,,,,0.06752051903594818,0.0025368107230050547,6.935340091491555e-41,399nm,261,750821.0500000002
557,753635.102212593,4.052212592960339,33.6,,,,0.06181988463515616,0.002492086500622957,5.872948245002157e-42,399nm,262,750821.0833333335
558,753635.1166847808,4.0666847807923405,33.72,,,,0.06211677055683605,0.0024319112519682073,5.84250928094358e-43,399nm,263,750821.0333333333
559,753635.1323629844,4.082362984277008,33.85,,,,0.061506393059517335,0.002102579636728984,4.647877580059243e-44,399nm,264,750821.0333333333
560,753635.1480411878,4.098041187761676,33.98,,,,0.056213626789478166,0.0036680024577846037,3.5793215647436016e-45,399nm,265,750821.1166666666
561,753635.1637193913,4.113719391246344,34.11,,,,0.05301013002509528,0.004099734879857919,2.668317593820489e-46,399nm,266,750821.1499999998
562,753635.1793975948,4.129397594731013,34.24,,,,0.0485007970542698,0.0028168467153937967,1.9255956187245854e-47,399nm,267,750821.1999999998
563,753635.1950757983,4.14507579821568,34.37,,,,0.03795090844031735,0.0022213049900153227,1.345189364535655e-48,399nm,268,750821.0666666669
564,753635.209547986,4.159547986047682,34.49,,,,0.0338214913716231,0.0011487728913637991,1.1204308402829918e-49,399nm,269,750821.1166666667
565,753635.2252261896,4.175226189532349,34.62,,,,0.032982024334322166,0.0017347282252005302,7.35309621979163e-51,399nm,270,750821.2333333333
566,753635.240904393,4.190904393017018,34.75,,,,0.028894224909377632,0.0009706553047294016,4.671390897292628e-52,399nm,271,750821.24
567,753635.2565825966,4.206582596501685,34.88,,,,0.02390809791904114,0.002350339465434999,2.8728499139724507e-53,399nm,272,750821.1833333331
568,753635.2722608,4.222260799986353,35.01,,,,0.02617685930628613,0.003420813020597687,1.7102926602855367e-54,399nm,273,750821.2333333333
569,753635.2867329878,4.236732987818355,35.13,,,,0.020567717064616388,0.0007389111067598183,1.229007013820964e-55,399nm,274,750821.25
570,753635.3024111914,4.252411191303022,35.26,,,,0.01790540030870584,0.001410737471921815,6.873512301462421e-57,399nm,275,750821.2000000002
571,753635.3180893948,4.26808939478769,35.39,,,,0.01858077440471169,0.0022353361508961173,3.721292722952268e-58,399nm,276,750821.2166666667
572,753635.3337675983,4.283767598272359,35.52,,,,0.014528870519672537,0.0008484712116043166,1.950292360688633e-59,399nm,277,750821.3166666665
573,753635.3494458018,4.2994458017570265,35.65,,,,0.0139379864315515,0.0014365388050297195,9.894557396481294e-61,399nm,278,750821.2833333333
574,753635.3651240052,4.315124005241694,35.78,,,,0.015729190948288837,0.0037252067650036455,4.859412775493457e-62,399nm,279,750821.3666666667
575,753635.3795961931,4.329596193073695,35.9,,,,0.016527164656783864,0.005585796915959957,2.923654928803301e-63,399nm,280,750821.3000000002
576,753635.3952743966,4.345274396558364,36.03,,,,0.014282495699719606,0.002782803971481841,1.3489019745999662e-64,399nm,281,750821.3666666667
577,753635.4109526001,4.360952600043031,36.16,,,,0.013866328298264405,0.0024830105582133253,6.024561396827186e-66,399nm,282,750821.35
578,753635.4266308036,4.376630803527699,36.29,,,,0.018646034386370924,0.005094106728621436,2.604721203927523e-67,399nm,283,750821.4166666665
579,753635.442309007,4.392309007012368,36.42,,,,0.014550267995744597,0.002514773003921992,1.0901539250219827e-68,399nm,284,750821.3833333333
580,753635.4579872106,4.407987210497035,36.55,,,,0.015553803681830812,0.0036769037158104092,4.4167738883447576e-70,399nm,285,750821.3833333333
581,753635.4724593983,4.422459398329037,36.67,,,,0.01120843116892832,0.0018893944890174012,2.2248763539128475e-71,399nm,286,750821.4166666665
582,753635.4881376019,4.438137601813704,36.8,,,,0.015422921129415519,0.0028131370265476827,8.46818004057807e-73,399nm,287,750821.4500000002
583,753635.5038158053,4.4538158052983725,36.93,,,,0.01558002650087948,0.0017472799124192686,3.1200751317300124e-74,399nm,288,750821.4500000002
584,753635.5194940089,4.469494008783041,37.06,,,,0.019606814502464983,0.002625947191602888,1.1128350290557103e-75,399nm,289,750821.5166666666
585,753635.5351722123,4.485172212267709,37.19,,,,0.024033484151127018,0.002532601457087745,3.8422647791835295e-77,399nm,290,750821.4666666667
586,753635.5496444001,4.49964440009971,37.31,,,,0.025042430921090077,0.0034462928507609557,1.6698224800980581e-78,399nm,291,750821.4833333333
587,753635.5653226037,4.515322603584377,37.44,,,,0.029457618191581717,0.0021074354350376365,5.416187173301835e-80,399nm,292,750821.5
588,753635.5810008071,4.531000807069046,37.57,,,,0.03643009815498897,0.0013730704942400368,1.7006219950480463e-81,399nm,293,750821.5333333333
589,753635.5966790105,4.5466790105537145,37.7,,,,0.04104661407513814,0.0021679908261027824,5.169073239832513e-83,399nm,294,750821.5499999998


==> figures/FitParams_KingPlot_LS_5pk_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.63349276e-01  6.66916460e+03]
perr_curvefit: [5.73419701e-03 3.59697026e+01]
pfit_labels: ['a', 'b']


==> figures/FitParams_KingPlot_LS_5pkl_scaled_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.63349276e-01  6.66916460e+03]
perr_curvefit: [5.73419701e-03 3.59697026e+01]
pfit_labels: ['a', 'b']


==> figures/FitParams_KingPlot_LS_5pkl_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.63349276e-01  6.66916460e+03]
perr_curvefit: [5.73419701e-03 3.59697026e+01]
pfit_labels: ['a', 'b']


==> figures/FitParams_NLKingPlot_LS_5pkl_scaled_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-0.44501096234405635, 7785.308043260968]
perr_curvefit: [0, 0]
pfit_labels: ['a', 'b']


==> figures/FitParams_NLKingPlot_LS_5pkl_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-0.27891420475965495, 6762.674385632914]
perr_curvefit: [0, 0]
pfit_labels: ['a', 'b']


==> figures/KingPlot_LS_5pk_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6156.855031371734,5045.440060737386,9.256080639672877,5.350970181645233,5047.761288983538
1,6216.685869753969,5032.2709149188195,4.82137430360174,3.017605847585754,5032.0048810424705
2,6342.955126321717,4997.825325556037,8.417605502573029,3.0043487425264352,4998.751963806275
3,6433.072268751081,4976.594668880177,11.112979580876472,3.401182318224301,4975.019679636547
4,5819.567227142828,5139.514420429022,10.89574715403987,9.359614381327269,5136.585787865293


==> figures/KingPlot_LS_5pkl_scaled_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6156.855031371734,5045.440060737386,9.256080639672877,5.350970181645233,5047.761288983538
1,6216.685869753969,5032.2709149188195,4.82137430360174,3.017605847585754,5032.0048810424705
2,6342.955126321717,4997.825325556037,8.417605502573029,3.0043487425264352,4998.751963806275
3,6433.072268751081,4976.594668880177,11.112979580876472,3.401182318224301,4975.019679636547
4,5819.567227142828,5139.514420429022,10.89574715403987,9.359614381327269,5136.585787865293


==> figures/KingPlot_LS_5pkl_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6156.855031371734,5045.440060737386,9.256080639672877,5.350970181645233,5047.761288983538
1,6216.685869753969,5032.2709149188195,4.82137430360174,3.017605847585754,5032.0048810424705
2,6342.955126321717,4997.825325556037,8.417605502573029,3.0043487425264352,4998.751963806275
3,6433.072268751081,4976.594668880177,11.112979580876472,3.401182318224301,4975.019679636547
4,5819.567227142828,5139.514420429022,10.89574715403987,9.359614381327269,5136.585787865293


==> figures/NLKingPlot_LS_5pkl_scaled_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6170.263060711166,5039.4733406979085,23.057563619420794,9.431213698707683,5044.230294170993
1,6156.855031371734,5045.440060737386,9.256080639672877,5.350970181645233,5047.761288983538
2,6216.685869753969,5032.2709149188195,4.82137430360174,3.017605847585754,5032.0048810424705


==> figures/NLKingPlot_LS_5pkl_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,5819.567227142828,5139.514420429022,10.89574715403987,9.359614381327269,5136.585787865293
1,6156.855031371734,5045.440060737386,9.256080639672877,5.350970181645233,5047.761288983538
2,6216.685869753969,5032.2709149188195,4.82137430360174,3.017605847585754,5032.0048810424705


==> figures/Old/FitParams_KingPlot_LS_pairs_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.58907268e-01  6.63650497e+03]
perr_curvefit: [1.70011613e-02 1.04797024e+02]
pfit_labels: ['a', 'b']


==> figures/Old/FitParams_KingPlot_LS_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.50139920e-01  6.58310895e+03]
perr_curvefit: [9.36537887e-03 5.90490889e+01]
pfit_labels: ['a', 'b']


==> figures/Old/FitParams_KingPlot_ODR_pairs_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.45659209e-01  6.55470369e+03]
perr_curvefit: [2.84515436e-02 1.77474904e+02]
pfit_labels: ['a', 'b']


==> figures/Old/FitParams_KingPlot_ODR_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.45659209e-01  6.55470369e+03]
perr_curvefit: [2.84515436e-02 1.77474904e+02]
pfit_labels: ['a', 'b']


==> figures/Old/FitParams_KingPlot_fixedw_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-8.90950696e-02  5.58751014e+03]
perr_curvefit: [5.05054679e-03 3.26002608e+01]
pfit_labels: ['a', 'b']


==> figures/Old/FitParams_KingPlot_pairs_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.50139920e-01  6.58310895e+03]
perr_curvefit: [9.36537887e-03 5.90490889e+01]
pfit_labels: ['a', 'b']


==> figures/Old/FitParams_KingPlot_stacked.txt <==
FitType: ODR
Equation: y=ax+b
pfit_curvefit: [-2.50139920e-01  6.58310895e+03]
perr_curvefit: [9.36537887e-03 5.90490889e+01]
pfit_labels: ['a', 'b']


==> figures/Old/KingPlot_LS_pairs_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6170.263060711166,5039.015853128825,28.61147068161891,13.673419694578522,5038.979016501298
1,6143.366604163909,5042.67678865832,15.22610391517368,10.793150861619072,5045.942704597012
2,6731.0597117137,4901.856281386693,10.69959357217233,30.188951894837917,4893.784687432669
3,5819.567227142828,5139.881396876371,12.595637661747489,25.077288085462914,5129.776716828308


==> figures/Old/KingPlot_LS_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6156.855031371734,5040.8208118486355,9.844348388174177,7.49777977637851,5043.033724504627
1,6216.685869753969,5030.552746201835,5.791611591085629,9.747173237531607,5028.067643399118
2,6233.751446743697,5026.93472450957,12.107663671398294,10.412489128972283,5023.798861342131
3,6342.955126321717,4995.928973808727,12.976906905840819,5.871211607297321,4996.48266170703
4,6433.072268751081,4973.749346821002,17.489034178628426,4.9108949996169216,4973.940766940686


==> figures/Old/KingPlot_ODR_pairs_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6180.65999555749,5030.519955214287,18.742630377527252,11.948804178932798,5036.367648972632
1,6133.938636743142,5041.314709367541,17.065779279732585,18.559018538971436,5047.845181020156
2,6725.471956123283,4911.566835482362,10.522244959528171,20.80617215649614,4902.529573712119
3,5822.235235396098,5149.009159119301,8.560030639437963,27.15793573452398,5124.417992022909


==> figures/Old/KingPlot_ODR_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6180.65999555749,5030.519955214287,18.742630377527252,11.948804178932798,5036.367648972632
1,6133.938636743142,5041.314709367541,17.065779279732585,18.559018538971436,5047.845181020156
2,6725.471956123283,4911.566835482362,10.522244959528171,20.80617215649614,4902.529573712119
3,5822.235235396098,5149.009159119301,8.560030639437963,27.15793573452398,5124.417992022909


==> figures/Old/KingPlot_fixedw_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6149.744546204055,5044.9890223240045,13.375824404537273,7.065343124349228,5039.598224458814
1,6212.963780873721,5032.601642748541,3.8409973725956155,6.155449992634719,5033.965702345107
2,6231.0434970407405,5029.969699977344,12.06749483372053,5.102702356901801,5032.354888774643
3,6619.864778098546,4997.969203601198,21.972236106878054,3.719487878960547,4997.712829672199
4,6852.040731836951,4977.183039510779,60.24922206806108,3.0568542445616926,4977.02709691166


==> figures/Old/KingPlot_pairs_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6156.855031371734,5040.8208118486355,9.844348388174177,7.49777977637851,5043.033724504627
1,6216.685869753969,5030.552746201835,5.791611591085629,9.747173237531607,5028.067643399118
2,6233.751446743697,5026.93472450957,12.107663671398294,10.412489128972283,5023.798861342131
3,6342.955126321717,4995.928973808727,12.976906905840819,5.871211607297321,4996.48266170703
4,6433.072268751081,4973.749346821002,17.489034178628426,4.9108949996169216,4973.940766940686


==> figures/Old/KingPlot_stacked.csv <==
,MIS 397nm [GHz amu],MIS 399nm [GHz amu],Error MIS 397nm,Error MIS 399nm,MIS 399nm FIT [GHz amu]
0,6156.855031371734,5040.8208118486355,9.844348388174177,7.49777977637851,5043.033724504627
1,6216.685869753969,5030.552746201835,5.791611591085629,9.747173237531607,5028.067643399118
2,6233.751446743697,5026.93472450957,12.107663671398294,10.412489128972283,5023.798861342131
3,6342.955126321717,4995.928973808727,12.976906905840819,5.871211607297321,4996.48266170703
4,6433.072268751081,4973.749346821002,17.489034178628426,4.9108949996169216,4973.940766940686

